Crossing the Reality Gap: a Short Introduction to the Transferability Approach

In robotics, gradient-free optimization algorithms (e.g. evolutionary algorithms) are often used only in simulation because they require the evaluation of many candidate solutions. Nevertheless, solutions obtained in simulation often do not work well on the real device. The transferability approach aims at crossing this gap between simulation and reality by \emph{making the optimization algorithm aware of the limits of the simulation}. In the present paper, we first describe the transferability function, that maps solution descriptors to a score representing how well a simulator matches the reality. We then show that this function can be learned using a regression algorithm and a few experiments with the real devices. Our results are supported by an extensive study of the reality gap for a simple quadruped robot whose control parameters are optimized. In particular, we mapped the whole search space in reality and in simulation to understand the differences between the fitness landscapes.

==> data/data_4.18a.dat <==
#moyenne écart-type

#fitness
# evol on robot
 693 104
#surrogate on robot (IDW)
 706  79
#surrogate on robot (Kriging)
 720 108
#fitness simu only
1294  55
 411 425
#fitness simu only + local search on robot
1294  55
 557 489
#fitness simu + div
1379  54
 385 279
# transferabilité
 906 210
 848 239

#disparité
#fitness simu only
4.90 8.78
#fitness simu only + local search on robot
2.53 3.00
#fitness simu + div
3.20 3.22
# transferabilité
0.14 0.25


==> data/data_4.18ab.dat <==
693 104
706 79
720 108
1294 55
411 425
1294 55
557 489
906 210
848 239

==> data/disparity_interpolated_landscape.dat <==
0 0 3.99520605460415
1 0 1.80767914775706
2 0 1.28639276773394
3 0 1.03463849799381
4 0 5.73533657740736
5 0 8.70101738365289
6 0 2.33875336614172
7 0 7.81937537440275
8 0 2.62015458351705
9 0 8.17275044883781
10 0 1.16061672960074
11 0 6.61917078193522
12 0 7.15939513138108
13 0 4.16993853903849
14 0 17.4855837382467
15 0 7.88100200250724
16 0 4.7167046495933
17 0 27.7700683241314
18 0 4.09029072956641
19 0 11.1042159054016
20 0 7.06526722743972
21 0 7.35848413961784
22 0 3.90655453235074
23 0 0.661693166276754
24 0 8.41400640292299
25 0 10.8872664779891
26 0 5.32996179971801
27 0 2.67093462885062
28 0 5.0024951117754
29 0 3.18441009973683
30 0 6.05075806670244
31 0 0.497812481276588
32 0 0.244899162224813
33 0 2.12663551477317
34 0 3.38676518106181
35 0 12.4267986493993
36 0 2.1903650896271
37 0 10.1349841805997
38 0 5.3824688254494
39 0 3.06501716545504
40 0 11.2425619537597
41 0 18.9565069243164
42 0 4.89021152458457
43 0 0.207950895271464
44 0 2.32001087020739
45 0 14.3487360579284
46 0 2.91017720796388
47 0 1.67865142870525
48 0 4.1005862308597
49 0 8.9548276173157
50 0 1.65511236922626
51 0 23.5714662495524
52 0 3.43682897948148
53 0 1.98538994940535
54 0 26.712455320799
55 0 11.237732791253
56 0 0.709880599657572
57 0 1.56112862836945
58 0 10.9372222871242
59 0 13.8743117824049
60 0 15.7931250259757
61 0 12.0537748871128
62 0 13.0362254821333
63 0 7.76493699689421
64 0 9.9683083825381
65 0 12.846672557662
66 0 9.40392128416939

0 1 13.0925741398708
1 1 4.99439539667769
2 1 2.10654711578051
3 1 1.09726132188283
4 1 2.34746786359659
5 1 3.70552358813139
6 1 2.23877568159195
7 1 3.38657018069358
8 1 2.09279933660423
9 1 3.46833145860192
10 1 1.85722514077878
11 1 2.94524615194329
12 1 3.71205988794405
13 1 2.7659733540215
14 1 7.79182989681793
15 1 5.70451650633563
16 1 3.77665605747499
17 1 10.8051022087344
18 1 5.11369387381396
19 1 5.4283566512474
20 1 4.30552830820768
21 1 3.91079737548819
22 1 2.62639018710944
23 1 1.17317277045656
24 1 3.3367759401665
25 1 4.77043238120783
26 1 3.54155871322148
27 1 2.22353308207784
28 1 2.77253253379419
29 1 2.2604249680099
30 1 3.01563923684072
31 1 1.37545225622497
32 1 1.5446188085328
33 1 2.69779535357547
34 1 3.46533411378933
35 1 6.91562091609419
36 1 3.9899896320643
37 1 6.77744841515956
38 1 6.3439242696264
39 1 7.64013895431211
40 1 12.1274193617461
41 1 16.8833970085292
42 1 15.8781308274606
43 1 9.1925979366015
44 1 7.07079065696107
45 1 8.62857689030255
46 1 4.7907508312753
47 1 2.47883353253836
48 1 2.34154968607139
49 1 4.05791410256251
50 1 2.05740477315784
51 1 9.01710251917133
52 1 4.76131565045889
53 1 2.63484975522178
54 1 10.1483301974186
55 1 10.8776984171157
56 1 4.09394491603655
57 1 2.68915006716244
58 1 11.3132294333886
59 1 13.9996474978264
60 1 15.8349035977828
61 1 12.0677010777151
62 1 13.0408675456675
63 1 7.76648435140559
64 1 9.96882416737523
65 1 12.846844485941
66 1 9.40397859359573

0 2 8.93698619220932
1 2 4.67143816376408
2 2 2.27227948749149
3 2 1.17337972041616
4 2 1.24355109183744
5 2 1.67238673237118
6 2 1.52773750148862
7 2 1.67195572275608
8 2 1.34547610165412
9 2 1.65108405020659
10 2 1.48367880837302
11 2 1.5960891644774
12 2 2.11322914430974
13 2 1.76504137780439
14 2 4.2269346242693
15 2 3.79072291676222
16 2 2.82537533024441
17 2 4.83301992785856
18 2 3.46413416160452
19 2 2.98655032912618
20 2 2.57167989442326
21 2 2.18361898285017
22 2 1.62394260781634
23 2 1.00951677875212
24 2 1.58981378867952
25 2 2.14916696511841
26 2 2.0716692123595
27 2 1.58443606619958
28 2 1.81617933584103
29 2 1.63364552478321
30 2 1.79500647914458
31 2 1.26112126197572
32 2 1.93974835921905
33 2 3.01989181673832
34 2 3.59888924575279
35 2 5.1230800489803
36 2 3.99235085717207
37 2 5.65905690171543
38 2 6.29161224653736
39 2 9.14774220956812
40 2 12.9249062494935
41 2 16.4581893325159
42 2 19.3990347030816
43 2 13.3611149089185
44 2 10.0438895766513
45 2 7.71289014099067
46 2 5.11237978927515
47 2 2.85277055314934
48 2 1.87984984467895
49 2 2.27170965051397
50 2 1.59610075711886
51 2 4.01187993703131
52 2 3.53440368007135
53 2 2.44236570036474
54 2 4.5627938046728
55 2 8.89584149482133
56 2 4.56134738073142
57 2 3.22095803499173
58 2 11.6158344714198
59 2 14.1422944156439
60 2 15.896378760991
61 2 12.0928348623187
62 2 13.05079282838
63 2 7.77030856381356
64 2 9.9702708331236
65 2 12.8473840172835
66 2 9.40417754051867

0 3 0.270216525667342
1 3 0.0829329024052226
2 3 0.0388531829298817
3 3 0.150598351874164
4 3 0.209805691499575
5 3 0.0680855171447049
6 3 0.672050090502727
7 3 0.101559486086041
8 3 0.271673245602052
9 3 0.139444590363734
10 3 0.942727234133688
11 3 0.359342533115873
12 3 1.03153838050778
13 3 0.415921635081944
14 3 2.58892961917894
15 3 1.44071761968173
16 3 0.908747016496035
17 3 0.868582244596849
18 3 0.445688683141043
19 3 0.067160174526632
20 3 0.422961045935912
21 3 0.0683796786390603
22 3 0.0618186534893988
23 3 0.231434957983469
24 3 0.423148647119953
25 3 0.0872547254678875
26 3 0.524281958738598
27 3 0.458105904161409
28 3 1.09156940752932
29 3 0.824332270498687
30 3 0.735734675809827
31 3 0.612905050557595
32 3 3.01350500714863
33 3 4.42213173742043
34 3 4.31144180673071
35 3 4.85472998509393
36 3 2.86398289047162
37 3 6.20737143281467
38 3 6.87185556827024
39 3 13.5114754278549
40 3 17.4995571771664
41 3 19.566264739525
42 3 25.8607839492682
43 3 11.4917120870724
44 3 9.69976316407432
45 3 4.46620395601818
46 3 2.83349839555948
47 3 0.967098337634514
48 3 0.445229294816109
49 3 0.87736500430045
50 3 0.459187847684762
51 3 1.96450143983994
52 3 2.44297352421172
53 3 2.01439429679252
54 3 2.55829120590013
55 3 7.56705498779899
56 3 4.27421936662226
57 3 3.30251801956511
58 3 11.7438894789546
59 3 14.2325283907614
60 3 15.9469484737663
61 3 12.1180693614449
62 3 13.0625127556596
63 3 7.77548994370942
64 3 9.97248018167168
65 3 12.8483003105803
66 3 9.4045492872586

0 4 4.5033272229897
1 4 1.5632612651094
2 4 2.74303074856781
3 4 3.12335972394682
4 4 2.43465645818175
5 4 2.05011755899617
6 4 2.66441097634587
7 4 3.22915536926505
8 4 2.42982686912086
9 4 1.81594986111963
10 4 3.91388542003634
11 4 2.70475221113549
12 4 2.54063271290939
13 4 3.17523270345998
14 4 3.12393259818558
15 4 3.84238893249716
16 4 3.15850350777061
17 4 3.58958875841645
18 4 2.97517916508792
19 4 2.25532463307823
20 4 3.04071445974696
21 4 2.93831841347987
22 4 2.42350828668872
23 4 2.54270206737104
24 4 3.18744724540197
25 4 2.81923708342137
26 4 4.0270882337734
27 4 4.29490804958572
28 4 3.96395397715734
29 4 3.7351638048253
30 4 3.64564359067099
31 4 3.84934366943443
32 4 6.4372752660059
33 4 12.887387725582
34 4 10.0762388849576
35 4 10.7952365200697
36 4 9.36609404613044
37 4 12.639077521317
38 4 11.5566628012722
39 4 20.9143917038889
40 4 17.7639842212232
41 4 20.9545454512699
42 4 24.7991865346364
43 4 17.1461069887346
44 4 16.4463790327893
45 4 13.1043063264018
46 4 5.10391589083462
47 4 3.62459046896446
48 4 2.20584809612201
49 4 1.02824434415276
50 4 0.283041908684218
51 4 1.42243653480374
52 4 1.83001545272386
53 4 1.66741780510582
54 4 1.77446484241367
55 4 6.86285069762939
56 4 3.94377526519601
57 4 3.21955664728082
58 4 11.7589206907048
59 4 14.2676167863839
60 4 15.9755011765655
61 4 12.1359984287534
62 4 13.0723957538557
63 4 7.78051140307339
64 4 9.97489045097569
65 4 12.8494091647806
66 4 9.40504282090534

0 5 2.76341275317415
1 5 4.63270248137218
2 5 4.60582188703862
3 5 5.42933310603406
4 5 2.3667576968942
5 5 2.99265800582764
6 5 2.15473492794432
7 5 2.51012455140795
8 5 3.35003053036445
9 5 3.71608023091414
10 5 5.46016738834998
11 5 5.94394167864666
12 5 5.87263791495107
13 5 7.25959256423426
14 5 5.47522719905611
15 5 4.82943434855162
16 5 4.64098668242524
17 5 4.49066628535023
18 5 3.90863716781713
19 5 3.39885313079601
20 5 3.04710820512804
21 5 2.40794159696451
22 5 2.21239736007075
23 5 1.82189724556967
24 5 2.7003322824375
25 5 3.09626460106773
26 5 3.0063796447468
27 5 3.85940093154221
28 5 2.49491662242286
29 5 2.27414948268399
30 5 4.03733672854454
31 5 4.31317230919318
32 5 4.6254026770327
33 5 7.39080705165977
34 5 13.0532318906143
35 5 17.0846144726285
36 5 9.36562183691603
37 5 12.5069824262423
38 5 12.3318517651212
39 5 14.3645455154755
40 5 14.5395430764705
41 5 12.9212759695073
42 5 16.1208047857244
43 5 16.2499087847814
44 5 13.7814968853453
45 5 10.7656078127885
46 5 9.59305664148047
47 5 3.67414040566957
48 5 2.48598420484033
49 5 1.62392775697905
50 5 0.848200732654218
51 5 0.755858201467064
52 5 1.6124705946936
53 5 1.15784366580109
54 5 1.09768551623506
55 5 11.2470322626755
56 5 0.694255731336374
57 5 2.41237665708133
58 5 11.4948710978884
59 5 14.1912963873193
60 5 15.9595786111437
61 5 12.1366672627157
62 5 13.0759130312417
63 5 7.78335764865674
64 5 9.97664262260481
65 5 12.8503628400571
66 5 9.40552522387974

0 6 3.71523816953955
1 6 4.3635959264253
2 6 6.44173243117587
3 6 4.90120916196018
4 6 3.13340614204866
5 6 6.79404392731481
6 6 2.99224741605746
7 6 5.36586518391813
8 6 3.32166426603506
9 6 1.7804710909123
10 6 6.81752197921075
11 6 5.63954945505878
12 6 5.5571941800303
13 6 4.42173504989984
14 6 6.04215643474848
15 6 3.43329199148392
16 6 4.45310790678761
17 6 2.81510221184794
18 6 3.4442931690338
19 6 2.27061420718223
20 6 2.47019693818611
21 6 2.34904293385491
22 6 2.19680633028778
23 6 2.24519597058514
24 6 2.77253781160467
25 6 2.39779775929545
26 6 2.04982695567142
27 6 2.73608163844689
28 6 3.03602199923461
29 6 3.63508935836103
30 6 3.30809082380432
31 6 4.52890440292146
32 6 0.221536524297039
33 6 6.60897490146004
34 6 8.47493361300693
35 6 11.7931311199786
36 6 12.7256135224723
37 6 12.3523385592665
38 6 14.365542945805
39 6 21.5913514320921
40 6 17.335500335686
41 6 16.8939359755343
42 6 20.6626199289307
43 6 18.0098904289982
44 6 11.4502970242259
45 6 11.3067743602371
46 6 11.1292395814516
47 6 8.9596078131555
48 6 5.68039804664633
49 6 4.12920652377125
50 6 1.94975243286861
51 6 1.22846361652535
52 6 0.201432631307316
53 6 0.500075167552588
54 6 0.550552662713029
55 6 2.84904688295992
56 6 2.33849842509695
57 6 41.5035717778202
58 6 24.4372529405292
59 6 18.479983535178
60 6 17.3838334719561
61 6 12.6116418276405
62 6 13.2354103120121
63 6 7.8374721574413
64 6 9.99526484940937
65 6 12.8568881407507
66 6 9.40786112510244

0 7 2.53526525886328
1 7 3.92881536722979
2 7 6.49055494293888
3 7 5.36723689571076
4 7 5.37274229876268
5 7 5.81302455828264
6 7 4.61135078446997
7 7 3.88667909850529
8 7 8.33036614534654
9 7 4.78667933301818
10 7 4.19872027055797
11 7 4.73449173572306
12 7 3.93375479947313
13 7 4.01762933901361
14 7 3.0333894069173
15 7 2.35214791916662
16 7 2.68051463782805
17 7 2.40324718627081
18 7 2.41063982127042
19 7 2.15126487776877
20 7 2.0373074314272
21 7 1.66873156262106
22 7 1.62335742377495
23 7 2.2208500267175
24 7 2.01311068898009
25 7 1.97744719109042
26 7 2.01029790210241
27 7 1.93886730432549
28 7 2.15588864340101
29 7 2.46707503247603
30 7 2.44369688726796
31 7 2.95238191553616
32 7 3.15031200863547
33 7 4.63601465496933
34 7 6.29657370738041
35 7 7.03446711115155
36 7 15.2795070414009
37 7 11.2608809933294
38 7 11.9842277286599
39 7 11.3606390191758
40 7 13.2766646731622
41 7 16.0271431720326
42 7 11.6148105041144
43 7 13.0249445766619
44 7 9.94498116351826
45 7 9.63257467364024
46 7 9.81243794915694
47 7 9.03536770638564
48 7 6.94415462285006
49 7 4.94071824500046
50 7 3.38637226288465
51 7 3.24565640141462
52 7 0.767929446890625
53 7 0.581205423543924
54 7 1.94125439485803
55 7 3.36820621753248
56 7 3.09658908352152
57 7 21.4085843606793
58 7 22.0530510823625
59 7 19.1148119650754
60 7 18.0701945688593
61 7 12.9987537149166
62 7 13.4176133680275
63 7 7.9162446790413
64 7 10.0277297655442
65 7 12.8698848796936
66 7 9.41297200515761

0 8 1.26053832560597
1 8 3.69161635398852
2 8 5.17511292145384
3 8 4.56246851948659
4 8 5.97177657452196
5 8 4.70340919191584
6 8 4.28714425899651
7 8 3.72384999449811
8 8 4.09115533484066
9 8 3.36967720165671
10 8 3.49319145426554
11 8 2.41913294083347
12 8 2.52594450916777
13 8 3.4258999838771
14 8 2.25297112036693
15 8 1.35761385965394
16 8 1.23628808752992
17 8 1.21876308592717
18 8 1.20897118623215
19 8 0.497434266788234
20 8 1.31596855947123
21 8 0.830304809297244
22 8 1.14251933147342
23 8 0.8589842211167
24 8 0.407477861820022
25 8 0.708233587210182
26 8 1.23561982103784
27 8 1.31544758396416
28 8 1.62988506329493
29 8 2.15817885494878
30 8 2.47059886664231
31 8 2.25992107777326
32 8 2.6309972235452
33 8 3.02888095388239
34 8 3.9467773795232
35 8 4.65347611149035
36 8 6.69060058327025
37 8 6.61572700275162
38 8 7.14934478648161
39 8 8.61775697210409
40 8 12.5630262523919
41 8 17.6264230291993
42 8 11.4699441777774
43 8 8.60150749292772
44 8 10.15590541951
45 8 9.23969133477996
46 8 7.6105656600616
47 8 8.57440164426777
48 8 8.10042972606434
49 8 5.01993812683985
50 8 4.23026716472735
51 8 3.26942273263237
52 8 2.3894658232874
53 8 1.16702092582342
54 8 0.145904221570518
55 8 6.22478721419307
56 8 6.07595028801476
57 8 15.7033756231301
58 8 19.3565808837905
59 8 18.4275980421838
60 8 18.0699102935298
61 8 13.1276962522321
62 8 13.5213285658045
63 8 7.97707391883363
64 8 10.0588278175199
65 8 12.8845831433331
66 8 9.41957505305585

0 9 2.3814400958632
1 9 3.30259938390153
2 9 5.34316746743413
3 9 4.16190024292231
4 9 1.29397586352899
5 9 0.667472437005939
6 9 0.351179398753165
7 9 0.718649141838253
8 9 1.56290848976734
9 9 1.52446263920639
10 9 2.12349892998366
11 9 1.58975864491184
12 9 0.978148539887177
13 9 1.25864228108776
14 9 1.51401611721997
15 9 0.860214853095753
16 9 0.829036304784114
17 9 0.829875424320145
18 9 0.872672398805308
19 9 0.891058317125746
20 9 0.85869438134401
21 9 0.790202034364413
22 9 1.05378301745407
23 9 0.80607645042902
24 9 0.591351499054465
25 9 0.782164907375475
26 9 1.08930844409368
27 9 1.62472080544238
28 9 1.46245849734289
29 9 0.987024902218004
30 9 1.29987496819848
31 9 1.60958109622398
32 9 2.12121248277588
33 9 3.3320940525961
34 9 2.90564776466799
35 9 3.15409790549059
36 9 4.02320250465979
37 9 4.14600206055319
38 9 3.94871922423949
39 9 5.10754626956049
40 9 8.8046277691371
41 9 8.07660119701132
42 9 6.35830938547007
43 9 7.50680074685643
44 9 6.70758425080632
45 9 6.74727030536507
46 9 6.28709959603701
47 9 4.7177397454497
48 9 5.94003065463585
49 9 3.17388439889626
50 9 1.94858048997913
51 9 3.02897725660743
52 9 2.08433703904578
53 9 0.980515947380282
54 9 0.710747904486943
55 9 6.88842408457708
56 9 16.9607895926433
57 9 19.6255922206962
58 9 20.313315945879
59 9 18.5174384219161
60 9 18.0997623283308
61 9 13.1806277762709
62 9 13.5735441397431
63 9 8.01475552341061
64 9 10.0817543697042
65 9 12.8971247486077
66 9 9.42595660411346

0 10 0.515203796730077
1 10 0.457090730878798
2 10 1.06871692767033
3 10 0.357955061200457
4 10 0.788113361428394
5 10 0.0350438509989834
6 10 0.0991750404250875
7 10 0.0868385924668788
8 10 0.0151498873427838
9 10 0.321049099565863
10 10 0.625902867126705
11 10 0.712546157722786
12 10 0.0781200438641188
13 10 0.0177190004437054
14 10 0.0829206444575223
15 10 0.269009593934987
16 10 0.0405200530528392
17 10 0.0996691109542972
18 10 0.143225225212951
19 10 0.401930490611598
20 10 1.04682371849932
21 10 1.19660887473063
22 10 0.469675951547609
23 10 0.280408947316554
24 10 0.0278956735658302
25 10 0.031351576786288
26 10 0.546097916607134
27 10 0.762278708768867
28 10 0.999264522788786
29 10 0.692524454634815
30 10 0.977119649554234
31 10 1.05777817172516
32 10 1.74921993266712
33 10 1.73249660640246
34 10 1.94991765050285
35 10 1.3036583410925
36 10 2.20947549076528
37 10 2.67349097203426
38 10 2.55773056230014
39 10 3.93000525830745
40 10 3.38440528918816
41 10 0.176898590972766
42 10 0.170310055033678
43 10 1.87603112965894
44 10 2.6732404433319
45 10 3.69322915675997
46 10 3.57839035363604
47 10 1.37238455630069
48 10 3.31530461077886
49 10 0.539917734853657
50 10 0.122297175906121
51 10 2.94170122515177
52 10 0.309317050165065
53 10 1.28621058269966
54 10 2.16697744957722
55 10 0.885919140739805
56 10 0.845559506110775
57 10 4.63360160548733
58 10 5.57493085256014
59 10 13.634590184054
60 10 16.4820969273104
61 10 12.6590498172771
62 10 13.4170900113914
63 10 7.97516468215235
64 10 10.0761996066795
65 10 12.8994536960243
66 10 9.42886010360487

0 11 0.0564003332953504
1 11 0.851382998858908
2 11 0.696901342479869
3 11 1.58650277486832
4 11 0.659876296909183
5 11 0.0527092548132604
6 11 0.0648339801154909
7 11 0.0607535802148064
8 11 0.0437422771252632
9 11 0.0315743814423817
10 11 0.38598211461928
11 11 0.820204964366
12 11 0.053914554545487
13 11 0.133888188082593
14 11 0.161873944430793
15 11 0.0568648238924281
16 11 0.796351366480755
17 11 0.423664598884103
18 11 0.665974865702734
19 11 0.764172997739728
20 11 1.41442035739903
21 11 1.34843171813123
22 11 1.60865729126392
23 11 1.06822375025816
24 11 1.11129724591807
25 11 1.01829378358805
26 11 1.58264991395681
27 11 1.53452247211372
28 11 1.86356768773631
29 11 1.5212798769678
30 11 1.09276072905386
31 11 0.717024644883807
32 11 1.64430283025922
33 11 1.96619903414101
34 11 2.48855963884195
35 11 2.12996048306526
36 11 1.73654373374768
37 11 2.04526019253612
38 11 1.16692728796112
39 11 1.80471200875035
40 11 0.177664545279051
41 11 2.93303265605147
42 11 1.71273821491531
43 11 0.165825569878257
44 11 0.0702493049480502
45 11 2.22345648073875
46 11 1.30837470822968
47 11 0.0921696492754469
48 11 2.63349862140005
49 11 1.45391968775232
50 11 0.0971619908086965
51 11 0.36092917445826
52 11 0.130667707158181
53 11 0.259812158124614
54 11 0.185998075579523
55 11 0.227187321020114
56 11 0.404446772551344
57 11 0.508989249520764
58 11 3.76084679989046
59 11 16.8114012776856
60 11 17.0018121581808
61 11 12.6584289079026
62 11 13.3647316654826
63 11 7.94451495309668
64 11 10.0641314426527
65 11 12.8962072904876
66 11 9.42874580158977

0 12 0.0647961120506252
1 12 0.0253514770298157
2 12 0.131401979647461
3 12 0.194022736726946
4 12 1.02921619828875
5 12 0.226848926932876
6 12 0.824171880190728
7 12 0.454185394393594
8 12 0.159127173918036
9 12 0.719065402766871
10 12 0.745146831753799
11 12 1.13458135164868
12 12 2.61847337126834
13 12 1.43875618415326
14 12 0.701292713957762
15 12 1.37174414561101
16 12 0.791197288275308
17 12 1.6540135291203
18 12 2.16629505840639
19 12 2.33590278975822
20 12 1.79275372598026
21 12 0.760316343765225
22 12 2.90309547238307
23 12 2.07180254996753
24 12 1.92045346517945
25 12 2.01571986180935
26 12 0.882547817275097
27 12 1.29768513730112
28 12 0.55471237811505
29 12 0.521689346024064
30 12 0.438492324518413
31 12 1.05923695249667
32 12 1.2574261587201
33 12 1.46140249360166
34 12 1.68302892013516
35 12 0.8688013582593
36 12 0.737399300441137
37 12 1.98006052391784
38 12 2.07635682587996
39 12 0.813193774626222
40 12 0.160621139617449
41 12 0.156003197553011
42 12 0.708816048337111
43 12 0.191723453694233
44 12 0.961911131454778
45 12 0.625286391591784
46 12 0.629645667077018
47 12 0.696861686110218
48 12 0.721417436957218
49 12 0.490632852663857
50 12 1.59753547311307
51 12 1.42006056114394
52 12 0.905639109962334
53 12 1.29433687231826
54 12 0.523551048821328
55 12 0.981095862759257
56 12 2.08340185424478
57 12 2.77221102497518
58 12 9.25256597604928
59 12 6.66548528446634
60 12 17.7119382695464
61 12 12.8949306418996
62 12 13.4261127948454
63 12 7.95475875319905
64 12 10.0635233213446
65 12 12.894922448206
66 12 9.42827942015753

0 13 3.13229197314794
1 13 0.525297671043138
2 13 0.488862208133945
3 13 0.0593665331285801
4 13 0.393563789942462
5 13 0.628119838969984
6 13 0.69000054832461
7 13 0.499976151536232
8 13 0.208514036913906
9 13 0.275071907601276
10 13 2.02500210808353
11 13 1.59594153255044
12 13 1.76793665802104
13 13 2.1212508374588
14 13 0.733883305031214
15 13 2.57646918472973
16 13 3.09251500035762
17 13 5.03055858274377
18 13 3.90008989965148
19 13 4.98410968093093
20 13 4.16648780667211
21 13 4.46882378849489
22 13 4.23081712188045
23 13 3.77843417694702
24 13 3.87086247833478
25 13 3.38686916287216
26 13 1.92648900249383
27 13 1.41013010110493
28 13 1.28564545295569
29 13 1.3445813734349
30 13 1.81286421210068
31 13 2.9884770162333
32 13 3.50711865709456
33 13 2.7446144920222
34 13 2.77998494543443
35 13 2.84789079872934
36 13 2.1225201798069
37 13 1.43424115651323
38 13 0.334546771147434
39 13 6.75307680002893
40 13 1.43918642107944
41 13 0.604711978991132
42 13 0.355420860117949
43 13 0.855742520307905
44 13 0.713980165198453
45 13 0.0588977388209991
46 13 0.0891499511483996
47 13 0.121463160992324
48 13 0.210721911244849
49 13 0.298776381755013
50 13 2.33845041082721
51 13 0.641960472944363
52 13 0.50292438663554
53 13 0.334821487871282
54 13 0.375282513285931
55 13 0.400550938118194
56 13 3.54830222789041
57 13 12.9084499239696
58 13 10.6464815696422
59 13 5.50259184632723
60 13 9.3874603394321
61 13 10.1989385765272
62 13 12.5479091495088
63 13 7.66543880478765
64 13 9.96688063143808
65 13 12.8622799374766
66 13 9.41724312277033

0 14 0.0394943303152117
1 14 0.2641648661562
2 14 0.0501907554984251
3 14 0.380498395593229
4 14 0.0921086384100561
5 14 0.298191252440875
6 14 0.0397041250876826
7 14 0.0329648026922162
8 14 0.678774597828211
9 14 0.268607498760302
10 14 0.904077782745233
11 14 2.04279271416336
12 14 2.2352522194633
13 14 2.92313533837018
14 14 2.22559469231845
15 14 2.56459319368944
16 14 8.04988302440095
17 14 19.9916858891829
18 14 24.4841948605551
19 14 11.5364805410975
20 14 4.70006385134668
21 14 3.08961843941834
22 14 1.87750629495683
23 14 7.15355076328269
24 14 4.11890294245564
25 14 5.34648656964
26 14 2.70863776778744
27 14 2.54307476584056
28 14 1.22251943893404
29 14 0.793593342420447
30 14 1.11284033278693
31 14 1.4604112648775
32 14 2.07128196023722
33 14 4.03230021077532
34 14 4.36300503429496
35 14 2.70247341631032
36 14 2.51532106478737
37 14 2.1141822920541
38 14 2.41406616100332
39 14 0.920982195207268
40 14 0.0971642011357313
41 14 1.08585530770541
42 14 0.462083169685402
43 14 1.66125925226771
44 14 0.419412759413457
45 14 0.352916930321135
46 14 0.51454432232145
47 14 0.347855434357838
48 14 0.0844184262411981
49 14 0.0595652370119749
50 14 1.63320376334911
51 14 0.225308561840008
52 14 0.205022748983214
53 14 0.656779198346544
54 14 0.222784146263355
55 14 1.00226061027865
56 14 1.1207669390244
57 14 0.402937375493755
58 14 4.14473620252134
59 14 4.92136984684215
60 14 6.41889369623231
61 14 8.31075234033645
62 14 11.6257791889997
63 14 7.26162216848082
64 14 9.80006085603363
65 14 12.7957925087654
66 14 9.3914018807375

0 15 3.61363732843305
1 15 0.57996995972663
2 15 0.076909821046433
3 15 0.287227000221804
4 15 0.272867369195371
5 15 1.06660034684857
6 15 0.416350961432905
7 15 1.67354478273964
8 15 1.79484495387851
9 15 2.62026629718273
10 15 3.61728604720623
11 15 6.7300283625155
12 15 10.3933605486047
13 15 32.9021397918995
14 15 28.1559821012938
15 15 21.7774296136644
16 15 31.0033028620335
17 15 25.9372448023433
18 15 26.6018058649063
19 15 43.0849546330007
20 15 24.8614643685706
21 15 13.9414835898235
22 15 5.08714305737212
23 15 2.30961923705932
24 15 6.22731161062418
25 15 6.45908769358876
26 15 3.45597837309949
27 15 2.514021288998
28 15 2.4393563377029
29 15 2.12619111702622
30 15 2.21755195666326
31 15 2.16140664669724
32 15 3.1851227794066
33 15 2.00377609426548
34 15 0.889937604240552
35 15 2.04417005442314
36 15 1.87315856375376
37 15 2.31289147591475
38 15 1.99087958843693
39 15 2.20227825905054
40 15 0.870167515683785
41 15 1.0438471584592
42 15 0.65192952361268
43 15 0.589103882290863
44 15 0.081409139601539
45 15 0.0445675446734494
46 15 0.543084960672631
47 15 0.308260329779388
48 15 1.23551544876141
49 15 0.387497642858577
50 15 1.15081599195086
51 15 0.760149118327617
52 15 0.479277444632802
53 15 0.174934225686647
54 15 0.403271991652352
55 15 2.38344674645439
56 15 0.772537075090087
57 15 0.422110158938397
58 15 1.38478966242806
59 15 3.80764700031603
60 15 5.05813053299034
61 15 7.22776920719222
62 15 10.9574081577819
63 15 6.90422627930595
64 15 9.62532230117386
65 15 12.715383847575
66 15 9.35598524632977

0 16 0.263848937301484
1 16 0.334262054210594
2 16 0.21798619134659
3 16 0.18959558857605
4 16 0.114056731296227
5 16 0.132216235453167
6 16 0.0957094181142401
7 16 0.0269332366535321
8 16 0.805880898023468
9 16 5.11778277798843
10 16 9.02121749344709
11 16 19.6580205621459
12 16 6.48010529124582
13 16 7.61211088666347
14 16 7.68089511297067
15 16 7.13997296892553
16 16 13.5680256599012
17 16 18.5306772082834
18 16 22.7655745581888
19 16 28.5803532358938
20 16 20.7821413352264
21 16 7.24311111170707
22 16 5.64848841389409
23 16 3.56375190164621
24 16 4.28648569631239
25 16 2.53561886449523
26 16 2.3000288913409
27 16 1.80891703081368
28 16 1.80399255413471
29 16 1.77572007313044
30 16 1.49318113251849
31 16 1.18684420408167
32 16 1.18333223071786
33 16 1.67619958692921
34 16 1.60011598341347
35 16 1.6603691026498
36 16 1.16072943441928
37 16 1.75827895691346
38 16 1.77385204685173
39 16 1.43485976463438
40 16 0.988622228405402
41 16 0.109266346196955
42 16 0.828955494949069
43 16 0.639253107733424
44 16 0.428772220631821
45 16 0.129061688031249
46 16 1.50039744124131
47 16 0.077172106650416
48 16 0.180677448601401
49 16 0.632615342327715
50 16 3.26337944452219
51 16 0.6216325065764
52 16 0.44999716899253
53 16 1.31969582636272
54 16 0.381503017385785
55 16 0.707921462046669
56 16 0.330940395070495
57 16 0.213980873771857
58 16 10.9240808819405
59 16 5.11678149167788
60 16 4.94785090242268
61 16 8.31442474824986
62 16 14.0186760771539
63 16 7.80551695603831
64 16 9.86750634179806
65 16 12.769308974053
66 16 9.36215474368652

0 17 3.44296820051356
1 17 0.469262970078938
2 17 1.89082126326836
3 17 2.44506269575413
4 17 0.567826948285335
5 17 3.1544286847331
6 17 8.01123523704961
7 17 18.2613679920525
8 17 10.7071323981504
9 17 2.99753855464141
10 17 1.35574340495825
11 17 1.22053133761152
12 17 2.099159103506
13 17 2.65369678334446
14 17 3.19505094444783
15 17 9.44871861159111
16 17 10.5274361465344
17 17 16.8679973429055
18 17 21.2430576871249
19 17 40.710890328959
20 17 19.5034789908673
21 17 6.9957527800799
22 17 3.92174535993577
23 17 4.25786389494159
24 17 4.49686033295318
25 17 3.46758879243315
26 17 2.78184399091113
27 17 2.25715566303982
28 17 1.65049555398188
29 17 1.88141794289859
30 17 1.81531631280857
31 17 0.790218693643478
32 17 1.54262985263375
33 17 2.05325052843264
34 17 1.91427516888623
35 17 1.64570698779337
36 17 1.30460773736309
37 17 1.44728940354153
38 17 1.2917866766035
39 17 1.68556204391302
40 17 0.970120321641973
41 17 1.89964783963698
42 17 1.70326805437445
43 17 2.09834641507164
44 17 1.66443669453426
45 17 1.51483421464562
46 17 1.54519601551419
47 17 2.93469640047682
48 17 0.723563020180629
49 17 0.577573956869054
50 17 1.12328436305283
51 17 1.87523198965884
52 17 0.758151159381945
53 17 1.78902702761294
54 17 0.245839094819924
55 17 0.27508790491051
56 17 0.175847238589805
57 17 8.20843779840241
58 17 0.24408327229328
59 17 4.82696629867481
60 17 2.01479639080814
61 17 3.68493105120181
62 17 6.19316713240422
63 17 5.49744420003254
64 17 9.1788767700042
65 17 12.5577408256143
66 17 9.29368852665922

0 18 1.94953937062461
1 18 5.13270175793184
2 18 3.0636567956611
3 18 7.99777432121868
4 18 1.48240598362744
5 18 1.44751797810416
6 18 1.31524403572296
7 18 0.76814248705858
8 18 1.05615122942382
9 18 1.17947660813218
10 18 2.4196132137677
11 18 2.33622558456435
12 18 2.26296813568753
13 18 4.68703355165184
14 18 5.74860272357722
15 18 6.13214396579587
16 18 7.3935997517188
17 18 16.5976354496973
18 18 52.3759701383843
19 18 24.5613457994499
20 18 8.33020618798879
21 18 5.48335668905956
22 18 5.45392658359708
23 18 4.08236020914169
24 18 2.88153164362796
25 18 1.8929770361383
26 18 1.3176799281908
27 18 0.277890320443073
28 18 0.533269891686702
29 18 0.534887651092198
30 18 0.205534413412649
31 18 0.0271920884869245
32 18 0.0757371110790628
33 18 0.0218935098479422
34 18 0.747801647693256
35 18 1.00302928932702
36 18 0.718476623753788
37 18 0.677266607803207
38 18 0.634974151916269
39 18 0.553811963283283
40 18 0.236176692607497
41 18 0.350793444342403
42 18 0.286952787066505
43 18 0.0648900084385034
44 18 1.24196862092691
45 18 1.39961274893166
46 18 1.0419046858715
47 18 0.466772141746401
48 18 0.666134321602677
49 18 0.174539836099567
50 18 1.20613372960573
51 18 0.999701527955156
52 18 0.659898748223887
53 18 0.385756143367695
54 18 0.203511747924811
55 18 1.33240669887681
56 18 4.92404941772014
57 18 0.345937948980011
58 18 1.06804499607141
59 18 2.12355937451097
60 18 1.49910469335783
61 18 1.9698692530357
62 18 3.01297688476562
63 18 3.66802319881775
64 18 8.33952657900132
65 18 12.2074347124671
66 18 9.15409774993439

0 19 0.183290768840215
1 19 0.17419858193522
2 19 0.0237770277691993
3 19 0.225927458034353
4 19 0.172397180693767
5 19 0.0220389595229058
6 19 0.0192920198581444
7 19 0.0464495602364706
8 19 0.0112950670600863
9 19 0.169073689117013
10 19 0.643820287278193
11 19 0.663097965517412
12 19 1.38928530811438
13 19 1.95530779540287
14 19 3.15429085976609
15 19 7.56095002037343
16 19 16.6172076344372
17 19 31.3445776985184
18 19 22.8054534979166
19 19 10.4135895324147
20 19 7.66811325684129
21 19 4.87374689726437
22 19 1.64033257792685
23 19 0.713999799265527
24 19 0.333483192343832
25 19 1.07580888049881
26 19 0.750528832360269
27 19 0.436231324406213
28 19 0.705971499487469
29 19 0.813948362985882
30 19 0.499241505942813
31 19 0.261473424919078
32 19 0.523842332324179
33 19 0.237253097531609
34 19 0.374329603120522
35 19 0.520555847897075
36 19 0.618395054634529
37 19 0.308021385305797
38 19 0.234626122509077
39 19 0.118153215054088
40 19 0.0696001523329175
41 19 0.0111136428550145
42 19 0.092577160612339
43 19 0.0724997142673477
44 19 1.87912295717608
45 19 1.44203541122244
46 19 5.52989557522142
47 19 0.689212286338387
48 19 0.217932259210672
49 19 0.107425650827476
50 19 0.411426372887826
51 19 0.713296924707344
52 19 0.0330427767194853
53 19 0.550564592533213
54 19 0.338007267506482
55 19 2.40484137267569
56 19 0.228934834773638
57 19 0.243055343259413
58 19 2.61411376694094
59 19 0.475666828786678
60 19 0.777909945632968
61 19 1.1577837377387
62 19 1.68221829712042
63 19 2.61463000253109
64 19 7.70861211657147
65 19 11.8803611872748
66 19 8.99854298262867

0 20 1.06234386263574
1 20 0.884497242370139
2 20 0.513977328245589
3 20 0.808378639181938
4 20 0.033377603196933
5 20 0.0860669049738558
6 20 0.111988240948186
7 20 0.187752598774865
8 20 0.0815611205015864
9 20 0.216908072685789
10 20 0.364414000332012
11 20 0.851332154881873
12 20 1.72435030612243
13 20 3.68386213409423
14 20 5.80768039471235
15 20 9.73066488344844
16 20 20.2787527404934
17 20 17.4041331046888
18 20 7.74816721689704
19 20 3.27680911184852
20 20 1.33623756874359
21 20 0.0888320931982752
22 20 1.48023507264134
23 20 1.20983812105039
24 20 1.27416046349399
25 20 0.401999661229146
26 20 0.322579503933465
27 20 0.249225826093079
28 20 0.0589300433539178
29 20 0.0149263794972476
30 20 0.0704167889044345
31 20 0.167117093600538
32 20 0.0288896096266729
33 20 0.337478542909185
34 20 0.36458524718169
35 20 0.349350204088746
36 20 0.163992990622334
37 20 0.177857444807484
38 20 0.017724788550991
39 20 0.258564997056952
40 20 8.11375659776712
41 20 0.0160261185420423
42 20 0.0602980860391026
43 20 1.14005387304517
44 20 5.77159042383293
45 20 0.0596093823148754
46 20 1.32127364271366
47 20 0.0626951286461217
48 20 0.107959835027838
49 20 0.0523570053102789
50 20 0.467881848079462
51 20 0.0837228755510207
52 20 0.0237562972515495
53 20 1.16781354013399
54 20 0.256151657257582
55 20 0.100908243273372
56 20 0.726007554326178
57 20 0.199403490842211
58 20 7.65681517639312
59 20 1.12318840438742
60 20 0.358958314754392
61 20 0.747438022346846
62 20 1.10185019610807
63 20 2.07004290343142
64 20 7.3167782627283
65 20 11.640725394263
66 20 8.86681279585615

0 21 4.93592535871747
1 21 0.990537663017924
2 21 3.66772103102282
3 21 1.6669023099785
4 21 5.25093910035906
5 21 3.38086404875277
6 21 1.22822146932334
7 21 8.99356003714137
8 21 3.3393829608107
9 21 0.244813212479111
10 21 0.366540761603755
11 21 2.56849519941555
12 21 4.23869059190041
13 21 6.07148109104331
14 21 10.5025777572425
15 21 34.1743499718751
16 21 7.79922571191061
17 21 1.66020761309885
18 21 1.00950999606637
19 21 1.22634247577588
20 21 0.999712438931296
21 21 0.912796707574622
22 21 0.851656365660988
23 21 0.648932585170667
24 21 0.497265220346827
25 21 0.7048068837188
26 21 0.436762043879911
27 21 0.0540527645298386
28 21 0.0228343937947768
29 21 0.00783343276620527
30 21 0.0167019952180417
31 21 0.0343245267341852
32 21 0.320648498353826
33 21 1.24404972689041
34 21 0.0696724248954269
35 21 0.181421248005155
36 21 0.0201962462227776
37 21 0.238458714570683
38 21 0.242774673455568
39 21 0.0929913722327699
40 21 0.0335796688120958
41 21 0.0191944057911163
42 21 0.0214283801468871
43 21 0.188912898966917
44 21 0.115601337720529
45 21 0.19181814069659
46 21 0.147640009273124
47 21 0.448362707694189
48 21 0.0826302383517367
49 21 0.0937645639666152
50 21 1.52134530218122
51 21 1.69036830786179
52 21 0.272332484311474
53 21 4.49874655564175
54 21 0.80468357288966
55 21 0.666138107169756
56 21 0.87099598515485
57 21 0.858508027620555
58 21 0.581630479156625
59 21 0.295696445797927
60 21 1.33450366652944
61 21 0.725572014547444
62 21 0.875894268856948
63 21 2.49364851165509
64 21 7.3273688475218
65 21 11.5643769915235
66 21 8.79745326601883

0 22 1.77318274423946
1 22 0.187256112990863
2 22 3.04992819841328
3 22 0.155236793724362
4 22 5.72143599401387
5 22 12.0862672445658
6 22 15.8040040268984
7 22 4.67682704013265
8 22 1.06711061440861
9 22 0.674242713715408
10 22 0.30039795438466
11 22 4.92375876333478
12 22 0.0531550431290257
13 22 1.91592069152718
14 22 1.88273062708586
15 22 0.0447499943692031
16 22 0.167524719801646
17 22 0.0375850415071309
18 22 0.0274609104352735
19 22 0.0284736074465075
20 22 0.0358736953085794
21 22 0.139533946913286
22 22 0.13030792376656
23 22 0.191663784087895
24 22 0.676812293444248
25 22 0.265703542342049
26 22 0.19241367861009
27 22 0.305545184272875
28 22 0.188000944688809
29 22 0.0580761101909487
30 22 0.0286244256772915
31 22 0.0428341217871719
32 22 0.007606371370208
33 22 0.0246269535475211
34 22 0.266784114952929
35 22 0.898284337068573
36 22 0.0114903018406019
37 22 0.017033750124248
38 22 0.0489910946166858
39 22 0.0809865280015506
40 22 0.209783115017596
41 22 1.21314918880435
42 22 0.66193733923841
43 22 1.59484633020221
44 22 0.0239208378248138
45 22 0.015199877815538
46 22 0.0347365321848705
47 22 0.12176111736397
48 22 0.67654021304605
49 22 0.84523928025341
50 22 0.150363755769809
51 22 0.852404667368604
52 22 0.255637726140289
53 22 0.657011805335978
54 22 0.649583382932243
55 22 0.0479902522355855
56 22 6.24533432507716
57 22 1.08191462043014
58 22 0.545987541081079
59 22 0.140169332904554
60 22 1.51741314318208
61 22 2.35803111422908
62 22 8.5096792698464
63 22 5.91876561906746
64 22 8.47260474492375
65 22 11.9206728230777
66 22 8.89309869992445

0 23 1.97074632108135
1 23 19.8200163010165
2 23 15.6252766101299
3 23 3.22945121574126
4 23 8.67460515226819
5 23 6.35707998946856
6 23 9.68651298399969
7 23 12.3163609213911
8 23 2.67209595733993
9 23 0.634019560196152
10 23 0.0441287764746686
11 23 0.714891356149725
12 23 0.17827843739174
13 23 0.137865569687493
14 23 0.564911668349711
15 23 0.560676370067021
16 23 5.79441829311144
17 23 2.33703437387268
18 23 1.47634648396856
19 23 1.53905956125087
20 23 0.19831287891669
21 23 0.0556702082493364
22 23 0.215006436657891
23 23 0.048282498137895
24 23 0.155622913242499
25 23 0.465093606696105
26 23 0.322995585861276
27 23 0.365748502527855
28 23 0.0485820289710766
29 23 0.0157742350070879
30 23 0.0518539336063131
31 23 0.0197953731238979
32 23 0.0411072243602267
33 23 0.0472182487799539
34 23 0.0234665439906236
35 23 0.220675896323543
36 23 0.189453085328835
37 23 0.0687982167283396
38 23 0.0582777577364827
39 23 0.0301549680631788
40 23 0.135814971404443
41 23 0.346487616370499
42 23 0.474556447744061
43 23 5.85184973130525
44 23 0.0724992582285817
45 23 0.159344544028207
46 23 1.34583746572813
47 23 0.0851188251910215
48 23 0.102509475245781
49 23 1.91390887152881
50 23 0.884845452417584
51 23 0.369782118185688
52 23 1.34983240463606
53 23 0.0430371160432767
54 23 0.710336793473912
55 23 0.0999265596393946
56 23 0.759778212973953
57 23 0.242688054096524
58 23 0.247232137744131
59 23 1.20571748741258
60 23 0.348235104902709
61 23 0.256911414277345
62 23 0.973929208424331
63 23 2.03855476114113
64 23 12.171679768182
65 23 15.7250367327858
66 23 10.1931018144624

0 24 10.8055548918432
1 24 0.0798900611061938
2 24 1.17120454592667
3 24 2.8349757831593
4 24 3.87172027249939
5 24 3.59930486850146
6 24 0.745450441303397
7 24 1.58414857622648
8 24 0.217496077424304
9 24 3.40025178215157
10 24 0.0835401345637664
11 24 0.292285047472153
12 24 1.50701593939168
13 24 6.50991702867924
14 24 1.24930831935624
15 24 2.51358174846688
16 24 4.99914182575913
17 24 4.34849684897101
18 24 3.33965551788486
19 24 1.73526441389177
20 24 2.76969844223813
21 24 1.4793151220747
22 24 1.17559262030926
23 24 0.536016609549257
24 24 0.453882479347656
25 24 1.09589243542379
26 24 0.503278011581399
27 24 0.894498137209378
28 24 0.239910486518048
29 24 0.30709358674295
30 24 0.749561653952894
31 24 0.610813349666107
32 24 0.357932390891118
33 24 0.0456087073527872
34 24 0.0279778426145218
35 24 0.0218855687683238
36 24 0.0126550818444717
37 24 0.182008283486229
38 24 0.142431117233786
39 24 1.46879537336182
40 24 1.86995066984066
41 24 1.9119771291279
42 24 3.67291848820307
43 24 1.22279652107206
44 24 1.71616547279137
45 24 1.1494268700616
46 24 0.106664314505733
47 24 0.45621847409012
48 24 0.149927871808732
49 24 0.623862866165719
50 24 0.128463925540938
51 24 2.96912825764187
52 24 0.493284055611219
53 24 0.701893944650165
54 24 0.199398910168412
55 24 3.1828374604714
56 24 0.653597453088496
57 24 0.0904503200583376
58 24 0.711771676935914
59 24 4.47619844170157
60 24 0.331859874735878
61 24 0.694548983039496
62 24 19.5100147026428
63 24 9.52827249395051
64 24 9.38797442146585
65 24 8.50016104401686
66 24 8.21814428971868

0 25 0.0209650720595835
1 25 0.115598863011744
2 25 0.356681479116304
3 25 0.483768084701611
4 25 0.329079120249221
5 25 2.26037976894343
6 25 4.17574426572817
7 25 11.4397672441207
8 25 2.82173546928373
9 25 1.28116578958326
10 25 0.472725156032203
11 25 0.333714865639564
12 25 0.239479993211903
13 25 0.102897063753639
14 25 0.0700942375286241
15 25 0.269427282840552
16 25 0.510389853603117
17 25 1.20500990402454
18 25 6.41146773430051
19 25 8.39914760740271
20 25 6.42444367468769
21 25 2.93226782835449
22 25 4.17746985327727
23 25 3.15102413938678
24 25 1.81728767827656
25 25 1.94792553862313
26 25 1.54537784265673
27 25 0.961490907509636
28 25 0.674514475654813
29 25 0.335071148627108
30 25 0.607353670199287
31 25 0.161962722186114
32 25 0.167960465065495
33 25 0.148411767075837
34 25 0.0975858248660091
35 25 0.12578729280386
36 25 0.0522546751572522
37 25 0.0978541746113946
38 25 0.250683600852492
39 25 0.0521175544670299
40 25 0.282400510992586
41 25 1.33913488724556
42 25 3.61987802360588
43 25 0.153123731549322
44 25 0.134761153486554
45 25 0.13328676629256
46 25 0.16508896655708
47 25 0.541429230743365
48 25 0.316656373689266
49 25 0.596636687833436
50 25 2.76232825141634
51 25 3.55811836543402
52 25 0.185316917894731
53 25 0.22305070756269
54 25 0.258207272356958
55 25 0.245994748861854
56 25 0.191444190705196
57 25 0.204241608942861
58 25 4.50167940381194
59 25 0.681762211526815
60 25 0.449307203456033
61 25 9.41692337821745
62 25 0.216545117676372
63 25 7.03624801806761
64 25 7.62939781393283
65 25 5.50567694524954
66 25 6.56166374854835

0 26 1.23821737807492
1 26 0.0843451892650012
2 26 0.0825259915013204
3 26 0.295598709274028
4 26 1.2727312538546
5 26 0.285705753929931
6 26 3.23738392767848
7 26 3.86547429408759
8 26 0.397188885113278
9 26 0.00930652004027459
10 26 0.015308119394551
11 26 0.410260806754814
12 26 0.0482509206612211
13 26 0.181023952868625
14 26 0.122448981670595
15 26 1.37041034183839
16 26 1.14537210713948
17 26 3.23443434595489
18 26 12.9197186977363
19 26 3.91546808662141
20 26 8.7565905983738
21 26 4.82978647148917
22 26 2.92399651390737
23 26 5.23904199459193
24 26 3.76516262483478
25 26 2.40388345452555
26 26 1.41713407833291
27 26 0.846808203654035
28 26 0.424164669299219
29 26 0.683303126534335
30 26 0.541891619496314
31 26 0.283635602510198
32 26 0.306116025690068
33 26 0.509796628409844
34 26 0.215960623414897
35 26 0.116773535095354
36 26 0.0542222324259455
37 26 0.0490697412217183
38 26 0.169302177662574
39 26 0.00985444864329404
40 26 0.54149632387926
41 26 2.25337807475169
42 26 1.09046175573421
43 26 0.264509692325416
44 26 0.693205559477321
45 26 0.322122908959923
46 26 0.347857070258561
47 26 1.04398283946502
48 26 0.156327035006955
49 26 0.261407677327873
50 26 1.5354956437086
51 26 1.16322084618681
52 26 3.07914638513232
53 26 1.54141245414614
54 26 0.182923019696831
55 26 0.255928986291809
56 26 0.270173292598142
57 26 0.587298820245205
58 26 0.159733879444386
59 26 0.151237512803832
60 26 0.259289265717725
61 26 0.481756469612229
62 26 11.6940792645482
63 26 1.89708352817098
64 26 6.46397100226504
65 26 4.1190399751045
66 26 5.54729124477656

0 27 7.14550671248724
1 27 2.27410305398541
2 27 3.79274495974575
3 27 0.622226687141916
4 27 1.06655656237356
5 27 0.265942397431649
6 27 0.208693204067661
7 27 0.560692607418794
8 27 0.118740798458791
9 27 0.259162362018334
10 27 0.888047503206968
11 27 0.979060748961129
12 27 1.45684412741268
13 27 3.26700125326953
14 27 1.36844480050137
15 27 4.51638366934609
16 27 2.46051472626256
17 27 7.51779336860882
18 27 7.13195904649305
19 27 28.5973242533429
20 27 17.3929043764636
21 27 9.62651911000471
22 27 4.69681764081199
23 27 2.4636537562947
24 27 3.5772206973534
25 27 2.006896329141
26 27 1.49671118883015
27 27 0.309250345876145
28 27 0.0321885394538748
29 27 0.54847392799635
30 27 0.579707722965034
31 27 0.277004824551287
32 27 0.0870656328090525
33 27 0.04764290185202
34 27 0.0258814335200839
35 27 0.500318560745089
36 27 0.122755768270236
37 27 0.0437814604536405
38 27 0.0319328190213365
39 27 0.0466253547964121
40 27 0.0837078069625962
41 27 0.335145128645006
42 27 0.028477782203825
43 27 0.0789776243027616
44 27 0.135666610460809
45 27 0.283873477138597
46 27 0.191146871155243
47 27 0.251294914521985
48 27 0.263138435375294
49 27 2.79023764810625
50 27 1.1880830637946
51 27 0.0406697228556834
52 27 2.47800548108353
53 27 1.67411340357654
54 27 0.147913302385915
55 27 0.723325588915601
56 27 0.880865767217016
57 27 0.0876405759340324
58 27 0.22701799593694
59 27 0.133218715067755
60 27 1.3241094133265
61 27 0.22162810749369
62 27 0.753391722051712
63 27 0.240532213304105
64 27 0.100808412388607
65 27 1.53577345509735
66 27 4.34807823685024

0 28 0.508510705924344
1 28 1.30880607686713
2 28 2.24404467394095
3 28 0.587940827497504
4 28 4.17497249566498
5 28 3.02055747641998
6 28 1.34432452750424
7 28 5.5755348011187
8 28 9.76502999241777
9 28 7.00694643426983
10 28 8.04320503611395
11 28 10.8522444442751
12 28 14.9054264035024
13 28 17.4973286148821
14 28 15.0160426756241
15 28 7.03220735818279
16 28 10.9592508883653
17 28 10.6213726953158
18 28 7.9437107292654
19 28 22.3041544683737
20 28 5.08424858968563
21 28 7.59375822746491
22 28 3.81965049330945
23 28 3.47173281013506
24 28 1.73228529430502
25 28 1.92813368699743
26 28 1.2042219443516
27 28 0.6032096789621
28 28 0.119177133488781
29 28 0.306225117899081
30 28 0.0184201859862378
31 28 0.310310212289325
32 28 0.247392850706465
33 28 0.253986002448818
34 28 0.11484956339263
35 28 0.0983721008244412
36 28 0.447374353647896
37 28 0.289287178964154
38 28 0.0583713841461579
39 28 0.0676587763295925
40 28 0.0437505572559119
41 28 0.00136932876303761
42 28 0.0121639856055031
43 28 0.0103342578487937
44 28 0.156054151368489
45 28 0.412626068435535
46 28 0.42360177684346
47 28 0.154389133933738
48 28 1.32843879934233
49 28 0.670209016600602
50 28 0.618022385486001
51 28 0.347964584731001
52 28 0.699344299572626
53 28 0.683637168192693
54 28 0.217088431903786
55 28 0.659436536264512
56 28 0.133554037888636
57 28 1.76059276440516
58 28 1.10671964157403
59 28 0.107142975802339
60 28 1.21418083515676
61 28 0.335554335313858
62 28 0.588799193788984
63 28 0.0519790885510911
64 28 1.70640241638385
65 28 1.20988261642671
66 28 3.83971028798459

0 29 7.81325429537256
1 29 8.70237973961384
2 29 7.79607295884755
3 29 8.96979500145762
4 29 7.75988770000371
5 29 8.56877853822086
6 29 11.4989921203268
7 29 10.9888089415415
8 29 8.97887263996359
9 29 10.8242326716305
10 29 7.50771705527938
11 29 5.77235267667785
12 29 7.15533867085174
13 29 5.84833056532189
14 29 8.19107172495932
15 29 10.2519714735167
16 29 21.6112093821924
17 29 16.387104364756
18 29 27.0025772386803
19 29 33.344846551643
20 29 19.3414877807848
21 29 18.2798442600739
22 29 14.1723148124853
23 29 13.6410510543846
24 29 8.10629982187215
25 29 4.52443041848374
26 29 2.63195579588728
27 29 1.05503851842621
28 29 1.23547427014879
29 29 1.17165825668954
30 29 1.18938165610175
31 29 0.780319752216407
32 29 0.609546600931551
33 29 0.573265627731668
34 29 0.516086799831973
35 29 0.709550378098386
36 29 0.86437235469128
37 29 0.385421685304883
38 29 0.437895794938385
39 29 0.194538055645614
40 29 0.160930776350123
41 29 0.0455770280840447
42 29 0.0379592872281985
43 29 0.0299533828820345
44 29 0.0510091691722025
45 29 0.0712219091544523
46 29 0.122708401450512
47 29 0.11725527492825
48 29 0.85464137151422
49 29 1.61601570489179
50 29 3.70337484493653
51 29 3.5747463954819
52 29 1.20568834258769
53 29 2.16457689080498
54 29 3.36860123922622
55 29 0.200493734824075
56 29 0.0300490089419881
57 29 0.585485938565659
58 29 0.443220890859965
59 29 2.72915009272568
60 29 0.565311343776183
61 29 1.01798036674823
62 29 0.785736542140595
63 29 0.633496537541309
64 29 0.873225802905383
65 29 0.823526799043674
66 29 3.54146903256836

0 30 1.2256203163764
1 30 2.59552724882192
2 30 2.57173591386163
3 30 1.38574719858813
4 30 0.790030671705383
5 30 2.54125093551909
6 30 2.70255055298153
7 30 3.91058076454942
8 30 5.58493718162531
9 30 2.97410738484496
10 30 2.92851713641153
11 30 3.30031967150456
12 30 5.59202818546148
13 30 4.67310146848978
14 30 7.03684765287165
15 30 7.99766363378066
16 30 17.9892643670013
17 30 14.1131594709092
18 30 15.4065902811058
19 30 26.7062855543507
20 30 18.7937419711879
21 30 24.1632984829455
22 30 13.7170580846304
23 30 11.5145696175463
24 30 9.38352095643332
25 30 6.2918139784366
26 30 3.51813037878548
27 30 3.19620003941431
28 30 1.92751246414402
29 30 1.70494722004005
30 30 1.07171902130656
31 30 0.869025590935517
32 30 0.724391693165075
33 30 0.825535478886369
34 30 0.50893012410624
35 30 0.530009974000025
36 30 0.487566350719997
37 30 0.512048894250808
38 30 0.28705810819713
39 30 0.226168722009275
40 30 0.0899424293573007
41 30 0.0399034165827664
42 30 0.0129322611055591
43 30 0.00714328669928537
44 30 0.153664701432076
45 30 0.311327615924409
46 30 0.159539235596053
47 30 0.927343513002331
48 30 0.895076571934833
49 30 0.426382117872468
50 30 1.55488826716401
51 30 0.148577280239284
52 30 0.517376746994857
53 30 0.197336156909538
54 30 1.22640424577182
55 30 0.0711335098820361
56 30 0.586520619891173
57 30 0.0611584100302072
58 30 0.218359519892586
59 30 0.769150328936488
60 30 0.236462373143408
61 30 1.46354603413649
62 30 0.75043006588457
63 30 1.06277398193224
64 30 0.27977845479099
65 30 0.387471977798929
66 30 5.96117001067682

0 31 0.201497103157291
1 31 0.119109405562904
2 31 0.406273148081928
3 31 0.368382429864342
4 31 0.380988889876546
5 31 0.121513265964036
6 31 0.388635576369938
7 31 0.879769708068325
8 31 2.01277037657897
9 31 1.81920441390939
10 31 1.8350915802855
11 31 2.25630502330769
12 31 1.71430791733216
13 31 2.18478945238787
14 31 3.21582519746281
15 31 2.52805705372544
16 31 4.78515274543509
17 31 4.11056433364023
18 31 9.82942501947156
19 31 12.4060112471972
20 31 22.038629933577
21 31 23.845094092321
22 31 25.9411537445733
23 31 18.5061760558662
24 31 7.47723107532543
25 31 5.07128955114751
26 31 3.80509710167185
27 31 2.40024432804579
28 31 2.03246386530538
29 31 1.93312652943745
30 31 0.899893179088897
31 31 1.40200529320549
32 31 1.20394306096922
33 31 1.04421505974175
34 31 0.425130039199658
35 31 0.47068930820316
36 31 0.61487371656712
37 31 0.48769248944856
38 31 0.461110999460041
39 31 0.289934611117029
40 31 0.085442184503501
41 31 0.0463076363593534
42 31 0.0185348893993956
43 31 0.0155296684613143
44 31 0.262067360203305
45 31 0.645592728350482
46 31 0.839299355109407
47 31 0.36920917992459
48 31 0.0965424169360158
49 31 0.20844435906577
50 31 1.1784310281672
51 31 1.5938577486913
52 31 0.94725169359685
53 31 0.119984590298477
54 31 1.49639332070772
55 31 2.4565409430068
56 31 0.706953029784064
57 31 0.285902248864854
58 31 0.0974192643120397
59 31 0.0966330477082761
60 31 0.397171807588869
61 31 0.728527669977381
62 31 0.207381656998052
63 31 1.16461626328918
64 31 0.295524686229955
65 31 1.12625676797038
66 31 0.727531301110691

0 32 0.107718666766523
1 32 1.00940671255774
2 32 5.57181628200065
3 32 4.66984896356382
4 32 0.10489924167463
5 32 0.312093118696362
6 32 0.128643314791492
7 32 0.138626353961193
8 32 1.36909708693821
9 32 0.696727235209527
10 32 1.73805407316993
11 32 1.16331035612821
12 32 2.18790648583611
13 32 1.83362458563113
14 32 1.63814761645562
15 32 1.80709499325757
16 32 5.0933288159221
17 32 5.16330164236581
18 32 7.93670711525312
19 32 10.1173016362341
20 32 9.81133111417026
21 32 13.0721859985352
22 32 25.4113767208709
23 32 16.461375433687
24 32 13.3123300164956
25 32 6.46817861414116
26 32 4.68007150485689
27 32 3.41418950825461
28 32 2.9514442277766
29 32 2.36039183927163
30 32 1.8049402321448
31 32 1.61322656882071
32 32 0.608475265504024
33 32 1.1898595853393
34 32 0.413369761308344
35 32 0.638671265007218
36 32 0.289636730912048
37 32 0.211650239828488
38 32 0.450075593091253
39 32 0.329438073582331
40 32 0.370380702003418
41 32 0.306926757608184
42 32 0.101458694041957
43 32 0.0879759648785218
44 32 0.246133605741854
45 32 0.301483249078633
46 32 0.496089431466065
47 32 0.212907685922837
48 32 0.193893360098781
49 32 0.736602010866194
50 32 1.77000042319415
51 32 0.206277991522872
52 32 0.975932375313347
53 32 1.83926711229932
54 32 0.220905405731492
55 32 0.223139290080709
56 32 0.225762010742808
57 32 0.139090788520205
58 32 0.284906676482803
59 32 0.0364181628313121
60 32 1.27828940721661
61 32 0.893678383728622
62 32 0.499480573536292
63 32 0.374407487905221
64 32 4.48188509308325
65 32 1.92502676411085
66 32 1.04825174905995

0 33 0.281657926997605
1 33 0.225485511106083
2 33 0.168365206819038
3 33 0.0325464466435323
4 33 0.0460143607037914
5 33 0.0384713070795236
6 33 0.146689001513015
7 33 0.108002963465768
8 33 0.1258902567157
9 33 0.071699252718383
10 33 0.403727898137575
11 33 0.115377019615557
12 33 0.0448072180709838
13 33 0.0286663569504142
14 33 0.0892266245136183
15 33 0.891804417341162
16 33 1.53232577564472
17 33 1.78690388416478
18 33 3.59217155735205
19 33 5.19307441731443
20 33 4.51998369309201
21 33 7.75569697247
22 33 10.2114461972041
23 33 19.5857306868356
24 33 14.3345526339254
25 33 10.1922384489207
26 33 5.66874115177255
27 33 6.21973135220878
28 33 3.9606632896867
29 33 3.25873079444468
30 33 1.976686101734
31 33 2.36655573395743
32 33 2.72746432398334
33 33 1.22658394533196
34 33 1.22875060796232
35 33 0.931997515951115
36 33 0.955157316496709
37 33 0.944860320493108
38 33 0.98976868630965
39 33 0.895861933753786
40 33 0.424258429904796
41 33 0.25378007408384
42 33 0.0150121123889917
43 33 0.0398152976106913
44 33 0.287508066793549
45 33 0.0363070178039843
46 33 0.0890772053541811
47 33 0.13151612956563
48 33 0.015905973162448
49 33 0.0249238205236181
50 33 0.0606460881753399
51 33 1.36976264963173
52 33 2.58958852175804
53 33 4.2896606440935
54 33 0.795614410804296
55 33 1.7035102982205
56 33 1.98655624064402
57 33 0.479312355247188
58 33 0.289180745779878
59 33 0.0746733533303921
60 33 0.156038370032358
61 33 0.88341195687496
62 33 0.117004364919097
63 33 0.0790509890725271
64 33 0.532964722980711
65 33 0.166938431278916
66 33 0.492197181958298

0 34 0.383854520922375
1 34 0.384337076580161
2 34 0.386094397703221
3 34 0.125849658717796
4 34 0.761824166414061
5 34 0.868080841887339
6 34 0.577231381114836
7 34 1.47099591561615
8 34 2.09503751161285
9 34 1.83395239570047
10 34 2.38325938874714
11 34 1.35390770860575
12 34 1.21917615954484
13 34 1.98701366090767
14 34 1.72934067972578
15 34 1.80935715903518
16 34 3.28457118241825
17 34 2.80214163922286
18 34 3.75325961015978
19 34 2.6015428243971
20 34 7.24340772195935
21 34 8.31455554666788
22 34 18.6828866540458
23 34 17.6969274298723
24 34 37.0544972508474
25 34 12.9508813040229
26 34 7.0679382782715
27 34 7.10584092740785
28 34 4.76000536725417
29 34 4.3135976909127
30 34 4.04503851664661
31 34 3.46112014142359
32 34 1.53171787146383
33 34 0.765721392085429
34 34 1.07327383739078
35 34 0.763958763934809
36 34 0.822290092688345
37 34 0.672547661315887
38 34 0.87570717654725
39 34 0.214725282615564
40 34 0.289767419733071
41 34 0.107291001614751
42 34 0.0711780265760065
43 34 0.195498418026533
44 34 0.173332195051916
45 34 0.373766412893919
46 34 0.223391920052247
47 34 0.0567690683008139
48 34 0.130463165450755
49 34 0.187500878512849
50 34 0.0682037351021249
51 34 0.105159312993788
52 34 1.51590098994697
53 34 1.60353499175014
54 34 0.509437206821417
55 34 1.48083788216952
56 34 0.789285173691314
57 34 1.2631010326834
58 34 0.186029075117288
59 34 0.669827922757414
60 34 0.140345834992301
61 34 0.129680133625083
62 34 0.211450049504652
63 34 0.523377412941085
64 34 0.991079705364248
65 34 0.272569750461682
66 34 0.245206261108651

0 35 0.267215957708325
1 35 0.202344970848449
2 35 1.58178797443905
3 35 1.27576496314574
4 35 2.23975002162712
5 35 2.53397376078173
6 35 2.84047638718531
7 35 2.24034777391382
8 35 0.85389882406525
9 35 0.683796354086149
10 35 1.01477356092059
11 35 1.71323673054059
12 35 2.59534347831271
13 35 2.4220251066168
14 35 1.9955221801059
15 35 2.10507745243712
16 35 3.01505449386594
17 35 2.57094198345378
18 35 3.30985478175069
19 35 5.15754815814031
20 35 7.20843617030086
21 35 8.8062166106126
22 35 10.0769908699319
23 35 27.293179241208
24 35 33.8924552235961
25 35 16.0827499864464
26 35 12.0502663805444
27 35 8.30448310221293
28 35 8.25506952178245
29 35 5.97820438622694
30 35 4.21479233605243
31 35 2.54077429540912
32 35 1.54252952107807
33 35 2.414268855869
34 35 1.70005196366046
35 35 1.27652450369565
36 35 0.937515977294039
37 35 0.888325652187136
38 35 0.514048401299806
39 35 0.610503987725261
40 35 0.245500226495477
41 35 0.0198538730638122
42 35 0.00930315689076484
43 35 0.00467385838079268
44 35 0.031142900234268
45 35 0.119646826237278
46 35 0.113522194375175
47 35 0.0672670595096318
48 35 0.20066374134112
49 35 0.263643795817593
50 35 0.0575190996142958
51 35 0.935048264019966
52 35 0.0990968875434131
53 35 0.0925099727623175
54 35 0.202873401643604
55 35 0.554119781129636
56 35 0.893863808700823
57 35 0.366049213129958
58 35 1.33392414431822
59 35 0.32544808256498
60 35 0.873911316057739
61 35 0.203027147652559
62 35 0.281888276496524
63 35 0.025315978274883
64 35 0.198843161581427
65 35 0.335039213812974
66 35 0.410054704216077

0 36 0.0564444875541672
1 36 0.281304680072226
2 36 0.201317478493552
3 36 0.146694060154969
4 36 0.516410401243635
5 36 1.26487717491156
6 36 0.951081252694391
7 36 1.21727821848934
8 36 1.92440136445806
9 36 2.29191177509115
10 36 2.08482979899936
11 36 0.522010849074581
12 36 0.521046536121394
13 36 1.92936898184201
14 36 0.321875403722582
15 36 1.3543636295628
16 36 1.45020343314103
17 36 2.39835547956271
18 36 3.43098011744184
19 36 4.68913813981769
20 36 4.65907008792123
21 36 4.70089131741404
22 36 10.1055676089849
23 36 19.0109222483455
24 36 19.1593114510938
25 36 16.716508019266
26 36 16.4837948081067
27 36 8.00132285993039
28 36 7.10121941263416
29 36 5.70696811322149
30 36 3.86552058716289
31 36 2.6425043921848
32 36 0.958252238127303
33 36 1.31160909050415
34 36 1.54826878121033
35 36 2.14193559274889
36 36 1.26852502308862
37 36 0.826229779062731
38 36 0.634933370860856
39 36 0.36644874378226
40 36 0.200743131923395
41 36 0.11816040010631
42 36 0.0180637657375216
43 36 0.0447594039661843
44 36 0.0191438259511112
45 36 0.0697299622444487
46 36 0.0347906275887504
47 36 0.360036000851998
48 36 0.605461517407209
49 36 0.184724858367944
50 36 0.0221674939472117
51 36 0.102654930343066
52 36 0.79168172525009
53 36 0.115629894317191
54 36 0.125737743654054
55 36 0.0762232276491975
56 36 0.763788217168696
57 36 0.209671288166092
58 36 0.738124885421887
59 36 1.06904541596621
60 36 0.0558338701661914
61 36 0.0536735858983035
62 36 0.349479735755218
63 36 0.227257843459588
64 36 0.172417802883367
65 36 0.347053915364051
66 36 0.469009085768911

0 37 0.0128405997146729
1 37 0.0829063296525216
2 37 0.462991777980641
3 37 0.454837270491781
4 37 1.084437948409
5 37 0.744247362709308
6 37 1.52782754071693
7 37 1.17568436632066
8 37 0.964116817006297
9 37 1.27978829167641
10 37 1.9573709302215
11 37 0.650649564501446
12 37 0.765431760469117
13 37 1.52379165002939
14 37 1.33500256032559
15 37 0.952265497101151
16 37 0.929220413499598
17 37 1.48001169374824
18 37 2.48101463784716
19 37 3.47047335565383
20 37 5.96532783964929
21 37 7.81637123198332
22 37 6.85183792151756
23 37 13.8821049805659
24 37 30.420850421265
25 37 18.4818715643939
26 37 12.4101761383017
27 37 11.0428781196708
28 37 8.00371754841674
29 37 5.87373798528562
30 37 5.05591194946062
31 37 3.52923911038672
32 37 2.4233401662923
33 37 2.83104959322811
34 37 2.7353992935318
35 37 1.47323380166125
36 37 2.03288051591428
37 37 1.46789739094904
38 37 0.580752194458706
39 37 0.520184894862382
40 37 0.17116623514121
41 37 0.23797506240464
42 37 0.102115092944792
43 37 0.019972964233475
44 37 0.0227376370231803
45 37 0.090911800718148
46 37 0.215015007644169
47 37 0.891106133172242
48 37 0.632329681773577
49 37 0.338100117657397
50 37 0.0110535545807041
51 37 0.0210497937789903
52 37 0.209612584949502
53 37 0.308189878516695
54 37 1.50076771509668
55 37 0.0944935017916091
56 37 0.129750157740429
57 37 0.232504664533646
58 37 0.0878854481445469
59 37 0.887144026523915
60 37 0.471947990625759
61 37 0.0369404710055188
62 37 0.450186966944799
63 37 0.32814087558435
64 37 0.197237027358935
65 37 0.359331890706266
66 37 0.492753204733928

0 38 0.744995150194867
1 38 0.9584421912852
2 38 0.0380113949207657
3 38 0.016534999630799
4 38 0.0859935866590243
5 38 0.046848119422246
6 38 0.109379574762591
7 38 0.205770182359033
8 38 0.268290832346319
9 38 0.416019522400404
10 38 0.361191610989134
11 38 0.200203605658832
12 38 0.477965199697459
13 38 0.367734177078571
14 38 0.171801672531002
15 38 0.0610234926003948
16 38 0.387144499306507
17 38 1.50427697204398
18 38 1.80394460032382
19 38 1.95279039292737
20 38 3.83590397801611
21 38 3.31399531365964
22 38 3.85538538352922
23 38 12.8885229479847
24 38 20.8121695629592
25 38 13.4548494196586
26 38 11.3607852293335
27 38 2.96050263216884
28 38 7.72557837740131
29 38 8.96476014916573
30 38 5.99183559209308
31 38 5.03757221565638
32 38 3.90649010864305
33 38 3.38479659540232
34 38 2.53840303678737
35 38 2.27190985529906
36 38 2.06893596056309
37 38 1.32003757158417
38 38 0.503792103582346
39 38 0.184597537507134
40 38 0.0297956329074266
41 38 0.0656171930061961
42 38 0.208545160172211
43 38 0.058237290476223
44 38 0.129676812010602
45 38 0.227420307092022
46 38 0.246818005096974
47 38 0.378307397836883
48 38 0.320483447613426
49 38 0.883119124088336
50 38 0.22778649194442
51 38 0.0988501992608425
52 38 0.150226245504471
53 38 0.193962733139144
54 38 0.0756688801795656
55 38 0.75606187198763
56 38 0.958476105965172
57 38 0.0783471131077429
58 38 0.0889979177166168
59 38 0.284701027263462
60 38 0.674216200711309
61 38 0.0434896241481341
62 38 4.72017724125721
63 38 0.306977816348664
64 38 0.0911524036090868
65 38 0.533704729395812
66 38 0.649918637726606

0 39 0.103627144788078
1 39 0.311077131131216
2 39 0.288915895022929
3 39 0.62477206896969
4 39 0.766589667410607
5 39 0.327792872096828
6 39 0.279971735954591
7 39 0.0947607992206911
8 39 0.0492180335622887
9 39 0.260486941571974
10 39 0.0708702757807408
11 39 0.0177169736443966
12 39 0.134868590581123
13 39 0.168552501234021
14 39 0.0511928925072097
15 39 0.500067466376117
16 39 0.142172868468807
17 39 0.318727145873285
18 39 0.335132013572627
19 39 0.847962027447613
20 39 2.48698536760895
21 39 3.39342685311644
22 39 5.27126717172215
23 39 6.62983780794814
24 39 21.1584203254206
25 39 9.56133003897498
26 39 11.0803166946825
27 39 12.9509154495089
28 39 10.584427879348
29 39 10.2108182364569
30 39 7.94461904011536
31 39 6.02456972288747
32 39 5.11272601601271
33 39 3.97949426802343
34 39 3.1241429571344
35 39 1.10077345860567
36 39 1.19839486619425
37 39 0.348863724247479
38 39 0.35231891022967
39 39 0.454838268945972
40 39 0.253921663475458
41 39 0.0572906202923828
42 39 0.156515584721483
43 39 0.0751852758098434
44 39 0.0337344156169434
45 39 0.0137004988154722
46 39 0.0433557956928412
47 39 0.114097664341119
48 39 0.37732357976503
49 39 0.717251815458187
50 39 0.123936246508309
51 39 0.114079442255064
52 39 0.0591361116609896
53 39 0.0236530406815596
54 39 0.0232917675870008
55 39 0.0823333576324674
56 39 0.164573176981229
57 39 0.0191965026616892
58 39 0.277311495847923
59 39 0.381187956646942
60 39 0.957997690809882
61 39 0.631701857796667
62 39 0.151606457865644
63 39 0.433763734937153
64 39 1.41494319531421
65 39 2.46841486761668
66 39 8.98944331005242

0 40 0.624846189950599
1 40 0.649421666396285
2 40 0.873162567255787
3 40 0.605230462267616
4 40 0.527465545805804
5 40 0.74539991191919
6 40 0.379625020747832
7 40 0.528315680678066
8 40 1.87949240771476
9 40 1.47715152041838
10 40 0.305110115608113
11 40 1.26653652606346
12 40 0.987575859361758
13 40 1.71743481770358
14 40 1.69926462090394
15 40 1.58908677792307
16 40 1.4946329256475
17 40 1.69160657111332
18 40 2.16167088493461
19 40 3.7189330822369
20 40 6.85891906564006
21 40 8.69405464070573
22 40 17.1228312604135
23 40 16.1443191164719
24 40 23.9798757498224
25 40 23.5362978630458
26 40 26.4329192586895
27 40 18.7597836721585
28 40 18.235461265297
29 40 13.6459146996585
30 40 8.22856061981918
31 40 7.19447561273099
32 40 6.3327040652132
33 40 5.30684125995751
34 40 3.05352772075899
35 40 2.76107623850529
36 40 0.598076241611062
37 40 0.344667046414546
38 40 0.3241080964037
39 40 0.165532884576382
40 40 0.135741817622158
41 40 0.0460390574583998
42 40 0.0260222627056209
43 40 0.00962997145592435
44 40 0.2260450303742
45 40 0.0145027152311207
46 40 0.256146422335657
47 40 0.0576072439543645
48 40 1.00907845641387
49 40 0.266879764889993
50 40 0.607612296290592
51 40 0.0217601555183906
52 40 0.0196918479812341
53 40 0.0269255230266182
54 40 1.43763950030711
55 40 0.656922308894586
56 40 0.402161754779125
57 40 0.149013402274495
58 40 0.198658619421499
59 40 0.0844423469734027
60 40 2.48200265485756
61 40 1.01441002703457
62 40 0.258406303360454
63 40 1.15971701998677
64 40 0.463011176261056
65 40 1.54720227811292
66 40 2.76076223073565

0 41 0.11027092263395
1 41 0.736494441480188
2 41 0.190019924323368
3 41 0.389393293168054
4 41 0.408961626137484
5 41 0.0351050457738773
6 41 0.429040057283067
7 41 0.397178117082735
8 41 0.856906236572005
9 41 0.923871858798929
10 41 0.595081004270715
11 41 0.346983789080742
12 41 0.305952827650568
13 41 0.894384859278504
14 41 0.704690037709124
15 41 1.00591614918242
16 41 0.790284633783082
17 41 0.701904610241833
18 41 2.11799733204311
19 41 2.43491820923244
20 41 4.09873228156783
21 41 9.10212853413683
22 41 12.0918037426452
23 41 20.7616224900577
24 41 22.3880104615241
25 41 25.0063564665304
26 41 18.9242684316737
27 41 5.68535338904152
28 41 5.41872990296782
29 41 7.60531349183869
30 41 7.26067453132028
31 41 6.43034278376089
32 41 2.50162052183219
33 41 1.17232133976645
34 41 1.16750961505063
35 41 1.04017232378381
36 41 1.05076880327199
37 41 0.952710506992648
38 41 0.914851072253889
39 41 0.691162390229639
40 41 0.0806330665500961
41 41 0.12509287800619
42 41 0.122806465536858
43 41 0.217956939353504
44 41 0.874524542211778
45 41 0.503149020792683
46 41 0.416465607162396
47 41 0.15899674219733
48 41 0.227215878968485
49 41 0.525433786545485
50 41 0.508779086382984
51 41 0.130788991366691
52 41 0.100791714321849
53 41 0.0264887457918494
54 41 0.0515360008687738
55 41 0.298869035032686
56 41 0.133576458748822
57 41 1.22999526556009
58 41 0.0876518157587752
59 41 0.18835754349443
60 41 0.231574122548764
61 41 0.466560433461307
62 41 1.93834994179031
63 41 5.09913784596194
64 41 3.34272458118615
65 41 3.6319761136106
66 41 2.47950230302798

0 42 0.103694901197503
1 42 0.140378067530022
2 42 0.0675629367561055
3 42 0.239071647413643
4 42 0.46702142229307
5 42 0.685959132596751
6 42 0.644263463778347
7 42 0.748650989835096
8 42 0.830599748232853
9 42 1.17065288667744
10 42 0.506688380034029
11 42 0.0860134193310582
12 42 1.49137334130527
13 42 0.951643084442592
14 42 0.822196127010215
15 42 1.09325445499638
16 42 1.91183010959857
17 42 1.36190888676282
18 42 2.61607703489127
19 42 2.8769607815115
20 42 3.79827856586529
21 42 5.96337344010599
22 42 10.9486818139331
23 42 12.5515522717318
24 42 13.5173657334302
25 42 25.6414613552788
26 42 19.7708934564413
27 42 22.1128166542832
28 42 27.6653981624968
29 42 14.3693948228174
30 42 15.6912665985939
31 42 9.17898513606213
32 42 7.9833208203361
33 42 4.31959071274492
34 42 3.61231388550129
35 42 1.9572167202705
36 42 0.39870014463293
37 42 1.8523894787509
38 42 1.70514961178051
39 42 0.802272793412928
40 42 0.24571106064079
41 42 0.0984790598956089
42 42 0.00823034470022306
43 42 0.409386269900879
44 42 0.0210523918195434
45 42 0.133345441921593
46 42 0.0176239066885242
47 42 0.492746109781054
48 42 1.45058899625016
49 42 0.256037477103567
50 42 0.102586058336117
51 42 0.0770689724869522
52 42 0.0181363738698902
53 42 0.0626232978600101
54 42 0.0208716831594156
55 42 0.0578954541497375
56 42 0.0394632664686921
57 42 0.0489885587699104
58 42 1.59791845453753
59 42 0.617731593455112
60 42 0.118766475927074
61 42 0.305992833178255
62 42 3.66180612518046
63 42 2.93722075183749
64 42 2.82525288491716
65 42 4.15441016002016
66 42 2.55989367592861

0 43 0.00645970244381164
1 43 0.109577381536522
2 43 0.054650562090871
3 43 0.0361230729194398
4 43 0.0187791714740464
5 43 0.03877023255582
6 43 0.123302178234816
7 43 0.0370493076051559
8 43 0.498403596360729
9 43 0.888469091597252
10 43 1.31464915721653
11 43 1.31848288841729
12 43 0.607899656632907
13 43 0.211376377742526
14 43 0.704500416219786
15 43 1.14106240551446
16 43 1.13340338846217
17 43 2.26991204796176
18 43 2.99096953332421
19 43 3.37123892989249
20 43 4.54751598287574
21 43 8.00686249424119
22 43 7.61794522599005
23 43 10.0513637346709
24 43 10.9672440064506
25 43 13.9862015384585
26 43 23.4558124255976
27 43 23.1150174607355
28 43 22.7100320462581
29 43 26.2669066774899
30 43 10.3468812186376
31 43 10.3416272877179
32 43 8.68864018912929
33 43 7.88420151656555
34 43 4.31200393312939
35 43 3.00764210615273
36 43 1.76102720935471
37 43 2.27625157172542
38 43 1.40224475165386
39 43 1.18015245924298
40 43 0.363079208214548
41 43 0.0431618642351831
42 43 0.207878801868553
43 43 0.0357344831326738
44 43 0.0464722899564339
45 43 0.0212947741653386
46 43 0.00800411480403028
47 43 0.110939032224704
48 43 0.119109538892206
49 43 0.425559839293368
50 43 0.0918458850539912
51 43 0.0315354845804096
52 43 0.0322975217086469
53 43 0.0301126437348413
54 43 0.191064663975272
55 43 0.0275245254162473
56 43 0.0535883357912935
57 43 5.22756616522922
58 43 1.37546870510818
59 43 1.74590330867877
60 43 0.0927571775463526
61 43 0.267525722733554
62 43 0.0770465314789436
63 43 0.0507182843700556
64 43 2.19581332172786
65 43 6.00600148153272
66 43 3.20388790739967

0 44 0.0324153740933486
1 44 0.0842232204591805
2 44 0.0849401681443657
3 44 0.227600977423159
4 44 0.125459609091201
5 44 0.204936378625464
6 44 2.32142765412751
7 44 0.0660885972299126
8 44 0.0283557252077291
9 44 0.717034911208022
10 44 1.22234744104158
11 44 0.601820136010008
12 44 0.934508002449242
13 44 0.435266668581388
14 44 1.18095815862672
15 44 0.546430222515627
16 44 1.5234578641693
17 44 2.4398675871278
18 44 2.64090489414102
19 44 3.13403069429309
20 44 6.42612331226343
21 44 17.2263719685318
22 44 6.27897351276195
23 44 8.8206527543914
24 44 13.9521940731768
25 44 22.7812567854832
26 44 20.8198688045554
27 44 23.8810928155478
28 44 14.5775890329374
29 44 21.2144945547867
30 44 10.9209125163502
31 44 9.77362143819055
32 44 15.6261382614338
33 44 10.5205201677659
34 44 6.16671694636893
35 44 3.27036543563547
36 44 3.52764309278931
37 44 1.35208610328509
38 44 2.20601372826699
39 44 0.949940903992248
40 44 0.588607774776473
41 44 0.922007271783992
42 44 0.315273852411293
43 44 0.273527536053391
44 44 0.125732471203728
45 44 0.068368476288042
46 44 0.118625197657353
47 44 0.383881897207666
48 44 0.781578067353496
49 44 0.474521916467935
50 44 0.0198991616679672
51 44 0.0413210549976786
52 44 0.0188063728387904
53 44 0.0250534638913403
54 44 0.216731207466037
55 44 1.18702789901227
56 44 0.0743521365636624
57 44 0.0351781248620389
58 44 0.0441060710295963
59 44 1.66193731119518
60 44 0.222298550155128
61 44 1.4708978365733
62 44 2.01591684997359
63 44 0.411645751316618
64 44 0.90169096602596
65 44 2.35420634756135
66 44 2.20128760656623

0 45 0.0460153418788866
1 45 0.206519093868651
2 45 0.0363195538209136
3 45 0.16786041148202
4 45 0.701403959329001
5 45 0.080897261474101
6 45 0.0874791028550073
7 45 0.0209505623439956
8 45 0.138048343030276
9 45 0.250850755605104
10 45 0.654800540596064
11 45 0.391513362119517
12 45 0.0778945309737641
13 45 0.157501626326102
14 45 0.196562250436709
15 45 1.03289707450589
16 45 1.63342841215161
17 45 2.73258998194495
18 45 2.96759269411088
19 45 3.73883446425828
20 45 3.751653248494
21 45 5.33244733931832
22 45 3.17939712300238
23 45 9.00565818806279
24 45 11.4700585848316
25 45 9.6530324520419
26 45 15.9855894809965
27 45 15.5701755833436
28 45 20.9656277139612
29 45 5.64425345252892
30 45 3.20611990299462
31 45 1.22803886367322
32 45 15.8299563676086
33 45 9.99811454228352
34 45 8.91318926701895
35 45 5.34614181535895
36 45 5.0451974764335
37 45 2.78726009628714
38 45 1.94704769845368
39 45 1.42869399726451
40 45 0.642132556607357
41 45 0.4827458858384
42 45 0.547960962444398
43 45 0.131727864634725
44 45 0.0134674100922646
45 45 0.0867025012694914
46 45 0.00828363811277653
47 45 0.311078936234233
48 45 0.0108735037988047
49 45 0.135373413103761
50 45 0.0479018229134431
51 45 0.198537301556729
52 45 0.0647977782865568
53 45 0.0165263280209587
54 45 0.0067661392223398
55 45 0.0403027924737713
56 45 0.0195571163223794
57 45 0.639136270703394
58 45 5.22799611500538
59 45 0.557560975094364
60 45 0.172624654226115
61 45 1.22727686511293
62 45 0.882410644927238
63 45 4.57983314896003
64 45 1.85971264667313
65 45 1.45628186311996
66 45 1.56777934480796

0 46 0.0288768492495376
1 46 0.025521879634544
2 46 0.628041666843609
3 46 0.0434285741007328
4 46 0.133654146001329
5 46 0.329236631598392
6 46 0.191873907710081
7 46 0.0288985262942962
8 46 0.163649971388498
9 46 0.365898700790215
10 46 0.532912873017074
11 46 1.57045900065881
12 46 0.593960258656325
13 46 0.63932939248882
14 46 2.18605447564616
15 46 1.74678109319542
16 46 0.870943304380331
17 46 1.29632048289341
18 46 2.94813599038481
19 46 3.12062717158782
20 46 3.41228132892947
21 46 4.42526565427007
22 46 4.79855861049671
23 46 5.40212677269288
24 46 6.80642023233197
25 46 8.68677944496194
26 46 10.1206638650558
27 46 20.9224266487126
28 46 6.39399182862571
29 46 6.28987917322741
30 46 8.56981554862242
31 46 13.0812534668165
32 46 17.1637714908795
33 46 7.13224320668671
34 46 3.65887713735971
35 46 4.08119758271876
36 46 1.07747109735728
37 46 2.60522957258788
38 46 2.0598051862469
39 46 1.15623913703524
40 46 0.55610543191876
41 46 0.268493380451074
42 46 0.58908570977795
43 46 0.0180151367024483
44 46 0.0322729319002439
45 46 0.0650933493851217
46 46 0.0404647369846213
47 46 0.285435731748526
48 46 0.00586865020009888
49 46 0.152093713975535
50 46 1.39250259251178
51 46 4.66013336479667
52 46 0.027679079758739
53 46 0.115705252228615
54 46 0.0272812251820042
55 46 0.0522819472637295
56 46 0.0183266841298709
57 46 0.0686716122397772
58 46 0.875553697486617
59 46 3.31140339229118
60 46 0.220143744244388
61 46 0.193439122182732
62 46 0.353833671491847
63 46 1.68298600494684
64 46 1.21343749221779
65 46 0.941548650154377
66 46 1.18503218656667

0 47 0.257062951439235
1 47 0.0497511520067964
2 47 1.51662718907684
3 47 0.0458177649219599
4 47 0.154821225873637
5 47 0.137285435511657
6 47 0.0641803482579797
7 47 0.128797035996699
8 47 0.0730414797352704
9 47 0.113627152396728
10 47 0.382383084928212
11 47 0.241844718347318
12 47 0.0210634056370646
13 47 0.366788331081242
14 47 0.95002349753713
15 47 1.20281838992242
16 47 1.07169722634473
17 47 1.0992254203793
18 47 2.40066403146841
19 47 3.14359538601683
20 47 5.03913940476715
21 47 3.35924867764935
22 47 5.29573882431447
23 47 3.53080882765479
24 47 5.44426720789521
25 47 11.4042593550947
26 47 5.73505011545465
27 47 12.86426385285
28 47 18.4546361821836
29 47 6.11165193951745
30 47 9.78021993676555
31 47 24.8489446773416
32 47 19.7017846123355
33 47 12.1470305644382
34 47 7.59692815084359
35 47 6.28545063788002
36 47 3.85943450845644
37 47 4.14439031228673
38 47 3.20288708526661
39 47 1.3685394923498
40 47 0.572029246690781
41 47 0.265754295216762
42 47 0.0896148836625437
43 47 0.0235917028472187
44 47 0.00468432778779503
45 47 0.00678536643853106
46 47 0.107296141204356
47 47 0.170234280163108
48 47 0.0144276758732915
49 47 0.292123304412829
50 47 0.0848170605069059
51 47 0.0458947485191717
52 47 0.0441008966117104
53 47 0.0039687272352628
54 47 0.00683198918309904
55 47 0.0148850859346861
56 47 0.426484117339561
57 47 0.577987083935347
58 47 0.306859060497517
59 47 0.17504233292019
60 47 0.198075379089159
61 47 0.253617412075703
62 47 0.36324145547627
63 47 0.720506218270586
64 47 0.677185845173926
65 47 0.591220363484562
66 47 0.940673704929638

0 48 0.115573486714937
1 48 0.0477152216486893
2 48 0.0587443768845437
3 48 0.0467204418511937
4 48 0.0542752510107398
5 48 0.039846964500078
6 48 0.0310260748516
7 48 0.0171239026193362
8 48 0.0338699844497344
9 48 0.0423289310062991
10 48 0.0948579671435603
11 48 0.016365877520162
12 48 0.246493695335876
13 48 1.11780766553358
14 48 0.582677099889185
15 48 1.05099336538067
16 48 0.747090407937194
17 48 2.19972131682218
18 48 2.32482701755571
19 48 2.59625969038762
20 48 4.06370492696758
21 48 4.05655305147533
22 48 3.50980306571012
23 48 4.62092942106987
24 48 4.9098471411229
25 48 7.0963454290833
26 48 9.276440462068
27 48 8.5577966948759
28 48 12.7998116083086
29 48 14.894061225671
30 48 18.8772463328033
31 48 20.8255708804176
32 48 18.2722676380222
33 48 15.7711997047848
34 48 6.90944573920455
35 48 3.38069794268185
36 48 3.44282861236316
37 48 3.29880166235908
38 48 2.04496448896204
39 48 1.15097735063292
40 48 0.73301905450937
41 48 0.126727553462569
42 48 99.5140308114037
43 48 0.0900180843625641
44 48 0.0522885081337956
45 48 0.0180004546928546
46 48 0.0418441492531524
47 48 0.15830960466562
48 48 0.251303993451315
49 48 0.28899862110906
50 48 3.89156824633973
51 48 0.0296033277064422
52 48 0.00844920512369096
53 48 0.0246241775637134
54 48 0.00404344858281893
55 48 0.0216687558542076
56 48 0.0426433208806816
57 48 0.0623492439640133
58 48 0.171879040168815
59 48 0.284287698396482
60 48 0.761073964479265
61 48 0.357933855726333
62 48 1.09681480732214
63 48 0.644204073327125
64 48 0.473001247844818
65 48 0.406382735484921
66 48 0.797608335050746

0 49 0.226508618971648
1 49 0.0475060407567113
2 49 0.0818270028465976
3 49 0.679162255757245
4 49 0.112547097772074
5 49 0.265850702329371
6 49 0.0122573341654442
7 49 0.0613725889669127
8 49 0.0342199455240195
9 49 0.0477721328364048
10 49 0.234342765893309
11 49 0.176227946598424
12 49 0.319443021477921
13 49 0.707445673613431
14 49 0.897540918659867
15 49 0.736825241101726
16 49 1.53904575597967
17 49 2.30396229545381
18 49 2.42791313598059
19 49 2.48722809432493
20 49 3.68778726174318
21 49 1.64661130556421
22 49 3.85853391206873
23 49 1.27354859156186
24 49 3.97070991815196
25 49 5.68080644931646
26 49 3.34900410106726
27 49 8.67972405802955
28 49 6.25744140031083
29 49 5.37530544792041
30 49 5.49641377549509
31 49 5.43390601170779
32 49 27.7623225518057
33 49 9.44234803377584
34 49 3.60266399768292
35 49 5.10497491540059
36 49 1.89103820505095
37 49 2.44109502146552
38 49 2.57369381453598
39 49 1.49951842193608
40 49 0.710297061610436
41 49 0.290387046334265
42 49 0.0639594671189192
43 49 0.0368984660278992
44 49 0.0922421359859096
45 49 0.422178204495661
46 49 0.0137671576068399
47 49 0.415075004039668
48 49 0.0970812327434463
49 49 0.0518617334758837
50 49 0.0232088629210299
51 49 0.0143641049866185
52 49 0.0174510948636961
53 49 0.0190856843068189
54 49 0.0107030201297685
55 49 0.125275761311018
56 49 0.0657277163011982
57 49 0.188672953741372
58 49 3.10455246251577
59 49 0.513507902677335
60 49 0.805556797771902
61 49 0.510388069223265
62 49 0.119045130059114
63 49 0.115291194388648
64 49 0.228635422422289
65 49 0.263314917677531
66 49 0.702230605821986

0 50 0.0564300127448866
1 50 0.0527955029560754
2 50 0.0692381074309228
3 50 0.0344483852937593
4 50 0.0644512584814186
5 50 0.130235894855696
6 50 0.0298007392093278
7 50 0.0212064480525836
8 50 0.0325071940427502
9 50 0.096639748310082
10 50 0.0482406973981222
11 50 0.0195986393965883
12 50 0.648966355672289
13 50 0.749751965265445
14 50 0.200825125147408
15 50 0.225365797691981
16 50 1.46336966969334
17 50 1.37172164582902
18 50 2.14982332213545
19 50 2.01243407329533
20 50 2.62523681184841
21 50 3.09565380544334
22 50 2.05764831201065
23 50 3.69985630732355
24 50 3.52322106700991
25 50 5.07523885324095
26 50 5.33569083665518
27 50 7.32612874752373
28 50 7.54890422848009
29 50 12.4381962607207
30 50 10.7830427963616
31 50 9.79066566517733
32 50 16.2638255984445
33 50 14.8758368849146
34 50 9.731900952751
35 50 5.67951882397099
36 50 3.53693674755381
37 50 2.61254291947406
38 50 1.53627539209865
39 50 0.817818039910206
40 50 0.392215813780768
41 50 0.212242218422059
42 50 0.0591680094881035
43 50 0.00986066983301475
44 50 0.0623235737351266
45 50 0.0149191075026094
46 50 0.0964482026357458
47 50 0.0298850504125439
48 50 0.113473264002002
49 50 0.331134497583483
50 50 0.352728977305089
51 50 0.0997205293383543
52 50 0.118597793842174
53 50 0.0113069974291961
54 50 0.0157077845968559
55 50 0.135543192500164
56 50 0.0735975199230538
57 50 0.162930233232807
58 50 0.75993116783067
59 50 0.128233347289285
60 50 0.145145536656017
61 50 0.961537595578165
62 50 0.338254400482895
63 50 0.152873914772998
64 50 0.159707720742896
65 50 0.19264974451527
66 50 0.646882971691645

0 51 0.565047623850087
1 51 2.4454634303139
2 51 0.233349952637634
3 51 0.197640107400759
4 51 0.205821604548546
5 51 0.307262228007585
6 51 0.381499841659812
7 51 0.503573040363902
8 51 0.362180810374445
9 51 0.0327961274043002
10 51 0.0732301992112493
11 51 0.915353513076687
12 51 0.0304238693876849
13 51 0.157058112442358
14 51 0.574506319402773
15 51 0.250681275950081
16 51 0.458679975034447
17 51 0.570778636183767
18 51 1.70024177208302
19 51 1.22877944632045
20 51 1.52120762432213
21 51 2.39280665304951
22 51 3.84112655467328
23 51 3.44036619087944
24 51 3.0936618760449
25 51 4.33474382753901
26 51 4.21690298515598
27 51 8.26708500063265
28 51 16.6566324056821
29 51 14.0525428403507
30 51 14.9049800910714
31 51 15.9942777266621
32 51 16.0620567909563
33 51 14.6133497468286
34 51 7.87972972471586
35 51 3.24684843179465
36 51 2.97438540991051
37 51 3.0494927423367
38 51 2.14957896385802
39 51 1.26362965379479
40 51 0.769128372261937
41 51 0.331417480711201
42 51 0.114256329559051
43 51 0.0628088253515204
44 51 0.0623583214252312
45 51 0.0568068166012978
46 51 0.110903272002981
47 51 0.0120033113444748
48 51 0.0398518552425118
49 51 0.325822824223475
50 51 0.546306796973095
51 51 0.793533360293426
52 51 0.177751762851002
53 51 0.00923390221833549
54 51 0.0554146532764821
55 51 0.0999521383042113
56 51 0.749227049671011
57 51 0.257691567814479
58 51 0.130956255989182
59 51 0.0110938234724679
60 51 0.278730924272738
61 51 0.791224143872659
62 51 0.324265136098057
63 51 0.328138896325484
64 51 0.195153480700594
65 51 0.180909940113749
66 51 0.624520492181025

0 52 0.182583644477569
1 52 0.416687455294791
2 52 0.187456811688932
3 52 0.015103424094083
4 52 0.0525657936695811
5 52 0.0420673606025139
6 52 0.014767933721387
7 52 0.0466811313388151
8 52 0.325082221511485
9 52 0.0109857588306557
10 52 0.605802797633455
11 52 0.0108436329437639
12 52 0.525069912201934
13 52 0.325520792166586
14 52 0.653036754053476
15 52 1.43826793149648
16 52 0.772330522482855
17 52 1.05257674510111
18 52 1.92552857949742
19 52 2.59691009319542
20 52 0.919537111808826
21 52 0.734794925542129
22 52 2.16803692450698
23 52 2.11340526871741
24 52 2.4059940919423
25 52 4.28885980946961
26 52 6.90384200742529
27 52 7.23777658550592
28 52 7.98669082336392
29 52 6.41542206301423
30 52 16.8286488382219
31 52 25.8293315613726
32 52 10.4863002549791
33 52 15.6814450628206
34 52 17.6312731528144
35 52 7.01288065717435
36 52 4.36722523795333
37 52 3.29766901327147
38 52 2.32090796943307
39 52 0.863021621771847
40 52 0.677622948840868
41 52 0.0290383049543435
42 52 0.0457554235740248
43 52 0.0091645680160128
44 52 0.0126018367113803
45 52 0.0502073867498383
46 52 0.00666895719288746
47 52 0.134014003409842
48 52 0.594225858796307
49 52 0.331041750790323
50 52 0.308586007051487
51 52 0.85340441485942
52 52 0.78867708177395
53 52 0.42222693966154
54 52 0.321308291933773
55 52 0.2185050448211
56 52 0.34047936631238
57 52 0.283299659869366
58 52 0.711051811812965
59 52 0.457766525590973
60 52 0.52724924047537
61 52 0.513724922184683
62 52 0.0794339264525675
63 52 0.507277638105397
64 52 0.266681647946464
65 52 0.200839394395199
66 52 0.623709483771301

0 53 1.01651777390939
1 53 0.721392466852969
2 53 0.472262105097797
3 53 0.724410591487183
4 53 3.25383961744404
5 53 1.36325450255821
6 53 0.240033319142772
7 53 0.209554130183351
8 53 0.170703780540383
9 53 0.112978710776691
10 53 0.0715045153805253
11 53 0.154505249002512
12 53 0.0930705956145721
13 53 0.0599571916841571
14 53 0.247359098969667
15 53 0.616286742409379
16 53 0.0907709192945671
17 53 1.38583914004111
18 53 1.33049826303414
19 53 1.35409508003467
20 53 1.71333273956881
21 53 2.58662179798399
22 53 2.38158911840581
23 53 2.43279998951233
24 53 2.23345654037732
25 53 3.36761669074399
26 53 5.85515707786381
27 53 7.44837000523595
28 53 10.8253288363597
29 53 14.4938609817612
30 53 8.95617760482743
31 53 16.5952511255033
32 53 13.0037617793483
33 53 16.8373220339693
34 53 11.4762968472239
35 53 8.25354770302959
36 53 6.44411793175396
37 53 3.15917812451804
38 53 3.72756648300475
39 53 1.24845589157516
40 53 0.374931250701569
41 53 0.382811717185127
42 53 0.0452135319964446
43 53 0.0161033282671457
44 53 0.0243263966055455
45 53 0.00466329704432726
46 53 0.0252142281233176
47 53 0.317629679117582
48 53 0.297134060921125
49 53 0.0654941845330208
50 53 0.0814223758488689
51 53 0.00973477111128747
52 53 0.50560350779524
53 53 0.0237628568972179
54 53 0.105866106980554
55 53 0.0657812259873433
56 53 0.0276736654919549
57 53 0.0132459653120353
58 53 0.0106553796420051
59 53 0.010468972862435
60 53 0.187816564902856
61 53 0.912354008772396
62 53 0.148555110305459
63 53 3.71228848555715
64 53 1.35886131951234
65 53 0.571542436344307
66 53 0.747006828284429

0 54 6.90339638630425
1 54 0.523714239111215
2 54 0.39612068253467
3 54 0.637318686464661
4 54 1.1468103160647
5 54 2.02005607318109
6 54 2.11310179350504
7 54 1.6898003694087
8 54 0.50561590769339
9 54 0.447782100109096
10 54 0.345188615594591
11 54 0.0304944306449371
12 54 0.0691856137965113
13 54 0.0551981950293098
14 54 1.41851663486418
15 54 0.235007424577641
16 54 0.415269054485293
17 54 0.0839298727101574
18 54 1.03702301256278
19 54 0.104968015860947
20 54 1.01978458298114
21 54 1.64696038045457
22 54 0.978624167216308
23 54 0.990903197055422
24 54 2.34041008528003
25 54 2.91049712682287
26 54 3.40361355215746
27 54 8.38197366772053
28 54 17.2241705480794
29 54 19.1995925810865
30 54 19.686918167186
31 54 27.0511435996723
32 54 25.0853608368883
33 54 19.8636839102533
34 54 28.1278659939929
35 54 21.1163440894371
36 54 7.85541629851269
37 54 5.68949411655886
38 54 4.17114548163569
39 54 3.19884972449091
40 54 2.07448172827928
41 54 0.916243885990528
42 54 0.178228123773549
43 54 0.0330516864360932
44 54 0.0295946906858606
45 54 0.0189952350521346
46 54 0.64997952865179
47 54 3.7087183135457
48 54 0.215420885843536
49 54 0.340718507447145
50 54 0.275991632928073
51 54 0.252812493714713
52 54 0.00725042459180918
53 54 0.01834098553408
54 54 0.0346289735598024
55 54 0.0500749837087345
56 54 0.0491246645345307
57 54 0.0334175856720665
58 54 0.012192466882265
59 54 0.0431071889146932
60 54 0.0364901327880881
61 54 0.0985805177874624
62 54 0.618369359961342
63 54 4.93723018459303
64 54 2.13123510971292
65 54 0.952568047060871
66 54 0.91511448002766

0 55 2.35936590624557
1 55 1.39075351364246
2 55 0.650975237592149
3 55 0.348804660317486
4 55 0.755273332057009
5 55 0.0668427228656427
6 55 0.211202414991509
7 55 0.0820378545381405
8 55 0.0896276877844602
9 55 0.0492172564977009
10 55 0.0459044999527744
11 55 0.316851592446744
12 55 0.637036333841445
13 55 0.821687916467291
14 55 0.626974725451058
15 55 2.29830701914652
16 55 0.877385697759171
17 55 0.725393583890013
18 55 2.15567717396076
19 55 0.919808155179243
20 55 0.664583228583323
21 55 1.94344034608869
22 55 2.48548372525859
23 55 1.69174882983232
24 55 2.4443864184088
25 55 3.56031241666171
26 55 4.18678952902069
27 55 7.63768993064698
28 55 7.95203444766973
29 55 13.3961645330487
30 55 12.3424366107238
31 55 12.9906743864816
32 55 25.4124696114087
33 55 18.1797644218223
34 55 16.6732141024469
35 55 12.3834554588545
36 55 5.63093400639146
37 55 3.77038052062472
38 55 1.84118952300108
39 55 2.21849773027377
40 55 1.78327041204292
41 55 0.803487349098596
42 55 0.242219293819853
43 55 0.0205890763968406
44 55 0.00846369499075837
45 55 0.00761858395791157
46 55 0.0235596344331717
47 55 0.0466536871689438
48 55 0.0889140795517628
49 55 0.206669814777454
50 55 0.0289389416372229
51 55 0.0270625808459196
52 55 0.0140968708128219
53 55 0.0110895507734038
54 55 0.0198136338799934
55 55 0.00813779289917175
56 55 0.021054414115934
57 55 0.0416168650524991
58 55 0.00603855303691793
59 55 0.0729711987431848
60 55 0.241047724163391
61 55 1.70890137132204
62 55 6.43566571619358
63 55 10.4810327082606
64 55 4.23662721433564
65 55 1.78137395217397
66 55 1.24741899897977

0 56 2.88686807054853
1 56 1.76376431510865
2 56 1.40730709504081
3 56 4.48928350815096
4 56 8.74618494600204
5 56 3.09004654227227
6 56 2.54906357512896
7 56 4.75971192286054
8 56 2.20329873823757
9 56 0.740663370054106
10 56 0.0694146667702532
11 56 0.264741346482117
12 56 0.359389114258513
13 56 0.0668086062502453
14 56 0.208983030189327
15 56 0.229377573844213
16 56 0.0387184271162295
17 56 0.0967004123864281
18 56 0.218820047918883
19 56 0.116516119916938
20 56 1.0570219029318
21 56 1.06538026638775
22 56 1.21221686260015
23 56 2.24946372622554
24 56 1.84763740309026
25 56 2.73918370788519
26 56 1.63399379999409
27 56 5.90802597337638
28 56 8.59587005831281
29 56 7.81824488389802
30 56 13.3614277854313
31 56 17.8448634676513
32 56 27.1748768287506
33 56 17.6755569958512
34 56 17.8401603892584
35 56 14.9724285966284
36 56 7.92337492819904
37 56 7.07325173429697
38 56 5.63645649646021
39 56 2.78182750086791
40 56 2.23886826926305
41 56 0.802600252236612
42 56 0.301187521211767
43 56 0.156269934542831
44 56 0.0302044845950676
45 56 0.0119096768544904
46 56 0.0217932141029005
47 56 0.268631576112068
48 56 0.00466766564280854
49 56 0.0719087734665647
50 56 0.14772840655633
51 56 0.0206877846222624
52 56 0.0389231170811629
53 56 0.00861077345349501
54 56 0.0306904173147895
55 56 0.0672518178872081
56 56 0.0129205981414301
57 56 0.00220567190596997
58 56 0.00694987511663766
59 56 0.0160488318995372
60 56 0.0789848919144217
61 56 0.145407822186012
62 56 1.82945310369996
63 56 4.42683851857389
64 56 2.92035985264764
65 56 1.61888679998233
66 56 1.30402478789993

0 57 0.504525014606738
1 57 0.0976682039010419
2 57 0.0806312173363809
3 57 0.128549207291548
4 57 0.0202129441190064
5 57 0.0240964802716899
6 57 0.205211650203053
7 57 0.00826116037422288
8 57 0.0378439360230646
9 57 0.0151868745760051
10 57 0.0862644531358633
11 57 0.322522044273259
12 57 0.394963123336638
13 57 0.554958220298013
14 57 0.117760231062449
15 57 0.795227476040616
16 57 1.28351599962693
17 57 1.16984247505167
18 57 0.855606034270665
19 57 2.1733343065821
20 57 1.85771069067207
21 57 1.39051062439223
22 57 2.76084750022214
23 57 3.35716736058082
24 57 3.0892673848837
25 57 3.55087366627844
26 57 4.12952957764783
27 57 4.95751340694115
28 57 6.56785916475076
29 57 7.86567271816617
30 57 12.4486812445494
31 57 17.9333263836737
32 57 24.0005472593421
33 57 24.8873040866537
34 57 16.3719513806151
35 57 28.5299868198747
36 57 16.0503072457895
37 57 8.89224032433137
38 57 5.35884922872887
39 57 2.93952474801167
40 57 3.01830555902286
41 57 1.5651432022189
42 57 0.57576496366826
43 57 0.0975784682508849
44 57 0.013310862567406
45 57 0.0193392634208711
46 57 0.00584509036606853
47 57 0.138923528788654
48 57 0.0815599792567201
49 57 0.0613816525267438
50 57 0.222835664302648
51 57 0.0814350769171915
52 57 0.236841436634707
53 57 0.464053484172519
54 57 0.906034387541337
55 57 9.58344409925914
56 57 0.231875433084887
57 57 0.0825588347952942
58 57 0.0423183613529378
59 57 0.00656459021756328
60 57 0.377253308680813
61 57 1.06656903854756
62 57 1.04043446896377
63 57 0.255385792343101
64 57 1.09111982334138
65 57 0.954977739483032
66 57 1.10159036404021

0 58 0.935262219448538
1 58 1.00280507567909
2 58 2.33554598396698
3 58 0.995596617116407
4 58 0.653270034971447
5 58 2.89343952412949
6 58 1.50775306094209
7 58 1.53975721262975
8 58 1.66293037439988
9 58 3.36167045424399
10 58 5.74795129535633
11 58 2.93184684223497
12 58 1.33159950288862
13 58 0.290970761116518
14 58 0.05624881539646
15 58 0.0549634972228877
16 58 0.0931725132758316
17 58 0.070694341983719
18 58 0.23463316847766
19 58 0.187547268575683
20 58 0.35809105668257
21 58 0.678862087198157
22 58 0.542716113269591
23 58 0.224707986350883
24 58 0.838354422425355
25 58 1.76905786202919
26 58 1.58920126715752
27 58 2.83409609773205
28 58 5.13207087812637
29 58 3.96713123622882
30 58 12.1738285623305
31 58 15.9738112096432
32 58 23.0172899259286
33 58 19.4051750833724
34 58 22.7333227052931
35 58 21.3368052490791
36 58 15.0585316051113
37 58 10.1923930792114
38 58 7.56974050176377
39 58 4.06279507805133
40 58 2.00792542257948
41 58 0.684932707222908
42 58 0.54336481048484
43 58 0.0948282134028386
44 58 0.00952342818305149
45 58 0.236809459894452
46 58 0.163910140035786
47 58 0.313087899802815
48 58 0.243231003253052
49 58 0.720539086284728
50 58 4.7774463183044
51 58 0.0114097483703016
52 58 0.00986884273859769
53 58 0.0485521225509315
54 58 0.392281336682216
55 58 0.178606454197385
56 58 0.135380903973367
57 58 0.0390619318647646
58 58 0.0724526955058389
59 58 0.163696614219173
60 58 1.0131877665926
61 58 2.67704598477586
62 58 16.5162180074283
63 58 0.593548252050434
64 58 0.0976138250334016
65 58 0.154926595125383
66 58 0.767428507967759

0 59 9.64419791506827
1 59 16.2609665314748
2 59 9.45125236020364
3 59 18.1468407732155
4 59 7.44892190347479
5 59 2.03804072977333
6 59 1.66839328033404
7 59 1.50634251443813
8 59 1.36195059041846
9 59 0.937387441955131
10 59 0.106562644292543
11 59 0.0705471533936645
12 59 0.0878909505319841
13 59 0.0435748594751148
14 59 0.129995172655924
15 59 0.296804770378129
16 59 0.222184954918955
17 59 0.0385452767134395
18 59 0.0999945979037047
19 59 0.058088556225243
20 59 0.0679142297691711
21 59 0.164019386694322
22 59 0.412595866522227
23 59 1.51245000590508
24 59 1.49520925130277
25 59 1.56389638857383
26 59 2.59392424612506
27 59 3.61264573196621
28 59 3.87097752272289
29 59 3.99964811858596
30 59 11.9636818682096
31 59 17.4609218870799
32 59 22.2424885066716
33 59 20.523684220087
34 59 17.6624312976068
35 59 22.4180955951042
36 59 18.9486340025157
37 59 10.7993948677566
38 59 8.82782994649342
39 59 5.36817299910134
40 59 2.79972742734451
41 59 1.43700152905698
42 59 0.391863308144597
43 59 0.171955684688858
44 59 0.0306926476166095
45 59 0.281688817568875
46 59 0.0679041147094315
47 59 0.381453842964331
48 59 0.214472528291591
49 59 0.661680307412889
50 59 0.249723392754278
51 59 0.00828579386567656
52 59 0.0284963026275545
53 59 0.0192527135651957
54 59 0.00589412929706697
55 59 0.0322425016894063
56 59 0.117070203528344
57 59 0.0649889694704154
58 59 0.0270592186435842
59 59 1.60700553905593
60 59 6.49992707961687
61 59 8.61163829488969
62 59 0.724155807238694
63 59 0.0578712202450394
64 59 0.834804390188137
65 59 0.952034240623383
66 59 0.921743771109607

0 60 9.02990531282927
1 60 4.07029859007073
2 60 9.09671335084227
3 60 12.2286254388065
4 60 10.175833892867
5 60 3.69066710648917
6 60 2.42317251091228
7 60 3.2150565369745
8 60 5.45236883279275
9 60 7.55036140258732
10 60 7.52848205674624
11 60 0.114161458609291
12 60 0.063803281472715
13 60 0.0301536017695866
14 60 0.138512514190252
15 60 0.182091749958639
16 60 0.0650745263646221
17 60 0.0377610480348304
18 60 0.204070371364836
19 60 1.87142538949535
20 60 2.02990946487313
21 60 2.15750448614559
22 60 1.18542915880472
23 60 2.75474168306789
24 60 2.57747665428342
25 60 2.75312645062554
26 60 94.7374204702755
27 60 6.23197620263385
28 60 8.28639726373835
29 60 8.65430673005186
30 60 11.2914391816777
31 60 13.5468590256734
32 60 22.7618203882091
33 60 22.0232974661176
34 60 22.7617499409307
35 60 22.9433873734491
36 60 11.456145589593
37 60 7.13266739376179
38 60 6.13362586855246
39 60 3.614954891276
40 60 0.963343399645853
41 60 0.76682478015632
42 60 0.707771642480907
43 60 0.185149604196249
44 60 0.0370401071904296
45 60 0.0283415109000676
46 60 0.108420737904333
47 60 0.0537170268441316
48 60 0.0906215876649326
49 60 0.00463457396301121
50 60 0.0221464280628752
51 60 0.00942902792363609
52 60 0.0184575439670782
53 60 0.030772496462123
54 60 0.042103128764397
55 60 0.031816428387563
56 60 0.00448042243398599
57 60 0.00454520413015374
58 60 0.00423974120220942
59 60 0.471532157895686
60 60 0.0240626039459906
61 60 0.237845898287107
62 60 0.0287128241586939
63 60 0.458231640535054
64 60 1.21398805200305
65 60 1.34413134306102
66 60 1.10388122630277

0 61 1.44055856366381
1 61 3.18037248529715
2 61 1.80845767280054
3 61 1.05011529539355
4 61 0.858666680345239
5 61 5.234990344029
6 61 1.14162150061789
7 61 0.843719337357444
8 61 0.208024706858088
9 61 0.0209447863833932
10 61 0.0249659086934116
11 61 0.471548266631611
12 61 0.556252799994446
13 61 0.239132093020049
14 61 0.447083637392469
15 61 3.71163716765645
16 61 1.11523510096872
17 61 2.35121695563104
18 61 4.4321638644777
19 61 1.02758680714902
20 61 4.16763538460512
21 61 0.568014597761308
22 61 0.124437726754212
23 61 0.349070402033325
24 61 1.8184819971574
25 61 1.7657890094489
26 61 2.69819071649629
27 61 3.45164311757666
28 61 4.62664413092131
29 61 8.66579595315843
30 61 10.0863286486669
31 61 15.5922520734842
32 61 21.1105780328627
33 61 27.1380703088432
34 61 28.5395668430353
35 61 27.1683208268264
36 61 24.0779731828714
37 61 15.3247252351521
38 61 9.58962543922124
39 61 4.99148100055657
40 61 2.84729136455083
41 61 1.13627352987535
42 61 0.808951040058465
43 61 0.257288600777028
44 61 0.0689170007806044
45 61 1.37829687409124
46 61 0.0207974271156366
47 61 0.0236600741811843
48 61 0.155396376616649
49 61 0.0340263079667646
50 61 0.00966526962458374
51 61 0.338746769296122
52 61 0.0211029197488451
53 61 0.1107060891457
54 61 0.00738565600619337
55 61 0.108715492191607
56 61 0.0650689456725872
57 61 0.72461584946046
58 61 18.555128741767
59 61 0.0458100002523353
60 61 0.0752959438426473
61 61 0.284548270170665
62 61 0.933024304784744
63 61 0.893122274173743
64 61 1.48534615048759
65 61 1.56528307670175
66 61 1.23831095591407

0 62 3.35313444580032
1 62 2.55609020817157
2 62 1.77665243466506
3 62 2.62023528000123
4 62 1.20669571490257
5 62 3.41172936063077
6 62 5.75076944796408
7 62 3.97294031205956
8 62 0.372595645063245
9 62 0.0855057715436628
10 62 0.441094596705593
11 62 0.252771158670137
12 62 0.133732914073753
13 62 0.275491259754592
14 62 0.0432001632940284
15 62 0.069299901269743
16 62 0.0228246582646306
17 62 0.0695511215091092
18 62 0.0281862833423742
19 62 4.17042463851383
20 62 0.566679418417227
21 62 1.27091424112785
22 62 1.51083780378076
23 62 1.69411143968755
24 62 1.4620316836039
25 62 0.520674595633563
26 62 1.72772755211149
27 62 2.70666334638626
28 62 3.36535961013218
29 62 4.53574929383451
30 62 7.72012573243027
31 62 8.47117354435865
32 62 14.3060900331876
33 62 15.1677050357853
34 62 19.1818765209514
35 62 18.7198849224838
36 62 14.5859499701707
37 62 16.60486304497
38 62 6.57747252497021
39 62 4.38688662306833
40 62 3.89568451237831
41 62 2.64000828650813
42 62 0.616870310316274
43 62 0.218982194717206
44 62 0.0223349895560513
45 62 0.0422363853452114
46 62 0.0317262071904484
47 62 0.012034700080195
48 62 0.00907092705921876
49 62 0.004703430227111
50 62 0.00602844039804197
51 62 0.0449096657113969
52 62 0.0438182508150141
53 62 0.0413772064747581
54 62 0.0577639765522625
55 62 0.02627449533276
56 62 0.0277362345439289
57 62 0.0260510547094633
58 62 0.0134085918850199
59 62 0.00178649675905338
60 62 0.0604117000779535
61 62 1.65369330833771
62 62 0.971738491851967
63 62 1.05099054774238
64 62 1.62842160783865
65 62 1.68669214036567
66 62 1.32359055367247

0 63 3.24192765210752
1 63 2.35888272773573
2 63 0.502873162892807
3 63 1.06561636934713
4 63 0.629268090893033
5 63 1.17027270723268
6 63 0.370869376416928
7 63 0.357957367751778
8 63 1.55148819869881
9 63 18.7503967581038
10 63 0.0186038474531043
11 63 0.059663689017385
12 63 0.0579417764993707
13 63 0.0597426675279606
14 63 0.309327362391578
15 63 0.568350489006968
16 63 1.10037289066926
17 63 0.703292674271477
18 63 0.614797666151557
19 63 1.48295789554762
20 63 1.59519984329585
21 63 1.66766713796719
22 63 1.69019433531261
23 63 1.70958721545104
24 63 1.53420697243917
25 63 2.07046924979114
26 63 2.27367421300961
27 63 3.19527377711831
28 63 6.31574026215823
29 63 5.25432915472314
30 63 7.11584518397707
31 63 10.0303168806683
32 63 14.6817739210196
33 63 21.4593178449603
34 63 19.3796139326541
35 63 21.2195901104651
36 63 17.1097459638586
37 63 10.522194556993
38 63 5.30892382954021
39 63 5.17879152920107
40 63 3.09810484060439
41 63 2.73474522255635
42 63 2.07743731344776
43 63 0.286131929174753
44 63 0.103912458398901
45 63 0.00546035219762252
46 63 0.0134864870422242
47 63 0.052069408087482
48 63 0.00644337178269056
49 63 0.0630501486910451
50 63 0.0932028615371578
51 63 0.00377437900501815
52 63 0.109803485936008
53 63 0.0260681230365497
54 63 0.0691032661275509
55 63 0.0757656103177562
56 63 0.0726318640594861
57 63 0.769475747846584
58 63 7.13983297270418
59 63 0.0342453927982462
60 63 0.108055657680413
61 63 0.0497468781045444
62 63 0.328497862433447
63 63 1.28811087720143
64 63 2.34892812528597
65 63 1.96733066740276
66 63 1.44556326193764

0 64 0.882816533099083
1 64 3.8465682952995
2 64 3.22213922885662
3 64 0.28911299982141
4 64 0.0408474679587597
5 64 1.31290545140814
6 64 0.0749674635625078
7 64 0.331496923609117
8 64 1.51696386881532
9 64 0.0249427201014899
10 64 0.0164142706480463
11 64 0.225297313138617
12 64 0.0127970113050917
13 64 0.0565332575012071
14 64 0.181295960354332
15 64 0.266482154408776
16 64 0.714661443226065
17 64 0.2939614486013
18 64 0.527924136566978
19 64 1.48734172804918
20 64 1.45633535572273
21 64 2.26336081075647
22 64 2.7657831982402
23 64 2.38981520047325
24 64 2.88049488993933
25 64 2.6120843684617
26 64 3.21425670894979
27 64 4.74626132614553
28 64 5.71629216688934
29 64 5.78972271366784
30 64 10.4301642495767
31 64 15.1718519545471
32 64 14.0993374782802
33 64 18.0034887003933
34 64 25.1474430307448
35 64 25.0544158918475
36 64 15.52369781094
37 64 8.80505045963412
38 64 5.78515843721665
39 64 4.25806255169591
40 64 0.721515942428254
41 64 2.7337490069299
42 64 1.89118852222199
43 64 0.361860046844485
44 64 0.118267185130833
45 64 0.00658674276518095
46 64 0.02500498336311
47 64 0.00789241067235989
48 64 0.0164956206773152
49 64 0.0131977291290491
50 64 0.0166088130077954
51 64 0.0121367289459273
52 64 0.0866430914266605
53 64 0.16797121951536
54 64 0.0117325045617389
55 64 0.0126212543922567
56 64 0.0114944801678023
57 64 0.0144176827484969
58 64 0.0234353534369015
59 64 0.418473318474592
60 64 3.74201747946904
61 64 0.334306071194102
62 64 2.1140465371728
63 64 4.69443526872596
64 64 3.76670581079679
65 64 2.53346940491873
66 64 1.67493374386468

0 65 3.11313449016985
1 65 4.28016614453123
2 65 3.13148550220117
3 65 3.45132086230594
4 65 1.97840303586863
5 65 0.608769819131736
6 65 0.869253588579591
7 65 0.135169385989538
8 65 1.24768750576117
9 65 0.382757705145257
10 65 1.57687498385142
11 65 0.928019045643024
12 65 3.32600562678636
13 65 0.257459960706626
14 65 0.0922882050188106
15 65 0.431954326145324
16 65 0.777129284600158
17 65 0.180544253016358
18 65 0.675013294948077
19 65 0.871038812741449
20 65 0.169611383988245
21 65 0.530365480882871
22 65 1.25219315153454
23 65 1.68553427195126
24 65 1.58097952675288
25 65 2.02128181349158
26 65 2.77047338744234
27 65 3.01757599461997
28 65 4.7224537453676
29 65 4.66932142648808
30 65 5.87946668131827
31 65 7.68626534164044
32 65 11.081438500701
33 65 13.9541390960236
34 65 15.9241804294964
35 65 22.2081725300843
36 65 15.8526270571541
37 65 8.16809983428126
38 65 4.97168992769579
39 65 4.24565619521077
40 65 3.38015632360026
41 65 3.12662733629936
42 65 2.68613855897522
43 65 1.72009332971636
44 65 0.217257047678273
45 65 0.0764447668617083
46 65 0.00390389044645214
47 65 0.0116563278049225
48 65 0.0381379760785364
49 65 0.0676434881001182
50 65 0.0541414390560938
51 65 0.0182042667106171
52 65 0.050634985635709
53 65 0.0520074184681102
54 65 0.0125447548276866
55 65 0.0123620392213988
56 65 0.0425298269565452
57 65 0.00316301946367754
58 65 0.00268947248861365
59 65 0.217991072522919
60 65 0.18327166030592
61 65 0.73304276263328
62 65 1.35448111497473
63 65 2.05974196353788
64 65 3.36106727090437
65 65 2.58696947079324
66 65 1.7692239264652

0 66 6.56948408764971
1 66 7.61762740562661
2 66 3.61417311949255
3 66 1.9660368271185
4 66 2.37673787649795
5 66 1.25456005958433
6 66 0.58372555741988
7 66 0.547531476240364
8 66 0.411391462253753
9 66 0.951184382806346
10 66 0.798277201431259
11 66 0.104145532818643
12 66 0.580267832239386
13 66 0.896583962654394
14 66 0.737322411282057
15 66 0.836377531776442
16 66 1.04305326065959
17 66 0.386669910767057
18 66 0.130840216070075
19 66 0.348449783512528
20 66 0.158114964453577
21 66 0.210181729826536
22 66 0.505338151816349
23 66 2.35049039952675
24 66 2.08478189827765
25 66 2.2826006911144
26 66 2.26570062900111
27 66 4.70558459893044
28 66 4.69496116952988
29 66 4.99289257651281
30 66 9.5140590327666
31 66 10.9803558786481
32 66 13.952291830656
33 66 16.7086454315026
34 66 20.2773437535198
35 66 22.1209281134068
36 66 15.6135617920806
37 66 13.825796375487
38 66 5.66732802545032
39 66 2.13806636088501
40 66 0.899774121693754
41 66 4.35967219508739
42 66 2.53122926253209
43 66 0.809587554898824
44 66 0.388952651969733
45 66 0.0752890859961515
46 66 0.105265746125076
47 66 0.0120311928474435
48 66 0.0146698696188321
49 66 0.03401915847061
50 66 0.124536563199885
51 66 0.00623364947334039
52 66 0.0268567940723298
53 66 0.0327544955690579
54 66 0.0336340833859623
55 66 0.00460284039763885
56 66 0.378876632840355
57 66 0.163659658187365
58 66 1.00534452518008
59 66 2.78857287379139
60 66 11.8427852587674
61 66 0.143921991078312
62 66 0.326795250774921
63 66 0.13030950691296
64 66 2.58271027206526
65 66 2.34535049313838
66 66 1.72011432811375

0 67 2.09360931854412
1 67 1.55387199954373
2 67 1.24890157649121
3 67 0.935445843406311
4 67 0.636427006103763
5 67 0.318126676603679
6 67 2.83161276956434
7 67 0.961117696993449
8 67 0.105438049689271
9 67 0.090160020960275
10 67 0.276487053436096
11 67 0.103500543071178
12 67 0.0310995864821297
13 67 0.0655493138317464
14 67 0.151598863752857
15 67 0.055365338238172
16 67 0.66008279119306
17 67 0.108206958071538
18 67 0.574604634826327
19 67 0.269804318068288
20 67 0.646198717196512
21 67 0.777203343960726
22 67 1.33402099975744
23 67 0.997422792906187
24 67 2.87363062855516
25 67 2.08519299315969
26 67 2.75119962744976
27 67 3.88128749676557
28 67 3.31165354899538
29 67 4.29262400707812
30 67 4.63586728262984
31 67 4.55097357041669
32 67 12.8831980450252
33 67 12.1042554839099
34 67 23.549147895242
35 67 11.3865877875934
36 67 3.87328307409558
37 67 9.66496060412847
38 67 4.11548607624451
39 67 6.36093233938558
40 67 5.0645318718315
41 67 3.15937853460079
42 67 1.19110040871489
43 67 0.0351729906999515
44 67 0.933042533324392
45 67 0.111867955311172
46 67 0.0226267415077568
47 67 0.142804692179147
48 67 0.0684081896790646
49 67 0.0284961742300155
50 67 0.0163771785823519
51 67 0.0549975877813366
52 67 0.06820427283298
53 67 0.00841926607342723
54 67 0.0145810180983702
55 67 0.00846357949687249
56 67 0.0147378332593158
57 67 0.0133151844338468
58 67 0.0205617606321747
59 67 0.241533757291623
60 67 2.09411839422145
61 67 4.36980135271717
62 67 1.66956047578826
63 67 0.764069851659224
64 67 2.53451138736764
65 67 2.24874453902088
66 67 1.67154247729077

0 68 0.588210665208161
1 68 3.11003748304262
2 68 7.05255468975274
3 68 3.00419339803305
4 68 3.81403286261485
5 68 2.81742321320506
6 68 0.452234428702668
7 68 1.37215873986655
8 68 0.918603656300246
9 68 0.384395737143259
10 68 1.39784345086241
11 68 0.287491626485742
12 68 0.145570530317057
13 68 0.323436744914502
14 68 0.121438074877337
15 68 0.263980375450786
16 68 0.56204796468823
17 68 0.253717012037632
18 68 2.58367839964704
19 68 0.23700825244451
20 68 0.880295223225072
21 68 0.356834609719677
22 68 1.06981674131541
23 68 2.2775784902449
24 68 1.94565498770767
25 68 3.06080837025612
26 68 3.89810583843011
27 68 4.2164073815525
28 68 4.51070964673901
29 68 6.03198419966477
30 68 6.45942078551793
31 68 8.97550950339826
32 68 13.9136201644748
33 68 15.030131440141
34 68 20.2952772748559
35 68 28.5974969402354
36 68 20.266700070989
37 68 15.7114966932426
38 68 12.548497662958
39 68 9.40936476561449
40 68 8.04567314938734
41 68 5.45237554282909
42 68 3.71795638184717
43 68 1.40413216669861
44 68 1.5691160024372
45 68 0.233592493642033
46 68 0.065625733933414
47 68 0.0382667857394254
48 68 0.00786180798091742
49 68 0.00645696166175782
50 68 0.062110623691882
51 68 0.332589293731615
52 68 0.354920059809857
53 68 0.0142582075584231
54 68 0.00100817581627887
55 68 0.00489956578487522
56 68 0.0116845614917747
57 68 0.0784102060322699
58 68 0.543599399062193
59 68 0.127535218188641
60 68 0.0434091582340809
61 68 0.0794703234691339
62 68 0.312084823872703
63 68 0.492339572276448
64 68 2.42786833267418
65 68 2.18099486941723
66 68 1.63276863714856

0 69 3.65060758408407
1 69 2.37778332676912
2 69 4.09489152645363
3 69 7.4415583020511
4 69 1.95468209155655
5 69 0.847179373055599
6 69 1.00365169720324
7 69 3.85197399045529
8 69 1.42503006266451
9 69 0.0645798328872346
10 69 0.233850507906658
11 69 3.05477388387737
12 69 6.94871453192541
13 69 6.25364641291761
14 69 0.444371734254328
15 69 0.406596898778368
16 69 0.44133246677798
17 69 0.476730934464589
18 69 0.779307748206869
19 69 1.00140219215909
20 69 1.10788191338615
21 69 1.58070746024902
22 69 1.45195283992435
23 69 1.31645100935654
24 69 2.3817059511919
25 69 2.90364298423576
26 69 2.96457684807125
27 69 3.13664919861703
28 69 3.23437289374467
29 69 5.19515800500405
30 69 6.28399611005431
31 69 8.90934434779243
32 69 7.92523057945953
33 69 9.00535458428766
34 69 12.9593374548731
35 69 15.2221330659069
36 69 9.38064219871448
37 69 2.49639796342475
38 69 4.05485777680721
39 69 4.22488146828103
40 69 3.76042810321216
41 69 4.04041564771188
42 69 2.72130325436375
43 69 3.03408526247288
44 69 1.77406692728716
45 69 0.938253447977025
46 69 0.245396113474252
47 69 0.113291896335047
48 69 0.00439408966049282
49 69 0.0337285131787316
50 69 0.00999051265869731
51 69 0.040484279820436
52 69 0.0326513207769562
53 69 0.00765135693635178
54 69 0.00788353143595127
55 69 0.0374995923463383
56 69 0.00868817452523076
57 69 0.00615290444610347
58 69 0.142317022552597
59 69 0.464099518815562
60 69 0.00252744123856944
61 69 0.0589405716873081
62 69 0.015547554507207
63 69 0.678087184849233
64 69 2.45423651863395
65 69 2.16720104153594
66 69 1.61524608114073

0 70 8.28556320722941
1 70 2.4290308344842
2 70 2.17220542205568
3 70 3.99777201098944
4 70 2.83969367673382
5 70 1.01354605093611
6 70 0.5360603591313
7 70 0.538612608295342
8 70 0.665163480828675
9 70 0.39746579441904
10 70 1.09496850201734
11 70 0.32395957342109
12 70 0.839124770740421
13 70 1.21825711622836
14 70 0.0489590178474919
15 70 0.0587630503991605
16 70 3.10562262789412
17 70 5.76345375070402
18 70 2.48909782174619
19 70 0.521299620302117
20 70 0.610069140580565
21 70 0.78124916820214
22 70 0.376654908482482
23 70 1.76152563629742
24 70 1.99593523954019
25 70 2.56695307055896
26 70 3.42570439783813
27 70 3.6715739104104
28 70 4.43947685978742
29 70 4.26207178245497
30 70 4.93630359398928
31 70 7.43157194239316
32 70 7.86272829711375
33 70 10.4655841129638
34 70 13.1492458368107
35 70 15.9691685833759
36 70 11.4628454620744
37 70 7.39529433682348
38 70 6.20734208535241
39 70 5.30812570768272
40 70 2.942195659388
41 70 1.34989222981129
42 70 2.92079906532756
43 70 2.75083684410874
44 70 1.19656272063466
45 70 1.17725368102077
46 70 0.292218621165562
47 70 0.0414719085132812
48 70 0.00568428655849926
49 70 0.0105993068424332
50 70 0.0395088407779267
51 70 0.026634937939506
52 70 0.0190817759698083
53 70 0.0404814034374619
54 70 0.0156018656653521
55 70 0.0947364856544143
56 70 0.0532866142832998
57 70 0.0127387678899552
58 70 0.00602074821029034
59 70 0.00258526233250439
60 70 0.0551550190021224
61 70 1.38589192700968
62 70 3.16929636418575
63 70 0.876313353558419
64 70 2.5291013035236
65 70 2.18755802720539
66 70 1.61619089102793

0 71 1.06127800174497
1 71 0.844610399321693
2 71 0.78047448451433
3 71 1.55243893484134
4 71 0.10781342112047
5 71 0.317764938429068
6 71 0.694470597385003
7 71 1.99308109562775
8 71 0.993562166104251
9 71 0.46910255596751
10 71 0.061917984452563
11 71 0.0336084847716611
12 71 0.0630457714118539
13 71 0.0433963727323787
14 71 0.437893721275288
15 71 0.757156785368364
16 71 0.588626353890202
17 71 0.1585154875619
18 71 0.404852749052549
19 71 0.618106998624849
20 71 1.11455743590584
21 71 1.30879483318018
22 71 0.769609359871641
23 71 0.805246946493941
24 71 0.862699945377175
25 71 1.14190745592213
26 71 1.80779350178432
27 71 2.08031624444969
28 71 3.65749061543799
29 71 3.51548925880141
30 71 4.6283610009768
31 71 5.68878949957462
32 71 7.26849718590695
33 71 11.0776894187081
34 71 13.4365658943097
35 71 17.4420289341382
36 71 14.8149669994128
37 71 8.88868144873416
38 71 6.72407754329717
39 71 3.2285433749824
40 71 2.04440872714894
41 71 1.03671863476624
42 71 2.69214135990296
43 71 2.52308172755428
44 71 1.36052170184004
45 71 0.792697366405848
46 71 0.0462897363314678
47 71 0.132300324245888
48 71 0.0325858236904691
49 71 0.0255745445633333
50 71 0.0232781000477664
51 71 0.00506162112439889
52 71 0.0272891422132267
53 71 0.106124206049892
54 71 0.00594569139544522
55 71 0.0107792689739468
56 71 0.0144545422904719
57 71 0.0295405133985124
58 71 0.0135246525282625
59 71 0.00761215945734912
60 71 0.0139564481297825
61 71 0.0329025124933778
62 71 0.0159321653364355
63 71 0.446263951934235
64 71 4.25675403837844
65 71 1.86637173655663
66 71 1.04576856473768

0 72 3.98459242403697
1 72 1.86002921119585
2 72 2.43835071848436
3 72 1.65591351189871
4 72 1.54991845798775
5 72 6.62333840519726
6 72 0.697954821279979
7 72 0.211681698948032
8 72 0.674867774892201
9 72 0.96770092911889
10 72 0.029785397693219
11 72 0.296280309413591
12 72 2.0634734363503
13 72 0.263439034928407
14 72 7.56188378665198
15 72 0.809920358845529
16 72 0.94454624397775
17 72 0.738258076650785
18 72 0.541767352707383
19 72 0.155988267725509
20 72 1.05897112081091
21 72 1.28731933988345
22 72 0.58410203400601
23 72 0.496518940208121
24 72 1.10080897547069
25 72 0.691806122493022
26 72 1.88467823401764
27 72 2.00362979540039
28 72 1.99511566613826
29 72 1.87897936611175
30 72 3.45837425613737
31 72 6.00269036492612
32 72 5.21870765713303
33 72 7.32057458628612
34 72 6.5505721919184
35 72 2.70347437351871
36 72 8.48527178195492
37 72 6.67171122626808
38 72 6.53922282949932
39 72 3.35996699562542
40 72 2.55804343965813
41 72 1.92942066527954
42 72 1.86310537299129
43 72 2.31156510321737
44 72 0.686272977196467
45 72 0.969923061786181
46 72 0.28593073915541
47 72 0.130022455407934
48 72 0.260461883886387
49 72 0.0531002304355271
50 72 0.0146913044925101
51 72 0.0210108704353305
52 72 0.0100387316035169
53 72 0.0906302155542519
54 72 0.0497667782290076
55 72 0.0384853217284925
56 72 0.0195022128935622
57 72 0.110477216823747
58 72 0.489664662942162
59 72 0.404824807971804
60 72 0.653676350071363
61 72 1.39917569633827
62 72 6.39965336602209
63 72 9.79217169713344
64 72 0.0973122083458256
65 72 0.981841972451228
66 72 1.01380526859445

0 73 3.43833163952471
1 73 1.30148535296714
2 73 0.99462385995145
3 73 2.40985085408071
4 73 2.45139248657815
5 73 1.34231141819121
6 73 0.751810542194561
7 73 0.641974945753045
8 73 0.872838675335728
9 73 0.845161518925259
10 73 0.701459853693922
11 73 0.405397154682932
12 73 0.717544293667334
13 73 0.88574462814438
14 73 0.619115321171654
15 73 0.0250864567383257
16 73 0.318789119123721
17 73 0.131639472224426
18 73 0.295061497241136
19 73 0.223697490437426
20 73 0.420574746953643
21 73 0.493587790924803
22 73 0.231315168298149
23 73 0.166184285609726
24 73 0.507411104741625
25 73 0.455945671290359
26 73 0.248928537987285
27 73 0.661704171756297
28 73 1.11118365060113
29 73 2.43575351539244
30 73 3.58158943611681
31 73 5.82378964240654
32 73 7.75615830688144
33 73 3.7386606800006
34 73 14.2154549444427
35 73 16.667888081634
36 73 10.7348205229012
37 73 8.52674562192782
38 73 7.46318105078737
39 73 3.40478457435015
40 73 0.256332569089072
41 73 0.172113009127517
42 73 0.268218794519472
43 73 1.04783023478957
44 73 12.2565712012951
45 73 2.20541676065392
46 73 4.70453463479071
47 73 1.51484053052388
48 73 3.9776919596769
49 73 2.29668888016814
50 73 0.605976488451348
51 73 0.263161844871446
52 73 0.150330580880006
53 73 0.240951829829711
54 73 0.315216938367612
55 73 0.680248011205789
56 73 0.488345967775942
57 73 1.49087663610205
58 73 7.5769773190756
59 73 1.00456012644729
60 73 1.75216466223863
61 73 2.3733224057644
62 73 0.375660335691425
63 73 3.39431522239414
64 73 1.17497408714029
65 73 1.07840802979576
66 73 1.04610664919511

0 74 3.67921132515439
1 74 2.45781404722792
2 74 2.93767922462074
3 74 1.84943029837489
4 74 1.7611298624118
5 74 0.924791673466338
6 74 0.723818440873965
7 74 1.92966197865674
8 74 0.622950154127865
9 74 0.502824334488503
10 74 5.53464532266192
11 74 0.745598255968609
12 74 0.467763073355395
13 74 0.257429891397714
14 74 0.231301926721056
15 74 0.104021717570175
16 74 0.152209805513597
17 74 0.106361683646937
18 74 0.143131986734976
19 74 0.205294550559336
20 74 0.0903414395419568
21 74 0.164946029305823
22 74 0.544642103136759
23 74 0.65342195462117
24 74 0.511466871430518
25 74 0.553194112124863
26 74 0.197898340240458
27 74 0.344860833672639
28 74 0.874358256301597
29 74 2.43198206913615
30 74 1.21465718172456
31 74 0.971778050138621
32 74 4.93097246668823
33 74 4.62300608517951
34 74 7.59030082349854
35 74 7.299842152602
36 74 4.41061651588289
37 74 3.11822631622456
38 74 0.631162167804089
39 74 1.02584066590343
40 74 5.79595798573709
41 74 2.6135876711987
42 74 1.12205739396632
43 74 2.86044048206112
44 74 3.05272594078829
45 74 1.76238622287652
46 74 1.79953908786622
47 74 0.41901141249237
48 74 0.467616266356783
49 74 0.0203110593602398
50 74 0.00784178898377585
51 74 0.0289025450079743
52 74 0.013214851238698
53 74 0.0700837664082436
54 74 0.00280286277278506
55 74 0.00694724532830043
56 74 0.0794629755172541
57 74 0.10483443625889
58 74 0.0350035666036643
59 74 0.00782694976872884
60 74 0.00554139550826655
61 74 0.0214647539404539
62 74 0.0403545009891442
63 74 0.0151136343575431
64 74 0.0332948306809167
65 74 0.555851430238338
66 74 0.800979039716723

0 75 0.660640264116396
1 75 8.94242982651395
2 75 2.57665908256073
3 75 1.41921821697118
4 75 0.82685797793723
5 75 0.492928139037277
6 75 0.54931180209338
7 75 0.705223151186739
8 75 0.495656248139771
9 75 0.797977323320302
10 75 0.829616122089912
11 75 4.29026396407886
12 75 0.572340239530088
13 75 1.77949956692869
14 75 0.264740566917005
15 75 0.11463338397718
16 75 0.129078829236726
17 75 0.705024869506589
18 75 0.159678005922223
19 75 0.179165382460299
20 75 0.160888512946315
21 75 0.398227522708527
22 75 0.772418727433195
23 75 1.24829129733035
24 75 1.46127022298553
25 75 0.388792484525178
26 75 1.14516772550248
27 75 1.3662433650791
28 75 1.27037939554702
29 75 1.84090351073739
30 75 1.32957998755672
31 75 0.488945105473958
32 75 1.54468755454283
33 75 7.85363419980802
34 75 12.1586205884021
35 75 15.4622345444315
36 75 10.6276676371968
37 75 9.04014641327187
38 75 4.24142701125244
39 75 3.65330251120074
40 75 3.2370426005971
41 75 1.71859940390018
42 75 2.69305723811197
43 75 2.56586476590072
44 75 2.12897816531022
45 75 1.34324338108317
46 75 1.31191064623238
47 75 0.565921831708183
48 75 0.225688755228175
49 75 0.0161549700173633
50 75 0.0471515840606383
51 75 0.00727080191268167
52 75 0.181765056908619
53 75 0.20227478050909
54 75 0.0188065623674751
55 75 0.0540211098765032
56 75 0.00571225916571672
57 75 0.0139783950256648
58 75 0.0189285099182524
59 75 0.106519798686482
60 75 0.387493760634574
61 75 0.0380910263169039
62 75 0.150858593579647
63 75 0.289184684070123
64 75 1.69997927829642
65 75 1.12791535426738
66 75 0.96444719699205

0 76 1.5491427359279
1 76 0.911975302910065
2 76 0.376330236520412
3 76 0.215320479397737
4 76 0.945900565968608
5 76 4.14831504180416
6 76 0.286006687278023
7 76 0.0700018580222456
8 76 0.0713589577587222
9 76 3.18602641796193
10 76 0.0763409575400328
11 76 0.216241421003347
12 76 1.00927806321351
13 76 0.286488345706466
14 76 0.233810909511528
15 76 0.0472514441560914
16 76 0.189344955049552
17 76 0.261405174805767
18 76 0.074068432694258
19 76 0.535003326971176
20 76 0.0702347447103689
21 76 0.0534321398223793
22 76 0.0385130296538033
23 76 0.0921686709713096
24 76 0.344632295650198
25 76 1.61389243956871
26 76 1.27735179589973
27 76 1.65306630003389
28 76 1.80167945012725
29 76 3.96247781601077
30 76 4.35778299169995
31 76 5.73885824577747
32 76 5.84786377270338
33 76 10.2239472712998
34 76 10.9659562458462
35 76 12.6089232420884
36 76 17.1427165903133
37 76 11.0474890773501
38 76 8.27527016028046
39 76 5.86424192617395
40 76 4.68065588364574
41 76 3.2062427678692
42 76 2.2657577397962
43 76 2.84815808082247
44 76 2.27042367197777
45 76 0.81191609161983
46 76 0.160593533859072
47 76 0.371137314106677
48 76 0.457802839140155
49 76 0.00846419023860358
50 76 0.0103849613701837
51 76 0.00170503524172891
52 76 0.00321571453802369
53 76 0.00978342834128338
54 76 0.0997151120467992
55 76 0.311722206871777
56 76 0.211551053259976
57 76 0.175602382141122
58 76 0.0903568547831837
59 76 0.15689753636081
60 76 0.125880490801867
61 76 0.596006732085589
62 76 1.04818201398174
63 76 9.34918458551898
64 76 5.27554072798454
65 76 3.20172804112596
66 76 2.083087619059

0 77 3.99527498776274
1 77 1.77408080904562
2 77 1.41149731583733
3 77 1.3961010850679
4 77 0.895206747521356
5 77 0.697595314633873
6 77 1.07475406217221
7 77 0.25753464644267
8 77 0.924875509585165
9 77 0.5980529034601
10 77 0.660316392523489
11 77 0.600710233878464
12 77 0.49841438752498
13 77 0.347489083552486
14 77 0.162744583156201
15 77 0.382272773890095
16 77 0.411698085187844
17 77 0.651756102982757
18 77 0.526195673809663
19 77 0.290405000164918
20 77 0.34511431949
21 77 0.0605937646037417
22 77 0.411061276195149
23 77 0.0500950739347386
24 77 0.336896711736301
25 77 1.22727195710389
26 77 1.78481083937742
27 77 1.37409500104494
28 77 1.21761149681146
29 77 1.2443514317866
30 77 1.91883433923974
31 77 2.03785828040809
32 77 6.89293349701532
33 77 8.57761909923493
34 77 10.9785981014418
35 77 15.832421529831
36 77 14.6109667510206
37 77 13.0901518638905
38 77 10.9731707030709
39 77 7.12559368794121
40 77 5.45732274736268
41 77 4.49751320575569
42 77 3.14378019553979
43 77 1.67804137482149
44 77 185.036645826436
45 77 1.39033642133499
46 77 0.791476187379792
47 77 0.522296541980253
48 77 0.309005743201768
49 77 0.0103448643351656
50 77 0.0631508687594158
51 77 0.0061010125968322
52 77 0.0255339628945019
53 77 0.14716414900175
54 77 0.131604898246898
55 77 0.386187890244929
56 77 0.752280488898876
57 77 0.0262627349281907
58 77 0.0015276906177995
59 77 0.00492292993833458
60 77 0.0974742141405696
61 77 0.328772097890456
62 77 1.01660957394329
63 77 10.9832669962102
64 77 4.77745832013821
65 77 3.98959318063208
66 77 3.03634039984554

0 78 0.401311892506712
1 78 1.95496277741177
2 78 0.220744836750599
3 78 0.416189189862942
4 78 0.572651471229354
5 78 0.0436656758515633
6 78 0.835065886208378
7 78 0.155826044378483
8 78 0.465116991019016
9 78 0.388278917893172
10 78 3.58286669508947
11 78 0.0291343084275595
12 78 0.209913320222442
13 78 0.163144963307098
14 78 0.11665268396547
15 78 0.427551331061898
16 78 0.0665079528462698
17 78 0.23875730647606
18 78 0.0577197113797301
19 78 3.47829665970177
20 78 0.0753368906066097
21 78 0.200788238309508
22 78 0.0537736258338131
23 78 0.0837072157299149
24 78 0.191970355762689
25 78 0.104359042736026
26 78 0.16909567257477
27 78 0.611542957808359
28 78 1.77215928624126
29 78 2.08152278381637
30 78 3.62539466441876
31 78 5.11164725645681
32 78 2.54650820080087
33 78 6.32972130519454
34 78 9.93610456821106
35 78 12.302237827771
36 78 14.283958292592
37 78 11.6104323068204
38 78 8.9867058519113
39 78 4.06969973842781
40 78 4.06002446310203
41 78 3.3221185748668
42 78 2.57864627883253
43 78 0.214306617620901
44 78 0.604855214536702
45 78 1.69221470405767
46 78 1.39598788712784
47 78 1.338839433487
48 78 0.639273498745676
49 78 0.284317597164316
50 78 0.0593004904343514
51 78 0.0844729383279132
52 78 0.0155901026992729
53 78 0.00846197881197205
54 78 0.00258996023933656
55 78 0.0430580926628469
56 78 0.00358433164980296
57 78 0.00271345327541826
58 78 0.0564401786116427
59 78 0.137349556246972
60 78 0.258591399014808
61 78 0.967320623070349
62 78 3.97932330184945
63 78 2.29287074031897
64 78 0.69419272189871
65 78 2.3418929512654
66 78 2.68911667555547

0 79 1.17953835610807
1 79 0.956439408744006
2 79 3.45012294600428
3 79 5.18196018292533
4 79 0.802491856975464
5 79 1.27274667102947
6 79 1.69096594821952
7 79 0.185957901987126
8 79 0.226893792908475
9 79 0.110129542770802
10 79 1.71018680026547
11 79 0.319061667266955
12 79 0.0961333979278406
13 79 0.215010765716496
14 79 0.178560813195735
15 79 0.570322223224952
16 79 0.358532617667659
17 79 0.861790438940058
18 79 12.9422653059921
19 79 3.43174644767648
20 79 1.12371111470138
21 79 0.368686359798095
22 79 0.294341326950045
23 79 0.0636531265758664
24 79 0.0609682226063373
25 79 0.0495706741771811
26 79 0.193808110581747
27 79 1.27413363296691
28 79 0.447534367366559
29 79 0.88214209462697
30 79 2.78876012232459
31 79 3.69605706817666
32 79 3.45929453897854
33 79 3.07900673238926
34 79 4.87523191801729
35 79 3.94269077427924
36 79 3.85036659494582
37 79 7.92110157566762
38 79 1.59055951251881
39 79 1.30384003251448
40 79 5.61958720890283
41 79 5.0355799534315
42 79 3.89202187757924
43 79 2.42680333640054
44 79 2.89464817536935
45 79 1.88084410416794
46 79 0.999268743299931
47 79 0.989345653147923
48 79 0.732982888704102
49 79 0.371790598019984
50 79 0.0100600672814074
51 79 0.0186598109374259
52 79 0.04248079132072
53 79 0.0600988727890572
54 79 0.0147439630864737
55 79 0.00427256052045267
56 79 0.035189263683853
57 79 0.0828123097167374
58 79 0.0113859962704226
59 79 0.454495692797927
60 79 0.0556479117590468
61 79 0.475622547492054
62 79 0.200663032185238
63 79 1.17566326675363
64 79 0.671078520681721
65 79 1.50648573597356
66 79 2.09780120576451

0 80 0.330050536285884
1 80 0.688168776289659
2 80 1.9855679256218
3 80 5.10766639267482
4 80 0.993361622104746
5 80 0.848454015921977
6 80 0.495667590955342
7 80 0.733027957551061
8 80 2.38608104324199
9 80 0.679995367564014
10 80 0.728046269409289
11 80 0.891502399455999
12 80 1.04067221083592
13 80 21.2401250851722
14 80 10.7186208943433
15 80 9.56357113658231
16 80 2.59551834254113
17 80 0.194596238684527
18 80 0.814198136010321
19 80 0.42312089594407
20 80 0.0525765687037204
21 80 0.62973313907608
22 80 0.0911514703650574
23 80 0.0704747305711987
24 80 0.278599550164506
25 80 0.521370835449072
26 80 0.363860958876989
27 80 0.498086650743438
28 80 0.275928782863257
29 80 0.264229743024817
30 80 2.54833440360297
31 80 1.49537332936263
32 80 0.555995242669152
33 80 3.4990009197253
34 80 11.2299978211368
35 80 9.11389463840284
36 80 12.6937134048022
37 80 7.91441608583377
38 80 6.41748969122796
39 80 7.32258132057149
40 80 5.9925908049682
41 80 5.02766064629261
42 80 4.21346940551785
43 80 3.35632177086367
44 80 2.56876557015949
45 80 1.65271330816122
46 80 2.07898831180392
47 80 0.685592887603917
48 80 0.803611354004002
49 80 0.171226630984441
50 80 0.0819615821244568
51 80 0.0245114867174669
52 80 0.00842644228096172
53 80 0.0253566734358793
54 80 0.0418909460130148
55 80 0.210823831920225
56 80 0.586795440341042
57 80 2.64581445110827
58 80 1.49419618656837
59 80 2.15667533859488
60 80 3.76547559103677
61 80 10.8162001157025
62 80 3.70226951384363
63 80 1.97046293611797
64 80 0.928307010064174
65 80 1.21739637301887
66 80 1.65759878939169

0 81 0.804797376389276
1 81 0.778016383839088
2 81 2.42728228154876
3 81 0.921559424558687
4 81 0.615887067158123
5 81 2.83295229551421
6 81 0.428179735182146
7 81 1.84727002891855
8 81 3.02094968799901
9 81 2.72217728546875
10 81 0.433981862308661
11 81 0.836684594925141
12 81 0.463398582249652
13 81 1.04880062411054
14 81 1.01270435629966
15 81 1.96555776517475
16 81 2.06441498097065
17 81 1.54531460884273
18 81 0.364797407051665
19 81 0.982142893862033
20 81 0.284254406480773
21 81 0.244008553295549
22 81 0.152812318544104
23 81 1.33172953072963
24 81 0.158536874664978
25 81 0.142831457634395
26 81 0.0752496098209352
27 81 0.132739881467059
28 81 1.41760997099142
29 81 2.55634951253335
30 81 3.76601372207968
31 81 2.82084358503634
32 81 2.52816193240947
33 81 2.07139667007116
34 81 9.50929703741348
35 81 6.90267660266038
36 81 16.4853064298703
37 81 12.0040810927809
38 81 10.3341615689112
39 81 5.73580306675972
40 81 0.461749301651558
41 81 5.33204139518947
42 81 3.94132802074204
43 81 3.30538309234338
44 81 0.0950246286546545
45 81 1.8960943193822
46 81 1.16575974972735
47 81 0.766435227593472
48 81 0.631181392522803
49 81 0.315415207413942
50 81 0.020639335705181
51 81 0.0185182379378535
52 81 0.081217218766377
53 81 0.408709732189308
54 81 0.612956702261824
55 81 1.81664180621984
56 81 0.150479011876865
57 81 0.425575362578201
58 81 1.06289567752966
59 81 2.54996094871205
60 81 0.0494978797685321
61 81 0.241062895280399
62 81 0.0899453936431486
63 81 1.03345602775667
64 81 0.143379573392827
65 81 0.680387973205847
66 81 1.16899338129877

0 82 3.00996202108363
1 82 6.35330906054795
2 82 1.16073885615739
3 82 4.42903092639056
4 82 0.72107510971612
5 82 1.489286883472
6 82 1.5003861653035
7 82 0.655707696286241
8 82 0.31859893378551
9 82 0.246172026348861
10 82 0.579703960202814
11 82 0.375472607506374
12 82 0.497192419827749
13 82 0.382602656353798
14 82 0.812054383034539
15 82 0.0612135840583944
16 82 0.86138966988384
17 82 0.51772246647346
18 82 0.287856241885421
19 82 0.132466835576167
20 82 0.114251961408864
21 82 0.210604314004372
22 82 1.46041566863786
23 82 0.410013753188292
24 82 0.109370828687177
25 82 0.216166970909624
26 82 0.0974119937927113
27 82 0.805669030456016
28 82 1.18336450005863
29 82 1.18985517398354
30 82 1.22273800963043
31 82 1.86575316326604
32 82 0.902509430222577
33 82 5.45922643827676
34 82 9.25042652408996
35 82 11.605224754568
36 82 11.8798313710861
37 82 13.3992859446729
38 82 10.4534342522306
39 82 7.50286165826361
40 82 4.05306608271393
41 82 2.51233178541006
42 82 0.529189602616058
43 82 0.154115408051338
44 82 0.633247387008108
45 82 1.09592931024945
46 82 0.521928050023876
47 82 0.548937735935501
48 82 0.286144878763575
49 82 0.172690858381706
50 82 0.0887406824996499
51 82 0.0407375916032765
52 82 0.0185986885669392
53 82 0.292289007731414
54 82 0.0701145979079979
55 82 0.49205266322132
56 82 0.919254376643137
57 82 0.319385219806476
58 82 0.428111532706581
59 82 0.81945498981718
60 82 0.699633343894371
61 82 0.351081331854679
62 82 0.536826659628906
63 82 1.39617253099465
64 82 0.786581503537552
65 82 0.733484738371699
66 82 0.951239059835234

0 83 0.447505382085167
1 83 1.13173525363459
2 83 1.17624357559872
3 83 0.888374071947294
4 83 1.16589917153381
5 83 2.86091053443892
6 83 0.334646585693685
7 83 0.640038855291801
8 83 2.11246853703592
9 83 0.714515217981652
10 83 1.03529554024365
11 83 0.856801389465014
12 83 1.03943787366756
13 83 0.706981719511958
14 83 0.68186651956663
15 83 3.49935370845194
16 83 0.949526810345195
17 83 0.0378446938929507
18 83 1.38532363786604
19 83 0.398363512509631
20 83 0.983654422055008
21 83 0.243998776254338
22 83 0.226874363006499
23 83 1.27306493769072
24 83 0.247403451643244
25 83 0.209469662584529
26 83 0.154810455539961
27 83 0.213391354374725
28 83 0.339054329304662
29 83 0.213334176601174
30 83 2.24634618321959
31 83 2.53516549815959
32 83 1.60499350748863
33 83 1.54332596602716
34 83 1.95779112189399
35 83 0.659304178773323
36 83 1.09238530653368
37 83 1.10291396295813
38 83 1.0584040177148
39 83 1.27700647399838
40 83 0.774447760791957
41 83 1.67583793090147
42 83 0.952531338804028
43 83 0.295162772972
44 83 1.21940652606622
45 83 0.406370696791182
46 83 0.388499473989242
47 83 0.0446739288823156
48 83 3.58059891733569
49 83 0.0311343861619104
50 83 0.145129248350528
51 83 0.372555970054349
52 83 0.491370056218756
53 83 0.0146113067758352
54 83 0.124806650267091
55 83 0.0170977002298707
56 83 0.0226054486931076
57 83 0.488025119547988
58 83 0.0657323411536937
59 83 0.0694161691984473
60 83 0.497782804121339
61 83 0.628117550871506
62 83 0.726727115227011
63 83 2.61823490559837
64 83 1.40833627178703
65 83 1.07091050507937
66 83 1.0110747824573

0 84 1.63070832945977
1 84 0.92630547544573
2 84 1.22588343597056
3 84 1.38552625975391
4 84 0.680195394791648
5 84 2.17544908883121
6 84 2.41241480764917
7 84 1.28148047660447
8 84 0.808450971629532
9 84 0.857364003767105
10 84 0.7629917839934
11 84 1.03407312024478
12 84 0.671069727284418
13 84 0.321424195753873
14 84 1.73995774561049
15 84 0.335820131872827
16 84 0.092871918874385
17 84 0.160924867212382
18 84 0.0539786844890212
19 84 0.0896810503761039
20 84 0.0276709851621301
21 84 0.188543270155176
22 84 0.363883438849689
23 84 0.528446200637163
24 84 0.255124787369218
25 84 0.0498696546455408
26 84 0.48325112934935
27 84 0.501080624318322
28 84 0.68672298113852
29 84 0.998561184955317
30 84 1.85651763487756
31 84 2.19516005368879
32 84 1.65685318489912
33 84 0.614485003876789
34 84 10.0242388105182
35 84 7.86951824153933
36 84 6.21010757188308
37 84 1.67476951864738
38 84 0.772732463077755
39 84 7.21278129173906
40 84 5.17299220108647
41 84 3.45183557891628
42 84 2.92446010090735
43 84 3.17413995401243
44 84 1.2889844924679
45 84 0.298672442799115
46 84 0.342909690330744
47 84 0.0402233535117376
48 84 0.10772227611752
49 84 0.0321923984090046
50 84 0.0782676064784626
51 84 0.011896214585655
52 84 0.0270361891436004
53 84 0.0213162078338765
54 84 0.0714704965687326
55 84 0.0599249461817473
56 84 0.10199622885814
57 84 4.48789236500502
58 84 0.31527420961995
59 84 0.0584119701311194
60 84 0.564177740181999
61 84 2.92454123403368
62 84 3.55238497017786
63 84 0.141582800718374
64 84 0.820192406225179
65 84 0.945551455652273
66 84 0.978313119054786

0 85 3.20627460707935
1 85 4.69377561513262
2 85 5.53176827371498
3 85 1.81715942377418
4 85 2.53115861006565
5 85 0.591764414754017
6 85 0.913345371928252
7 85 2.87929954894161
8 85 5.84387219466519
9 85 1.94541531719595
10 85 0.303585461599935
11 85 1.13062162185064
12 85 0.290235102134675
13 85 1.3755401294529
14 85 0.898083509200415
15 85 0.420643599088188
16 85 5.15643248796331
17 85 1.79550413522552
18 85 5.64454940095247
19 85 3.29485419808893
20 85 0.358713355663317
21 85 0.229722806237552
22 85 0.775640257381516
23 85 2.60358547782669
24 85 2.95360010129013
25 85 0.126407481258794
26 85 2.74387684201498
27 85 0.539795344810462
28 85 0.37053999885443
29 85 0.175272065291601
30 85 0.702161487386952
31 85 0.398514184132947
32 85 0.362733207399844
33 85 1.24928750899374
34 85 2.72235804159474
35 85 2.11983481907366
36 85 2.52778879212256
37 85 2.21460566234741
38 85 6.3165923218851
39 85 3.84879909214955
40 85 2.62531123453405
41 85 2.53177518869079
42 85 2.5868479975704
43 85 2.28207356164973
44 85 1.06694776460091
45 85 0.303116480898427
46 85 0.0598553953070211
47 85 0.28478892959181
48 85 0.199850112778404
49 85 0.0954380027419117
50 85 0.0938916073516951
51 85 0.086979920925654
52 85 0.0481601723314845
53 85 0.0530011994654171
54 85 0.119610549473573
55 85 0.285083920599029
56 85 0.575359371983886
57 85 1.39707419521942
58 85 0.507233788958444
59 85 0.379588073148518
60 85 0.447688356398622
61 85 1.5983132152838
62 85 0.0318067825593942
63 85 0.0866947916388841
64 85 0.453443598932032
65 85 0.699497527292152
66 85 0.838905323173469

0 86 1.09432935108406
1 86 11.4731434969559
2 86 8.50245588533544
3 86 1.19056644100082
4 86 0.405828635108084
5 86 1.02637084739925
6 86 0.969858109663751
7 86 1.92457882930268
8 86 3.88422551198394
9 86 2.91482041458994
10 86 1.60920293809494
11 86 1.36991227997279
12 86 0.830073691053732
13 86 0.247493326889364
14 86 0.57278841804489
15 86 1.27661048152979
16 86 0.0919682591660531
17 86 0.069155050500875
18 86 0.20173552195833
19 86 0.44651557302072
20 86 0.55128843176809
21 86 1.14638686221246
22 86 0.192874682414964
23 86 0.0858076960776607
24 86 0.367614485194518
25 86 0.0907845792816443
26 86 0.162446297300999
27 86 0.111537554316171
28 86 0.40379067610269
29 86 0.771356065515667
30 86 1.23455097709086
31 86 0.112604294297732
32 86 2.11125194294854
33 86 3.20203004834672
34 86 2.05980544900493
35 86 0.67359108701506
36 86 1.08641157550775
37 86 1.17737425358928
38 86 9.4838178630701
39 86 6.47300557041128
40 86 5.47965626064282
41 86 3.52203619787409
42 86 1.77996318192746
43 86 7.96691277024628
44 86 0.0679987530214953
45 86 0.0274594222376155
46 86 0.0436574087723183
47 86 0.164223169182064
48 86 0.182036640980234
49 86 0.138737321861073
50 86 0.116314464606384
51 86 0.101647192766019
52 86 0.0749036825487518
53 86 0.0639524410070844
54 86 0.0917814952403287
55 86 0.188432707919679
56 86 0.381896039951782
57 86 0.889485117585601
58 86 0.698359453272023
59 86 0.53897376321027
60 86 0.493331059804446
61 86 1.04582213754412
62 86 0.538814460051759
63 86 0.312754625845321
64 86 0.383099112388676
65 86 0.541298319840414
66 86 0.690101821506942



==> data/exact_disparity_landscape.dat <==
0 0 3.99520605460415
1 0 1.80767914775706
2 0 1.28639276773394
3 0 1.03463849799381
4 0 5.73533657740736
5 0 8.70101738365289
6 0 2.33875336614172
7 0 7.81937537440275
8 0 2.62015458351705
9 0 8.17275044883781
10 0 1.16061672960074
11 0 6.61917078193522
12 0 7.15939513138108
13 0 4.16993853903849
14 0 17.4855837382467
15 0 -10
16 0 4.7167046495933
17 0 27.7700683241314
18 0 4.09029072956641
19 0 11.1042159054016
20 0 7.06526722743972
21 0 7.35848413961784
22 0 3.90655453235074
23 0 0.661693166276754
24 0 8.41400640292299
25 0 10.8872664779891
26 0 5.32996179971801
27 0 2.67093462885062
28 0 5.0024951117754
29 0 3.18441009973683
30 0 6.05075806670244
31 0 0.497812481276588
32 0 0.244899162224813
33 0 2.12663551477317
34 0 3.38676518106181
35 0 12.4267986493993
36 0 2.1903650896271
37 0 10.1349841805997
38 0 5.3824688254494
39 0 3.06501716545504
40 0 11.2425619537597
41 0 18.9565069243164
42 0 4.89021152458457
43 0 0.207950895271464
44 0 2.32001087020739
45 0 14.3487360579284
46 0 2.91017720796388
47 0 1.67865142870525
48 0 4.1005862308597
49 0 8.9548276173157
50 0 1.65511236922626
51 0 23.5714662495524
52 0 3.43682897948148
53 0 1.98538994940535
54 0 26.712455320799
55 0 11.237732791253
56 0 0.709880599657572
57 0 -10
58 0 -10
59 0 -10
60 0 -10
61 0 -10
62 0 -10
63 0 -10
64 0 -10
65 0 -10
66 0 -10
67 0 -10
68 0 -10
69 0 -10
70 0 -10
71 0 -10
72 0 -10
73 0 -10
74 0 -10
75 0 -10
76 0 -10
77 0 -10
78 0 -10
79 0 -10
80 0 -10
81 0 -10
82 0 -10
83 0 -10
84 0 -10
85 0 -10
86 0 -10
87 0 -10
88 0 -10
89 0 -10
90 0 -10
91 0 -10
92 0 -10
93 0 -10
94 0 -10
95 0 -10
96 0 -10
97 0 -10
98 0 -10
99 0 -10

0 1 13.0925741398708
1 1 -10
2 1 -10
3 1 -10
4 1 -10
5 1 -10
6 1 -10
7 1 -10
8 1 -10
9 1 -10
10 1 -10
11 1 -10
12 1 -10
13 1 -10
14 1 -10
15 1 -10
16 1 -10
17 1 -10
18 1 -10
19 1 -10
20 1 -10
21 1 -10
22 1 -10
23 1 -10
24 1 -10
25 1 -10
26 1 -10
27 1 -10
28 1 -10
29 1 -10
30 1 -10
31 1 -10
32 1 -10
33 1 -10
34 1 -10
35 1 -10
36 1 -10
37 1 -10
38 1 -10
39 1 -10
40 1 -10
41 1 -10
42 1 -10
43 1 -10
44 1 -10
45 1 -10
46 1 -10
47 1 -10
48 1 -10
49 1 -10
50 1 -10
51 1 -10
52 1 -10
53 1 -10
54 1 -10
55 1 -10
56 1 -10
57 1 -10
58 1 -10
59 1 -10
60 1 -10
61 1 -10
62 1 -10
63 1 -10
64 1 -10
65 1 -10
66 1 -10
67 1 -10
68 1 -10
69 1 -10
70 1 -10
71 1 -10
72 1 -10
73 1 -10
74 1 -10
75 1 -10
76 1 -10
77 1 -10
78 1 -10
79 1 -10
80 1 -10
81 1 -10
82 1 -10
83 1 -10
84 1 -10
85 1 -10
86 1 -10
87 1 -10
88 1 -10
89 1 -10
90 1 -10
91 1 -10
92 1 -10
93 1 -10
94 1 -10
95 1 -10
96 1 -10
97 1 -10
98 1 -10
99 1 -10

0 2 8.93698619220932
1 2 -10
2 2 -10
3 2 -10
4 2 -10
5 2 -10
6 2 -10
7 2 -10
8 2 -10
9 2 -10
10 2 -10
11 2 -10
12 2 -10
13 2 -10
14 2 -10
15 2 -10
16 2 -10
17 2 -10
18 2 -10
19 2 -10
20 2 -10
21 2 -10
22 2 -10
23 2 -10
24 2 -10
25 2 -10
26 2 -10
27 2 -10
28 2 -10
29 2 -10
30 2 -10
31 2 -10
32 2 -10
33 2 -10
34 2 -10
35 2 -10
36 2 -10
37 2 -10
38 2 -10
39 2 -10
40 2 -10
41 2 -10
42 2 -10
43 2 -10
44 2 -10
45 2 -10
46 2 -10
47 2 -10
48 2 -10
49 2 -10
50 2 -10
51 2 -10
52 2 -10
53 2 -10
54 2 -10
55 2 -10
56 2 -10
57 2 -10
58 2 -10
59 2 -10
60 2 -10
61 2 -10
62 2 -10
63 2 -10
64 2 -10
65 2 -10
66 2 -10
67 2 -10
68 2 -10
69 2 -10
70 2 -10
71 2 -10
72 2 -10
73 2 -10
74 2 -10
75 2 -10
76 2 -10
77 2 -10
78 2 -10
79 2 -10
80 2 -10
81 2 -10
82 2 -10
83 2 -10
84 2 -10
85 2 -10
86 2 -10
87 2 -10
88 2 -10
89 2 -10
90 2 -10
91 2 -10
92 2 -10
93 2 -10
94 2 -10
95 2 -10
96 2 -10
97 2 -10
98 2 -10
99 2 -10

0 3 0.270216525667342
1 3 0.0829329024052226
2 3 0.0388531829298817
3 3 0.150598351874164
4 3 0.209805691499575
5 3 0.0680855171447049
6 3 0.672050090502727
7 3 0.101559486086041
8 3 0.271673245602052
9 3 0.139444590363734
10 3 0.942727234133688
11 3 0.359342533115873
12 3 1.03153838050778
13 3 0.415921635081944
14 3 -10
15 3 1.44071761968173
16 3 0.908747016496035
17 3 0.868582244596849
18 3 0.445688683141043
19 3 0.067160174526632
20 3 0.422961045935912
21 3 0.0683796786390603
22 3 0.0618186534893988
23 3 0.231434957983469
24 3 0.423148647119953
25 3 0.0872547254678875
26 3 0.524281958738598
27 3 0.458105904161409
28 3 1.09156940752932
29 3 0.824332270498687
30 3 0.735734675809827
31 3 0.612905050557595
32 3 3.01350500714863
33 3 4.42213173742043
34 3 4.31144180673071
35 3 4.85472998509393
36 3 2.86398289047162
37 3 6.20737143281467
38 3 6.87185556827024
39 3 13.5114754278549
40 3 17.4995571771664
41 3 19.566264739525
42 3 25.8607839492682
43 3 11.4917120870724
44 3 9.69976316407432
45 3 4.46620395601818
46 3 2.83349839555948
47 3 0.967098337634514
48 3 0.445229294816109
49 3 0.87736500430045
50 3 0.459187847684762
51 3 -10
52 3 -10
53 3 -10
54 3 -10
55 3 -10
56 3 -10
57 3 -10
58 3 -10
59 3 -10
60 3 -10
61 3 -10
62 3 -10
63 3 -10
64 3 -10
65 3 -10
66 3 -10
67 3 -10
68 3 -10
69 3 -10
70 3 -10
71 3 -10
72 3 -10
73 3 -10
74 3 -10
75 3 -10
76 3 -10
77 3 -10
78 3 -10
79 3 -10
80 3 -10
81 3 -10
82 3 -10
83 3 -10
84 3 -10
85 3 -10
86 3 -10
87 3 -10
88 3 -10
89 3 -10
90 3 -10
91 3 -10
92 3 -10
93 3 -10
94 3 -10
95 3 -10
96 3 -10
97 3 -10
98 3 -10
99 3 -10

0 4 4.5033272229897
1 4 1.5632612651094
2 4 2.74303074856781
3 4 3.12335972394682
4 4 2.43465645818175
5 4 2.05011755899617
6 4 2.66441097634587
7 4 3.22915536926505
8 4 2.42982686912086
9 4 1.81594986111963
10 4 3.91388542003634
11 4 2.70475221113549
12 4 2.54063271290939
13 4 3.17523270345998
14 4 3.12393259818558
15 4 3.84238893249716
16 4 3.15850350777061
17 4 3.58958875841645
18 4 2.97517916508792
19 4 2.25532463307823
20 4 3.04071445974696
21 4 2.93831841347987
22 4 2.42350828668872
23 4 2.54270206737104
24 4 3.18744724540197
25 4 2.81923708342137
26 4 4.0270882337734
27 4 4.29490804958572
28 4 3.96395397715734
29 4 3.7351638048253
30 4 3.64564359067099
31 4 3.84934366943443
32 4 6.4372752660059
33 4 12.887387725582
34 4 10.0762388849576
35 4 10.7952365200697
36 4 9.36609404613044
37 4 12.639077521317
38 4 11.5566628012722
39 4 20.9143917038889
40 4 17.7639842212232
41 4 20.9545454512699
42 4 24.7991865346364
43 4 17.1461069887346
44 4 16.4463790327893
45 4 13.1043063264018
46 4 5.10391589083462
47 4 3.62459046896446
48 4 2.20584809612201
49 4 1.02824434415276
50 4 0.283041908684218
51 4 1.42243653480374
52 4 1.83001545272386
53 4 -10
54 4 -10
55 4 -10
56 4 -10
57 4 -10
58 4 -10
59 4 -10
60 4 -10
61 4 -10
62 4 -10
63 4 -10
64 4 -10
65 4 -10
66 4 -10
67 4 -10
68 4 -10
69 4 -10
70 4 -10
71 4 -10
72 4 -10
73 4 -10
74 4 -10
75 4 -10
76 4 -10
77 4 -10
78 4 -10
79 4 -10
80 4 -10
81 4 -10
82 4 -10
83 4 -10
84 4 -10
85 4 -10
86 4 -10
87 4 -10
88 4 -10
89 4 -10
90 4 -10
91 4 -10
92 4 -10
93 4 -10
94 4 -10
95 4 -10
96 4 -10
97 4 -10
98 4 -10
99 4 -10

0 5 2.76341275317415
1 5 4.63270248137218
2 5 -10
3 5 5.42933310603406
4 5 2.3667576968942
5 5 2.99265800582764
6 5 2.15473492794432
7 5 2.51012455140795
8 5 3.35003053036445
9 5 3.71608023091414
10 5 5.46016738834998
11 5 5.94394167864666
12 5 5.87263791495107
13 5 7.25959256423426
14 5 -10
15 5 4.82943434855162
16 5 4.64098668242524
17 5 4.49066628535023
18 5 3.90863716781713
19 5 3.39885313079601
20 5 3.04710820512804
21 5 2.40794159696451
22 5 2.21239736007075
23 5 1.82189724556967
24 5 2.7003322824375
25 5 3.09626460106773
26 5 3.0063796447468
27 5 3.85940093154221
28 5 2.49491662242286
29 5 2.27414948268399
30 5 4.03733672854454
31 5 4.31317230919318
32 5 4.6254026770327
33 5 7.39080705165977
34 5 13.0532318906143
35 5 17.0846144726285
36 5 9.36562183691603
37 5 12.5069824262423
38 5 12.3318517651212
39 5 14.3645455154755
40 5 14.5395430764705
41 5 12.9212759695073
42 5 16.1208047857244
43 5 16.2499087847814
44 5 13.7814968853453
45 5 10.7656078127885
46 5 9.59305664148047
47 5 3.67414040566957
48 5 2.48598420484033
49 5 1.62392775697905
50 5 0.848200732654218
51 5 0.755858201467064
52 5 1.6124705946936
53 5 1.15784366580109
54 5 1.09768551623506
55 5 11.2470322626755
56 5 0.694255731336374
57 5 2.41237665708133
58 5 -10
59 5 -10
60 5 -10
61 5 -10
62 5 -10
63 5 -10
64 5 -10
65 5 -10
66 5 -10
67 5 -10
68 5 -10
69 5 -10
70 5 -10
71 5 -10
72 5 -10
73 5 -10
74 5 -10
75 5 -10
76 5 -10
77 5 -10
78 5 -10
79 5 -10
80 5 -10
81 5 -10
82 5 -10
83 5 -10
84 5 -10
85 5 -10
86 5 -10
87 5 -10
88 5 -10
89 5 -10
90 5 -10
91 5 -10
92 5 -10
93 5 -10
94 5 -10
95 5 -10
96 5 -10
97 5 -10
98 5 -10
99 5 -10

0 6 3.71523816953955
1 6 4.3635959264253
2 6 6.44173243117587
3 6 4.90120916196018
4 6 3.13340614204866
5 6 6.79404392731481
6 6 2.99224741605746
7 6 5.36586518391813
8 6 3.32166426603506
9 6 1.7804710909123
10 6 6.81752197921075
11 6 5.63954945505878
12 6 5.5571941800303
13 6 4.42173504989984
14 6 6.04215643474848
15 6 3.43329199148392
16 6 4.45310790678761
17 6 2.81510221184794
18 6 3.4442931690338
19 6 2.27061420718223
20 6 2.47019693818611
21 6 2.34904293385491
22 6 2.19680633028778
23 6 2.24519597058514
24 6 2.77253781160467
25 6 2.39779775929545
26 6 2.04982695567142
27 6 2.73608163844689
28 6 3.03602199923461
29 6 3.63508935836103
30 6 3.30809082380432
31 6 4.52890440292146
32 6 0.221536524297039
33 6 6.60897490146004
34 6 8.47493361300693
35 6 11.7931311199786
36 6 12.7256135224723
37 6 12.3523385592665
38 6 14.365542945805
39 6 21.5913514320921
40 6 17.335500335686
41 6 16.8939359755343
42 6 20.6626199289307
43 6 18.0098904289982
44 6 11.4502970242259
45 6 11.3067743602371
46 6 11.1292395814516
47 6 8.9596078131555
48 6 5.68039804664633
49 6 4.12920652377125
50 6 1.94975243286861
51 6 1.22846361652535
52 6 0.201432631307316
53 6 0.500075167552588
54 6 0.550552662713029
55 6 2.84904688295992
56 6 2.33849842509695
57 6 41.5035717778202
58 6 -10
59 6 -10
60 6 -10
61 6 -10
62 6 -10
63 6 -10
64 6 -10
65 6 -10
66 6 -10
67 6 -10
68 6 -10
69 6 -10
70 6 -10
71 6 -10
72 6 -10
73 6 -10
74 6 -10
75 6 -10
76 6 -10
77 6 -10
78 6 -10
79 6 -10
80 6 -10
81 6 -10
82 6 -10
83 6 -10
84 6 -10
85 6 -10
86 6 -10
87 6 -10
88 6 -10
89 6 -10
90 6 -10
91 6 -10
92 6 -10
93 6 -10
94 6 -10
95 6 -10
96 6 -10
97 6 -10
98 6 -10
99 6 -10

0 7 2.53526525886328
1 7 3.92881536722979
2 7 6.49055494293888
3 7 5.36723689571076
4 7 5.37274229876268
5 7 5.81302455828264
6 7 4.61135078446997
7 7 3.88667909850529
8 7 8.33036614534654
9 7 4.78667933301818
10 7 4.19872027055797
11 7 4.73449173572306
12 7 3.93375479947313
13 7 4.01762933901361
14 7 3.0333894069173
15 7 2.35214791916662
16 7 -10
17 7 2.40324718627081
18 7 2.41063982127042
19 7 2.15126487776877
20 7 2.0373074314272
21 7 1.66873156262106
22 7 1.62335742377495
23 7 2.2208500267175
24 7 2.01311068898009
25 7 1.97744719109042
26 7 2.01029790210241
27 7 1.93886730432549
28 7 2.15588864340101
29 7 2.46707503247603
30 7 2.44369688726796
31 7 2.95238191553616
32 7 3.15031200863547
33 7 4.63601465496933
34 7 6.29657370738041
35 7 7.03446711115155
36 7 15.2795070414009
37 7 11.2608809933294
38 7 11.9842277286599
39 7 11.3606390191758
40 7 13.2766646731622
41 7 16.0271431720326
42 7 11.6148105041144
43 7 13.0249445766619
44 7 9.94498116351826
45 7 9.63257467364024
46 7 9.81243794915694
47 7 9.03536770638564
48 7 6.94415462285006
49 7 4.94071824500046
50 7 3.38637226288465
51 7 3.24565640141462
52 7 0.767929446890625
53 7 0.581205423543924
54 7 1.94125439485803
55 7 3.36820621753248
56 7 3.09658908352152
57 7 -10
58 7 -10
59 7 -10
60 7 -10
61 7 -10
62 7 -10
63 7 -10
64 7 -10
65 7 -10
66 7 -10
67 7 -10
68 7 -10
69 7 -10
70 7 -10
71 7 -10
72 7 -10
73 7 -10
74 7 -10
75 7 -10
76 7 -10
77 7 -10
78 7 -10
79 7 -10
80 7 -10
81 7 -10
82 7 -10
83 7 -10
84 7 -10
85 7 -10
86 7 -10
87 7 -10
88 7 -10
89 7 -10
90 7 -10
91 7 -10
92 7 -10
93 7 -10
94 7 -10
95 7 -10
96 7 -10
97 7 -10
98 7 -10
99 7 -10

0 8 1.26053832560597
1 8 3.69161635398852
2 8 -10
3 8 4.56246851948659
4 8 5.97177657452196
5 8 4.70340919191584
6 8 4.28714425899651
7 8 3.72384999449811
8 8 4.09115533484066
9 8 3.36967720165671
10 8 3.49319145426554
11 8 2.41913294083347
12 8 2.52594450916777
13 8 3.4258999838771
14 8 2.25297112036693
15 8 1.35761385965394
16 8 1.23628808752992
17 8 1.21876308592717
18 8 1.20897118623215
19 8 0.497434266788234
20 8 1.31596855947123
21 8 0.830304809297244
22 8 1.14251933147342
23 8 0.8589842211167
24 8 0.407477861820022
25 8 0.708233587210182
26 8 1.23561982103784
27 8 1.31544758396416
28 8 1.62988506329493
29 8 2.15817885494878
30 8 2.47059886664231
31 8 2.25992107777326
32 8 2.6309972235452
33 8 3.02888095388239
34 8 3.9467773795232
35 8 4.65347611149035
36 8 6.69060058327025
37 8 6.61572700275162
38 8 7.14934478648161
39 8 8.61775697210409
40 8 12.5630262523919
41 8 17.6264230291993
42 8 11.4699441777774
43 8 8.60150749292772
44 8 10.15590541951
45 8 9.23969133477996
46 8 7.6105656600616
47 8 8.57440164426777
48 8 8.10042972606434
49 8 5.01993812683985
50 8 4.23026716472735
51 8 3.26942273263237
52 8 2.3894658232874
53 8 1.16702092582342
54 8 0.145904221570518
55 8 6.22478721419307
56 8 6.07595028801476
57 8 -10
58 8 -10
59 8 -10
60 8 -10
61 8 -10
62 8 -10
63 8 -10
64 8 -10
65 8 -10
66 8 -10
67 8 -10
68 8 -10
69 8 -10
70 8 -10
71 8 -10
72 8 -10
73 8 -10
74 8 -10
75 8 -10
76 8 -10
77 8 -10
78 8 -10
79 8 -10
80 8 -10
81 8 -10
82 8 -10
83 8 -10
84 8 -10
85 8 -10
86 8 -10
87 8 -10
88 8 -10
89 8 -10
90 8 -10
91 8 -10
92 8 -10
93 8 -10
94 8 -10
95 8 -10
96 8 -10
97 8 -10
98 8 -10
99 8 -10

0 9 2.3814400958632
1 9 3.30259938390153
2 9 5.34316746743413
3 9 4.16190024292231
4 9 1.29397586352899
5 9 0.667472437005939
6 9 0.351179398753165
7 9 0.718649141838253
8 9 1.56290848976734
9 9 1.52446263920639
10 9 2.12349892998366
11 9 1.58975864491184
12 9 0.978148539887177
13 9 1.25864228108776
14 9 1.51401611721997
15 9 0.860214853095753
16 9 0.829036304784114
17 9 0.829875424320145
18 9 0.872672398805308
19 9 0.891058317125746
20 9 0.85869438134401
21 9 0.790202034364413
22 9 1.05378301745407
23 9 0.80607645042902
24 9 0.591351499054465
25 9 0.782164907375475
26 9 1.08930844409368
27 9 1.62472080544238
28 9 1.46245849734289
29 9 0.987024902218004
30 9 1.29987496819848
31 9 1.60958109622398
32 9 2.12121248277588
33 9 3.3320940525961
34 9 2.90564776466799
35 9 3.15409790549059
36 9 4.02320250465979
37 9 4.14600206055319
38 9 3.94871922423949
39 9 5.10754626956049
40 9 8.8046277691371
41 9 8.07660119701132
42 9 6.35830938547007
43 9 7.50680074685643
44 9 6.70758425080632
45 9 6.74727030536507
46 9 6.28709959603701
47 9 4.7177397454497
48 9 5.94003065463585
49 9 3.17388439889626
50 9 1.94858048997913
51 9 3.02897725660743
52 9 2.08433703904578
53 9 0.980515947380282
54 9 0.710747904486943
55 9 6.88842408457708
56 9 16.9607895926433
57 9 19.6255922206962
58 9 20.313315945879
59 9 -10
60 9 -10
61 9 -10
62 9 -10
63 9 -10
64 9 -10
65 9 -10
66 9 -10
67 9 -10
68 9 -10
69 9 -10
70 9 -10
71 9 -10
72 9 -10
73 9 -10
74 9 -10
75 9 -10
76 9 -10
77 9 -10
78 9 -10
79 9 -10
80 9 -10
81 9 -10
82 9 -10
83 9 -10
84 9 -10
85 9 -10
86 9 -10
87 9 -10
88 9 -10
89 9 -10
90 9 -10
91 9 -10
92 9 -10
93 9 -10
94 9 -10
95 9 -10
96 9 -10
97 9 -10
98 9 -10
99 9 -10

0 10 0.515203796730077
1 10 0.457090730878798
2 10 1.06871692767033
3 10 0.357955061200457
4 10 0.788113361428394
5 10 0.0350438509989834
6 10 0.0991750404250875
7 10 0.0868385924668788
8 10 0.0151498873427838
9 10 0.321049099565863
10 10 0.625902867126705
11 10 0.712546157722786
12 10 0.0781200438641188
13 10 0.0177190004437054
14 10 0.0829206444575223
15 10 0.269009593934987
16 10 0.0405200530528392
17 10 0.0996691109542972
18 10 0.143225225212951
19 10 0.401930490611598
20 10 1.04682371849932
21 10 1.19660887473063
22 10 0.469675951547609
23 10 0.280408947316554
24 10 0.0278956735658302
25 10 0.031351576786288
26 10 0.546097916607134
27 10 0.762278708768867
28 10 0.999264522788786
29 10 0.692524454634815
30 10 0.977119649554234
31 10 1.05777817172516
32 10 1.74921993266712
33 10 1.73249660640246
34 10 1.94991765050285
35 10 1.3036583410925
36 10 2.20947549076528
37 10 2.67349097203426
38 10 2.55773056230014
39 10 3.93000525830745
40 10 3.38440528918816
41 10 0.176898590972766
42 10 0.170310055033678
43 10 1.87603112965894
44 10 2.6732404433319
45 10 3.69322915675997
46 10 3.57839035363604
47 10 1.37238455630069
48 10 -10
49 10 0.539917734853657
50 10 0.122297175906121
51 10 2.94170122515177
52 10 0.309317050165065
53 10 1.28621058269966
54 10 2.16697744957722
55 10 0.885919140739805
56 10 0.845559506110775
57 10 4.63360160548733
58 10 5.57493085256014
59 10 -10
60 10 -10
61 10 -10
62 10 -10
63 10 -10
64 10 -10
65 10 -10
66 10 -10
67 10 -10
68 10 -10
69 10 -10
70 10 -10
71 10 -10
72 10 -10
73 10 -10
74 10 -10
75 10 -10
76 10 -10
77 10 -10
78 10 -10
79 10 -10
80 10 -10
81 10 -10
82 10 -10
83 10 -10
84 10 -10
85 10 -10
86 10 -10
87 10 -10
88 10 -10
89 10 -10
90 10 -10
91 10 -10
92 10 -10
93 10 -10
94 10 -10
95 10 -10
96 10 -10
97 10 -10
98 10 -10
99 10 -10

0 11 0.0564003332953504
1 11 0.851382998858908
2 11 0.696901342479869
3 11 1.58650277486832
4 11 0.659876296909183
5 11 0.0527092548132604
6 11 0.0648339801154909
7 11 0.0607535802148064
8 11 0.0437422771252632
9 11 0.0315743814423817
10 11 0.38598211461928
11 11 0.820204964366
12 11 0.053914554545487
13 11 0.133888188082593
14 11 0.161873944430793
15 11 0.0568648238924281
16 11 0.796351366480755
17 11 0.423664598884103
18 11 0.665974865702734
19 11 0.764172997739728
20 11 1.41442035739903
21 11 1.34843171813123
22 11 1.60865729126392
23 11 1.06822375025816
24 11 1.11129724591807
25 11 1.01829378358805
26 11 1.58264991395681
27 11 1.53452247211372
28 11 1.86356768773631
29 11 1.5212798769678
30 11 1.09276072905386
31 11 0.717024644883807
32 11 1.64430283025922
33 11 1.96619903414101
34 11 2.48855963884195
35 11 2.12996048306526
36 11 1.73654373374768
37 11 2.04526019253612
38 11 1.16692728796112
39 11 1.80471200875035
40 11 0.177664545279051
41 11 2.93303265605147
42 11 1.71273821491531
43 11 0.165825569878257
44 11 0.0702493049480502
45 11 2.22345648073875
46 11 1.30837470822968
47 11 0.0921696492754469
48 11 2.63349862140005
49 11 1.45391968775232
50 11 0.0971619908086965
51 11 0.36092917445826
52 11 0.130667707158181
53 11 0.259812158124614
54 11 0.185998075579523
55 11 0.227187321020114
56 11 0.404446772551344
57 11 0.508989249520764
58 11 3.76084679989046
59 11 16.8114012776856
60 11 -10
61 11 -10
62 11 -10
63 11 -10
64 11 -10
65 11 -10
66 11 -10
67 11 -10
68 11 -10
69 11 -10
70 11 -10
71 11 -10
72 11 -10
73 11 -10
74 11 -10
75 11 -10
76 11 -10
77 11 -10
78 11 -10
79 11 -10
80 11 -10
81 11 -10
82 11 -10
83 11 -10
84 11 -10
85 11 -10
86 11 -10
87 11 -10
88 11 -10
89 11 -10
90 11 -10
91 11 -10
92 11 -10
93 11 -10
94 11 -10
95 11 -10
96 11 -10
97 11 -10
98 11 -10
99 11 -10

0 12 0.0647961120506252
1 12 0.0253514770298157
2 12 0.131401979647461
3 12 0.194022736726946
4 12 1.02921619828875
5 12 0.226848926932876
6 12 0.824171880190728
7 12 0.454185394393594
8 12 0.159127173918036
9 12 0.719065402766871
10 12 0.745146831753799
11 12 1.13458135164868
12 12 2.61847337126834
13 12 1.43875618415326
14 12 0.701292713957762
15 12 1.37174414561101
16 12 0.791197288275308
17 12 1.6540135291203
18 12 2.16629505840639
19 12 2.33590278975822
20 12 1.79275372598026
21 12 0.760316343765225
22 12 2.90309547238307
23 12 2.07180254996753
24 12 1.92045346517945
25 12 2.01571986180935
26 12 0.882547817275097
27 12 1.29768513730112
28 12 0.55471237811505
29 12 0.521689346024064
30 12 0.438492324518413
31 12 1.05923695249667
32 12 1.2574261587201
33 12 1.46140249360166
34 12 1.68302892013516
35 12 0.8688013582593
36 12 0.737399300441137
37 12 1.98006052391784
38 12 2.07635682587996
39 12 0.813193774626222
40 12 0.160621139617449
41 12 0.156003197553011
42 12 0.708816048337111
43 12 0.191723453694233
44 12 0.961911131454778
45 12 0.625286391591784
46 12 0.629645667077018
47 12 0.696861686110218
48 12 0.721417436957218
49 12 0.490632852663857
50 12 1.59753547311307
51 12 1.42006056114394
52 12 0.905639109962334
53 12 1.29433687231826
54 12 0.523551048821328
55 12 0.981095862759257
56 12 2.08340185424478
57 12 2.77221102497518
58 12 9.25256597604928
59 12 6.66548528446634
60 12 17.7119382695464
61 12 -10
62 12 -10
63 12 -10
64 12 -10
65 12 -10
66 12 -10
67 12 -10
68 12 -10
69 12 -10
70 12 -10
71 12 -10
72 12 -10
73 12 -10
74 12 -10
75 12 -10
76 12 -10
77 12 -10
78 12 -10
79 12 -10
80 12 -10
81 12 -10
82 12 -10
83 12 -10
84 12 -10
85 12 -10
86 12 -10
87 12 -10
88 12 -10
89 12 -10
90 12 -10
91 12 -10
92 12 -10
93 12 -10
94 12 -10
95 12 -10
96 12 -10
97 12 -10
98 12 -10
99 12 -10

0 13 3.13229197314794
1 13 0.525297671043138
2 13 0.488862208133945
3 13 0.0593665331285801
4 13 -10
5 13 0.628119838969984
6 13 0.69000054832461
7 13 0.499976151536232
8 13 0.208514036913906
9 13 0.275071907601276
10 13 2.02500210808353
11 13 1.59594153255044
12 13 1.76793665802104
13 13 2.1212508374588
14 13 0.733883305031214
15 13 2.57646918472973
16 13 3.09251500035762
17 13 5.03055858274377
18 13 3.90008989965148
19 13 4.98410968093093
20 13 4.16648780667211
21 13 4.46882378849489
22 13 4.23081712188045
23 13 3.77843417694702
24 13 3.87086247833478
25 13 3.38686916287216
26 13 1.92648900249383
27 13 1.41013010110493
28 13 1.28564545295569
29 13 1.3445813734349
30 13 1.81286421210068
31 13 2.9884770162333
32 13 3.50711865709456
33 13 2.7446144920222
34 13 2.77998494543443
35 13 2.84789079872934
36 13 2.1225201798069
37 13 1.43424115651323
38 13 0.334546771147434
39 13 6.75307680002893
40 13 1.43918642107944
41 13 0.604711978991132
42 13 0.355420860117949
43 13 0.855742520307905
44 13 0.713980165198453
45 13 0.0588977388209991
46 13 0.0891499511483996
47 13 0.121463160992324
48 13 0.210721911244849
49 13 0.298776381755013
50 13 2.33845041082721
51 13 0.641960472944363
52 13 0.50292438663554
53 13 0.334821487871282
54 13 0.375282513285931
55 13 0.400550938118194
56 13 3.54830222789041
57 13 12.9084499239696
58 13 10.6464815696422
59 13 5.50259184632723
60 13 -10
61 13 -10
62 13 -10
63 13 -10
64 13 -10
65 13 -10
66 13 -10
67 13 -10
68 13 -10
69 13 -10
70 13 -10
71 13 -10
72 13 -10
73 13 -10
74 13 -10
75 13 -10
76 13 -10
77 13 -10
78 13 -10
79 13 -10
80 13 -10
81 13 -10
82 13 -10
83 13 -10
84 13 -10
85 13 -10
86 13 -10
87 13 -10
88 13 -10
89 13 -10
90 13 -10
91 13 -10
92 13 -10
93 13 -10
94 13 -10
95 13 -10
96 13 -10
97 13 -10
98 13 -10
99 13 -10

0 14 0.0394943303152117
1 14 0.2641648661562
2 14 0.0501907554984251
3 14 0.380498395593229
4 14 0.0921086384100561
5 14 0.298191252440875
6 14 0.0397041250876826
7 14 0.0329648026922162
8 14 -10
9 14 0.268607498760302
10 14 0.904077782745233
11 14 2.04279271416336
12 14 2.2352522194633
13 14 2.92313533837018
14 14 2.22559469231845
15 14 2.56459319368944
16 14 8.04988302440095
17 14 19.9916858891829
18 14 24.4841948605551
19 14 11.5364805410975
20 14 4.70006385134668
21 14 3.08961843941834
22 14 1.87750629495683
23 14 7.15355076328269
24 14 4.11890294245564
25 14 5.34648656964
26 14 2.70863776778744
27 14 2.54307476584056
28 14 1.22251943893404
29 14 0.793593342420447
30 14 1.11284033278693
31 14 1.4604112648775
32 14 2.07128196023722
33 14 4.03230021077532
34 14 4.36300503429496
35 14 2.70247341631032
36 14 2.51532106478737
37 14 2.1141822920541
38 14 2.41406616100332
39 14 0.920982195207268
40 14 0.0971642011357313
41 14 1.08585530770541
42 14 0.462083169685402
43 14 1.66125925226771
44 14 0.419412759413457
45 14 0.352916930321135
46 14 0.51454432232145
47 14 0.347855434357838
48 14 0.0844184262411981
49 14 0.0595652370119749
50 14 1.63320376334911
51 14 0.225308561840008
52 14 0.205022748983214
53 14 0.656779198346544
54 14 0.222784146263355
55 14 -10
56 14 1.1207669390244
57 14 0.402937375493755
58 14 -10
59 14 -10
60 14 -10
61 14 -10
62 14 -10
63 14 -10
64 14 -10
65 14 -10
66 14 -10
67 14 -10
68 14 -10
69 14 -10
70 14 -10
71 14 -10
72 14 -10
73 14 -10
74 14 -10
75 14 -10
76 14 -10
77 14 -10
78 14 -10
79 14 -10
80 14 -10
81 14 -10
82 14 -10
83 14 -10
84 14 -10
85 14 -10
86 14 -10
87 14 -10
88 14 -10
89 14 -10
90 14 -10
91 14 -10
92 14 -10
93 14 -10
94 14 -10
95 14 -10
96 14 -10
97 14 -10
98 14 -10
99 14 -10

0 15 3.61363732843305
1 15 0.57996995972663
2 15 0.076909821046433
3 15 0.287227000221804
4 15 0.272867369195371
5 15 1.06660034684857
6 15 0.416350961432905
7 15 1.67354478273964
8 15 1.79484495387851
9 15 2.62026629718273
10 15 3.61728604720623
11 15 6.7300283625155
12 15 10.3933605486047
13 15 32.9021397918995
14 15 28.1559821012938
15 15 21.7774296136644
16 15 31.0033028620335
17 15 25.9372448023433
18 15 26.6018058649063
19 15 43.0849546330007
20 15 24.8614643685706
21 15 13.9414835898235
22 15 5.08714305737212
23 15 2.30961923705932
24 15 6.22731161062418
25 15 6.45908769358876
26 15 3.45597837309949
27 15 2.514021288998
28 15 2.4393563377029
29 15 2.12619111702622
30 15 2.21755195666326
31 15 2.16140664669724
32 15 3.1851227794066
33 15 2.00377609426548
34 15 0.889937604240552
35 15 2.04417005442314
36 15 1.87315856375376
37 15 2.31289147591475
38 15 1.99087958843693
39 15 2.20227825905054
40 15 0.870167515683785
41 15 1.0438471584592
42 15 0.65192952361268
43 15 0.589103882290863
44 15 0.081409139601539
45 15 0.0445675446734494
46 15 0.543084960672631
47 15 0.308260329779388
48 15 1.23551544876141
49 15 0.387497642858577
50 15 1.15081599195086
51 15 0.760149118327617
52 15 0.479277444632802
53 15 0.174934225686647
54 15 0.403271991652352
55 15 2.38344674645439
56 15 0.772537075090087
57 15 0.422110158938397
58 15 1.38478966242806
59 15 -10
60 15 -10
61 15 -10
62 15 -10
63 15 -10
64 15 -10
65 15 -10
66 15 -10
67 15 -10
68 15 -10
69 15 -10
70 15 -10
71 15 -10
72 15 -10
73 15 -10
74 15 -10
75 15 -10
76 15 -10
77 15 -10
78 15 -10
79 15 -10
80 15 -10
81 15 -10
82 15 -10
83 15 -10
84 15 -10
85 15 -10
86 15 -10
87 15 -10
88 15 -10
89 15 -10
90 15 -10
91 15 -10
92 15 -10
93 15 -10
94 15 -10
95 15 -10
96 15 -10
97 15 -10
98 15 -10
99 15 -10

0 16 0.263848937301484
1 16 0.334262054210594
2 16 0.21798619134659
3 16 0.18959558857605
4 16 0.114056731296227
5 16 0.132216235453167
6 16 0.0957094181142401
7 16 0.0269332366535321
8 16 0.805880898023468
9 16 5.11778277798843
10 16 9.02121749344709
11 16 19.6580205621459
12 16 6.48010529124582
13 16 7.61211088666347
14 16 7.68089511297067
15 16 7.13997296892553
16 16 13.5680256599012
17 16 18.5306772082834
18 16 22.7655745581888
19 16 28.5803532358938
20 16 20.7821413352264
21 16 7.24311111170707
22 16 5.64848841389409
23 16 3.56375190164621
24 16 4.28648569631239
25 16 2.53561886449523
26 16 2.3000288913409
27 16 1.80891703081368
28 16 1.80399255413471
29 16 1.77572007313044
30 16 1.49318113251849
31 16 1.18684420408167
32 16 1.18333223071786
33 16 1.67619958692921
34 16 1.60011598341347
35 16 1.6603691026498
36 16 1.16072943441928
37 16 1.75827895691346
38 16 1.77385204685173
39 16 1.43485976463438
40 16 0.988622228405402
41 16 0.109266346196955
42 16 0.828955494949069
43 16 0.639253107733424
44 16 0.428772220631821
45 16 0.129061688031249
46 16 1.50039744124131
47 16 0.077172106650416
48 16 0.180677448601401
49 16 0.632615342327715
50 16 3.26337944452219
51 16 0.6216325065764
52 16 0.44999716899253
53 16 1.31969582636272
54 16 0.381503017385785
55 16 0.707921462046669
56 16 0.330940395070495
57 16 0.213980873771857
58 16 10.9240808819405
59 16 5.11678149167788
60 16 4.94785090242268
61 16 8.31442474824986
62 16 14.0186760771539
63 16 -10
64 16 -10
65 16 -10
66 16 -10
67 16 -10
68 16 -10
69 16 -10
70 16 -10
71 16 -10
72 16 -10
73 16 -10
74 16 -10
75 16 -10
76 16 -10
77 16 -10
78 16 -10
79 16 -10
80 16 -10
81 16 -10
82 16 -10
83 16 -10
84 16 -10
85 16 -10
86 16 -10
87 16 -10
88 16 -10
89 16 -10
90 16 -10
91 16 -10
92 16 -10
93 16 -10
94 16 -10
95 16 -10
96 16 -10
97 16 -10
98 16 -10
99 16 -10

0 17 3.44296820051356
1 17 0.469262970078938
2 17 1.89082126326836
3 17 2.44506269575413
4 17 0.567826948285335
5 17 3.1544286847331
6 17 8.01123523704961
7 17 18.2613679920525
8 17 10.7071323981504
9 17 2.99753855464141
10 17 1.35574340495825
11 17 1.22053133761152
12 17 2.099159103506
13 17 2.65369678334446
14 17 3.19505094444783
15 17 9.44871861159111
16 17 10.5274361465344
17 17 16.8679973429055
18 17 21.2430576871249
19 17 40.710890328959
20 17 19.5034789908673
21 17 6.9957527800799
22 17 3.92174535993577
23 17 4.25786389494159
24 17 4.49686033295318
25 17 3.46758879243315
26 17 2.78184399091113
27 17 2.25715566303982
28 17 1.65049555398188
29 17 1.88141794289859
30 17 1.81531631280857
31 17 0.790218693643478
32 17 1.54262985263375
33 17 2.05325052843264
34 17 1.91427516888623
35 17 1.64570698779337
36 17 1.30460773736309
37 17 1.44728940354153
38 17 1.2917866766035
39 17 1.68556204391302
40 17 -10
41 17 1.89964783963698
42 17 1.70326805437445
43 17 2.09834641507164
44 17 1.66443669453426
45 17 1.51483421464562
46 17 1.54519601551419
47 17 2.93469640047682
48 17 0.723563020180629
49 17 0.577573956869054
50 17 1.12328436305283
51 17 1.87523198965884
52 17 0.758151159381945
53 17 1.78902702761294
54 17 0.245839094819924
55 17 0.27508790491051
56 17 0.175847238589805
57 17 8.20843779840241
58 17 0.24408327229328
59 17 4.82696629867481
60 17 2.01479639080814
61 17 -10
62 17 -10
63 17 -10
64 17 -10
65 17 -10
66 17 -10
67 17 -10
68 17 -10
69 17 -10
70 17 -10
71 17 -10
72 17 -10
73 17 -10
74 17 -10
75 17 -10
76 17 -10
77 17 -10
78 17 -10
79 17 -10
80 17 -10
81 17 -10
82 17 -10
83 17 -10
84 17 -10
85 17 -10
86 17 -10
87 17 -10
88 17 -10
89 17 -10
90 17 -10
91 17 -10
92 17 -10
93 17 -10
94 17 -10
95 17 -10
96 17 -10
97 17 -10
98 17 -10
99 17 -10

0 18 1.94953937062461
1 18 5.13270175793184
2 18 3.0636567956611
3 18 7.99777432121868
4 18 1.48240598362744
5 18 1.44751797810416
6 18 1.31524403572296
7 18 0.76814248705858
8 18 1.05615122942382
9 18 1.17947660813218
10 18 2.4196132137677
11 18 2.33622558456435
12 18 2.26296813568753
13 18 4.68703355165184
14 18 5.74860272357722
15 18 6.13214396579587
16 18 7.3935997517188
17 18 16.5976354496973
18 18 52.3759701383843
19 18 24.5613457994499
20 18 8.33020618798879
21 18 5.48335668905956
22 18 5.45392658359708
23 18 4.08236020914169
24 18 2.88153164362796
25 18 1.8929770361383
26 18 1.3176799281908
27 18 0.277890320443073
28 18 0.533269891686702
29 18 0.534887651092198
30 18 0.205534413412649
31 18 0.0271920884869245
32 18 0.0757371110790628
33 18 0.0218935098479422
34 18 0.747801647693256
35 18 1.00302928932702
36 18 0.718476623753788
37 18 0.677266607803207
38 18 0.634974151916269
39 18 0.553811963283283
40 18 0.236176692607497
41 18 0.350793444342403
42 18 0.286952787066505
43 18 0.0648900084385034
44 18 1.24196862092691
45 18 -10
46 18 1.0419046858715
47 18 0.466772141746401
48 18 0.666134321602677
49 18 0.174539836099567
50 18 1.20613372960573
51 18 0.999701527955156
52 18 0.659898748223887
53 18 0.385756143367695
54 18 0.203511747924811
55 18 1.33240669887681
56 18 4.92404941772014
57 18 0.345937948980011
58 18 -10
59 18 -10
60 18 -10
61 18 -10
62 18 -10
63 18 -10
64 18 -10
65 18 -10
66 18 -10
67 18 -10
68 18 -10
69 18 -10
70 18 -10
71 18 -10
72 18 -10
73 18 -10
74 18 -10
75 18 -10
76 18 -10
77 18 -10
78 18 -10
79 18 -10
80 18 -10
81 18 -10
82 18 -10
83 18 -10
84 18 -10
85 18 -10
86 18 -10
87 18 -10
88 18 -10
89 18 -10
90 18 -10
91 18 -10
92 18 -10
93 18 -10
94 18 -10
95 18 -10
96 18 -10
97 18 -10
98 18 -10
99 18 -10

0 19 0.183290768840215
1 19 0.17419858193522
2 19 0.0237770277691993
3 19 0.225927458034353
4 19 0.172397180693767
5 19 0.0220389595229058
6 19 0.0192920198581444
7 19 0.0464495602364706
8 19 0.0112950670600863
9 19 0.169073689117013
10 19 0.643820287278193
11 19 0.663097965517412
12 19 1.38928530811438
13 19 1.95530779540287
14 19 3.15429085976609
15 19 7.56095002037343
16 19 16.6172076344372
17 19 31.3445776985184
18 19 22.8054534979166
19 19 10.4135895324147
20 19 7.66811325684129
21 19 4.87374689726437
22 19 1.64033257792685
23 19 0.713999799265527
24 19 0.333483192343832
25 19 1.07580888049881
26 19 0.750528832360269
27 19 0.436231324406213
28 19 0.705971499487469
29 19 0.813948362985882
30 19 0.499241505942813
31 19 0.261473424919078
32 19 0.523842332324179
33 19 0.237253097531609
34 19 0.374329603120522
35 19 0.520555847897075
36 19 0.618395054634529
37 19 0.308021385305797
38 19 0.234626122509077
39 19 0.118153215054088
40 19 0.0696001523329175
41 19 0.0111136428550145
42 19 0.092577160612339
43 19 0.0724997142673477
44 19 1.87912295717608
45 19 1.44203541122244
46 19 5.52989557522142
47 19 0.689212286338387
48 19 0.217932259210672
49 19 0.107425650827476
50 19 0.411426372887826
51 19 0.713296924707344
52 19 0.0330427767194853
53 19 0.550564592533213
54 19 0.338007267506482
55 19 2.40484137267569
56 19 0.228934834773638
57 19 0.243055343259413
58 19 2.61411376694094
59 19 0.475666828786678
60 19 -10
61 19 -10
62 19 -10
63 19 -10
64 19 -10
65 19 -10
66 19 -10
67 19 -10
68 19 -10
69 19 -10
70 19 -10
71 19 -10
72 19 -10
73 19 -10
74 19 -10
75 19 -10
76 19 -10
77 19 -10
78 19 -10
79 19 -10
80 19 -10
81 19 -10
82 19 -10
83 19 -10
84 19 -10
85 19 -10
86 19 -10
87 19 -10
88 19 -10
89 19 -10
90 19 -10
91 19 -10
92 19 -10
93 19 -10
94 19 -10
95 19 -10
96 19 -10
97 19 -10
98 19 -10
99 19 -10

0 20 1.06234386263574
1 20 0.884497242370139
2 20 0.513977328245589
3 20 0.808378639181938
4 20 0.033377603196933
5 20 0.0860669049738558
6 20 0.111988240948186
7 20 0.187752598774865
8 20 0.0815611205015864
9 20 0.216908072685789
10 20 0.364414000332012
11 20 0.851332154881873
12 20 1.72435030612243
13 20 3.68386213409423
14 20 5.80768039471235
15 20 9.73066488344844
16 20 20.2787527404934
17 20 17.4041331046888
18 20 7.74816721689704
19 20 3.27680911184852
20 20 1.33623756874359
21 20 0.0888320931982752
22 20 1.48023507264134
23 20 1.20983812105039
24 20 1.27416046349399
25 20 0.401999661229146
26 20 0.322579503933465
27 20 0.249225826093079
28 20 0.0589300433539178
29 20 0.0149263794972476
30 20 0.0704167889044345
31 20 0.167117093600538
32 20 0.0288896096266729
33 20 0.337478542909185
34 20 0.36458524718169
35 20 0.349350204088746
36 20 0.163992990622334
37 20 0.177857444807484
38 20 0.017724788550991
39 20 0.258564997056952
40 20 8.11375659776712
41 20 0.0160261185420423
42 20 0.0602980860391026
43 20 1.14005387304517
44 20 5.77159042383293
45 20 0.0596093823148754
46 20 1.32127364271366
47 20 0.0626951286461217
48 20 0.107959835027838
49 20 0.0523570053102789
50 20 0.467881848079462
51 20 0.0837228755510207
52 20 0.0237562972515495
53 20 1.16781354013399
54 20 0.256151657257582
55 20 0.100908243273372
56 20 0.726007554326178
57 20 0.199403490842211
58 20 7.65681517639312
59 20 1.12318840438742
60 20 0.358958314754392
61 20 -10
62 20 -10
63 20 -10
64 20 -10
65 20 -10
66 20 -10
67 20 -10
68 20 -10
69 20 -10
70 20 -10
71 20 -10
72 20 -10
73 20 -10
74 20 -10
75 20 -10
76 20 -10
77 20 -10
78 20 -10
79 20 -10
80 20 -10
81 20 -10
82 20 -10
83 20 -10
84 20 -10
85 20 -10
86 20 -10
87 20 -10
88 20 -10
89 20 -10
90 20 -10
91 20 -10
92 20 -10
93 20 -10
94 20 -10
95 20 -10
96 20 -10
97 20 -10
98 20 -10
99 20 -10

0 21 4.93592535871747
1 21 0.990537663017924
2 21 3.66772103102282
3 21 1.6669023099785
4 21 5.25093910035906
5 21 3.38086404875277
6 21 1.22822146932334
7 21 8.99356003714137
8 21 3.3393829608107
9 21 0.244813212479111
10 21 0.366540761603755
11 21 2.56849519941555
12 21 4.23869059190041
13 21 6.07148109104331
14 21 10.5025777572425
15 21 34.1743499718751
16 21 7.79922571191061
17 21 1.66020761309885
18 21 1.00950999606637
19 21 1.22634247577588
20 21 0.999712438931296
21 21 0.912796707574622
22 21 0.851656365660988
23 21 0.648932585170667
24 21 0.497265220346827
25 21 0.7048068837188
26 21 0.436762043879911
27 21 0.0540527645298386
28 21 0.0228343937947768
29 21 0.00783343276620527
30 21 0.0167019952180417
31 21 0.0343245267341852
32 21 0.320648498353826
33 21 1.24404972689041
34 21 0.0696724248954269
35 21 0.181421248005155
36 21 0.0201962462227776
37 21 0.238458714570683
38 21 0.242774673455568
39 21 0.0929913722327699
40 21 0.0335796688120958
41 21 0.0191944057911163
42 21 0.0214283801468871
43 21 0.188912898966917
44 21 0.115601337720529
45 21 0.19181814069659
46 21 0.147640009273124
47 21 0.448362707694189
48 21 0.0826302383517367
49 21 0.0937645639666152
50 21 1.52134530218122
51 21 1.69036830786179
52 21 0.272332484311474
53 21 4.49874655564175
54 21 0.80468357288966
55 21 0.666138107169756
56 21 0.87099598515485
57 21 0.858508027620555
58 21 0.581630479156625
59 21 0.295696445797927
60 21 1.33450366652944
61 21 0.725572014547444
62 21 0.875894268856948
63 21 2.49364851165509
64 21 -10
65 21 -10
66 21 -10
67 21 -10
68 21 -10
69 21 -10
70 21 -10
71 21 -10
72 21 -10
73 21 -10
74 21 -10
75 21 -10
76 21 -10
77 21 -10
78 21 -10
79 21 -10
80 21 -10
81 21 -10
82 21 -10
83 21 -10
84 21 -10
85 21 -10
86 21 -10
87 21 -10
88 21 -10
89 21 -10
90 21 -10
91 21 -10
92 21 -10
93 21 -10
94 21 -10
95 21 -10
96 21 -10
97 21 -10
98 21 -10
99 21 -10

0 22 1.77318274423946
1 22 0.187256112990863
2 22 3.04992819841328
3 22 0.155236793724362
4 22 5.72143599401387
5 22 12.0862672445658
6 22 15.8040040268984
7 22 4.67682704013265
8 22 1.06711061440861
9 22 0.674242713715408
10 22 0.30039795438466
11 22 4.92375876333478
12 22 0.0531550431290257
13 22 1.91592069152718
14 22 1.88273062708586
15 22 0.0447499943692031
16 22 0.167524719801646
17 22 0.0375850415071309
18 22 0.0274609104352735
19 22 0.0284736074465075
20 22 0.0358736953085794
21 22 0.139533946913286
22 22 0.13030792376656
23 22 0.191663784087895
24 22 0.676812293444248
25 22 0.265703542342049
26 22 0.19241367861009
27 22 0.305545184272875
28 22 0.188000944688809
29 22 0.0580761101909487
30 22 0.0286244256772915
31 22 0.0428341217871719
32 22 0.007606371370208
33 22 0.0246269535475211
34 22 0.266784114952929
35 22 0.898284337068573
36 22 0.0114903018406019
37 22 0.017033750124248
38 22 0.0489910946166858
39 22 0.0809865280015506
40 22 0.209783115017596
41 22 1.21314918880435
42 22 0.66193733923841
43 22 1.59484633020221
44 22 0.0239208378248138
45 22 0.015199877815538
46 22 0.0347365321848705
47 22 0.12176111736397
48 22 0.67654021304605
49 22 0.84523928025341
50 22 0.150363755769809
51 22 0.852404667368604
52 22 0.255637726140289
53 22 0.657011805335978
54 22 0.649583382932243
55 22 0.0479902522355855
56 22 6.24533432507716
57 22 1.08191462043014
58 22 0.545987541081079
59 22 0.140169332904554
60 22 1.51741314318208
61 22 2.35803111422908
62 22 8.5096792698464
63 22 5.91876561906746
64 22 -10
65 22 -10
66 22 -10
67 22 -10
68 22 -10
69 22 -10
70 22 -10
71 22 -10
72 22 -10
73 22 -10
74 22 -10
75 22 -10
76 22 -10
77 22 -10
78 22 -10
79 22 -10
80 22 -10
81 22 -10
82 22 -10
83 22 -10
84 22 -10
85 22 -10
86 22 -10
87 22 -10
88 22 -10
89 22 -10
90 22 -10
91 22 -10
92 22 -10
93 22 -10
94 22 -10
95 22 -10
96 22 -10
97 22 -10
98 22 -10
99 22 -10

0 23 1.97074632108135
1 23 19.8200163010165
2 23 15.6252766101299
3 23 3.22945121574126
4 23 8.67460515226819
5 23 6.35707998946856
6 23 9.68651298399969
7 23 12.3163609213911
8 23 2.67209595733993
9 23 0.634019560196152
10 23 0.0441287764746686
11 23 0.714891356149725
12 23 0.17827843739174
13 23 0.137865569687493
14 23 0.564911668349711
15 23 0.560676370067021
16 23 5.79441829311144
17 23 2.33703437387268
18 23 1.47634648396856
19 23 1.53905956125087
20 23 0.19831287891669
21 23 0.0556702082493364
22 23 0.215006436657891
23 23 0.048282498137895
24 23 0.155622913242499
25 23 0.465093606696105
26 23 0.322995585861276
27 23 0.365748502527855
28 23 0.0485820289710766
29 23 0.0157742350070879
30 23 0.0518539336063131
31 23 0.0197953731238979
32 23 0.0411072243602267
33 23 0.0472182487799539
34 23 0.0234665439906236
35 23 0.220675896323543
36 23 0.189453085328835
37 23 0.0687982167283396
38 23 0.0582777577364827
39 23 0.0301549680631788
40 23 0.135814971404443
41 23 0.346487616370499
42 23 0.474556447744061
43 23 5.85184973130525
44 23 0.0724992582285817
45 23 0.159344544028207
46 23 1.34583746572813
47 23 0.0851188251910215
48 23 0.102509475245781
49 23 1.91390887152881
50 23 0.884845452417584
51 23 0.369782118185688
52 23 1.34983240463606
53 23 0.0430371160432767
54 23 0.710336793473912
55 23 0.0999265596393946
56 23 0.759778212973953
57 23 0.242688054096524
58 23 0.247232137744131
59 23 1.20571748741258
60 23 0.348235104902709
61 23 0.256911414277345
62 23 0.973929208424331
63 23 2.03855476114113
64 23 12.171679768182
65 23 15.7250367327858
66 23 -10
67 23 -10
68 23 -10
69 23 -10
70 23 -10
71 23 -10
72 23 -10
73 23 -10
74 23 -10
75 23 -10
76 23 -10
77 23 -10
78 23 -10
79 23 -10
80 23 -10
81 23 -10
82 23 -10
83 23 -10
84 23 -10
85 23 -10
86 23 -10
87 23 -10
88 23 -10
89 23 -10
90 23 -10
91 23 -10
92 23 -10
93 23 -10
94 23 -10
95 23 -10
96 23 -10
97 23 -10
98 23 -10
99 23 -10

0 24 10.8055548918432
1 24 0.0798900611061938
2 24 1.17120454592667
3 24 2.8349757831593
4 24 3.87172027249939
5 24 3.59930486850146
6 24 0.745450441303397
7 24 1.58414857622648
8 24 0.217496077424304
9 24 3.40025178215157
10 24 0.0835401345637664
11 24 0.292285047472153
12 24 1.50701593939168
13 24 6.50991702867924
14 24 1.24930831935624
15 24 2.51358174846688
16 24 4.99914182575913
17 24 4.34849684897101
18 24 3.33965551788486
19 24 1.73526441389177
20 24 2.76969844223813
21 24 1.4793151220747
22 24 1.17559262030926
23 24 0.536016609549257
24 24 0.453882479347656
25 24 1.09589243542379
26 24 0.503278011581399
27 24 0.894498137209378
28 24 0.239910486518048
29 24 0.30709358674295
30 24 0.749561653952894
31 24 0.610813349666107
32 24 0.357932390891118
33 24 0.0456087073527872
34 24 0.0279778426145218
35 24 0.0218855687683238
36 24 0.0126550818444717
37 24 0.182008283486229
38 24 0.142431117233786
39 24 1.46879537336182
40 24 1.86995066984066
41 24 1.9119771291279
42 24 3.67291848820307
43 24 1.22279652107206
44 24 1.71616547279137
45 24 1.1494268700616
46 24 0.106664314505733
47 24 0.45621847409012
48 24 0.149927871808732
49 24 0.623862866165719
50 24 0.128463925540938
51 24 2.96912825764187
52 24 0.493284055611219
53 24 0.701893944650165
54 24 0.199398910168412
55 24 3.1828374604714
56 24 0.653597453088496
57 24 0.0904503200583376
58 24 0.711771676935914
59 24 4.47619844170157
60 24 0.331859874735878
61 24 0.694548983039496
62 24 19.5100147026428
63 24 -10
64 24 -10
65 24 -10
66 24 -10
67 24 -10
68 24 -10
69 24 -10
70 24 -10
71 24 -10
72 24 -10
73 24 -10
74 24 -10
75 24 -10
76 24 -10
77 24 -10
78 24 -10
79 24 -10
80 24 -10
81 24 -10
82 24 -10
83 24 -10
84 24 -10
85 24 -10
86 24 -10
87 24 -10
88 24 -10
89 24 -10
90 24 -10
91 24 -10
92 24 -10
93 24 -10
94 24 -10
95 24 -10
96 24 -10
97 24 -10
98 24 -10
99 24 -10

0 25 0.0209650720595835
1 25 0.115598863011744
2 25 0.356681479116304
3 25 0.483768084701611
4 25 0.329079120249221
5 25 2.26037976894343
6 25 4.17574426572817
7 25 11.4397672441207
8 25 2.82173546928373
9 25 1.28116578958326
10 25 0.472725156032203
11 25 0.333714865639564
12 25 0.239479993211903
13 25 0.102897063753639
14 25 0.0700942375286241
15 25 0.269427282840552
16 25 0.510389853603117
17 25 1.20500990402454
18 25 6.41146773430051
19 25 8.39914760740271
20 25 6.42444367468769
21 25 2.93226782835449
22 25 4.17746985327727
23 25 3.15102413938678
24 25 1.81728767827656
25 25 1.94792553862313
26 25 1.54537784265673
27 25 0.961490907509636
28 25 0.674514475654813
29 25 0.335071148627108
30 25 0.607353670199287
31 25 0.161962722186114
32 25 0.167960465065495
33 25 0.148411767075837
34 25 0.0975858248660091
35 25 0.12578729280386
36 25 0.0522546751572522
37 25 0.0978541746113946
38 25 0.250683600852492
39 25 0.0521175544670299
40 25 0.282400510992586
41 25 1.33913488724556
42 25 3.61987802360588
43 25 0.153123731549322
44 25 0.134761153486554
45 25 0.13328676629256
46 25 0.16508896655708
47 25 0.541429230743365
48 25 0.316656373689266
49 25 0.596636687833436
50 25 2.76232825141634
51 25 3.55811836543402
52 25 0.185316917894731
53 25 0.22305070756269
54 25 0.258207272356958
55 25 0.245994748861854
56 25 0.191444190705196
57 25 0.204241608942861
58 25 4.50167940381194
59 25 0.681762211526815
60 25 0.449307203456033
61 25 9.41692337821745
62 25 0.216545117676372
63 25 7.03624801806761
64 25 -10
65 25 -10
66 25 -10
67 25 -10
68 25 -10
69 25 -10
70 25 -10
71 25 -10
72 25 -10
73 25 -10
74 25 -10
75 25 -10
76 25 -10
77 25 -10
78 25 -10
79 25 -10
80 25 -10
81 25 -10
82 25 -10
83 25 -10
84 25 -10
85 25 -10
86 25 -10
87 25 -10
88 25 -10
89 25 -10
90 25 -10
91 25 -10
92 25 -10
93 25 -10
94 25 -10
95 25 -10
96 25 -10
97 25 -10
98 25 -10
99 25 -10

0 26 1.23821737807492
1 26 0.0843451892650012
2 26 0.0825259915013204
3 26 0.295598709274028
4 26 1.2727312538546
5 26 0.285705753929931
6 26 3.23738392767848
7 26 3.86547429408759
8 26 0.397188885113278
9 26 0.00930652004027459
10 26 0.015308119394551
11 26 0.410260806754814
12 26 0.0482509206612211
13 26 0.181023952868625
14 26 0.122448981670595
15 26 1.37041034183839
16 26 1.14537210713948
17 26 3.23443434595489
18 26 12.9197186977363
19 26 3.91546808662141
20 26 8.7565905983738
21 26 4.82978647148917
22 26 2.92399651390737
23 26 5.23904199459193
24 26 3.76516262483478
25 26 2.40388345452555
26 26 1.41713407833291
27 26 0.846808203654035
28 26 0.424164669299219
29 26 0.683303126534335
30 26 0.541891619496314
31 26 0.283635602510198
32 26 0.306116025690068
33 26 0.509796628409844
34 26 0.215960623414897
35 26 0.116773535095354
36 26 0.0542222324259455
37 26 0.0490697412217183
38 26 0.169302177662574
39 26 0.00985444864329404
40 26 0.54149632387926
41 26 2.25337807475169
42 26 1.09046175573421
43 26 0.264509692325416
44 26 0.693205559477321
45 26 0.322122908959923
46 26 0.347857070258561
47 26 1.04398283946502
48 26 0.156327035006955
49 26 0.261407677327873
50 26 1.5354956437086
51 26 1.16322084618681
52 26 3.07914638513232
53 26 1.54141245414614
54 26 0.182923019696831
55 26 0.255928986291809
56 26 0.270173292598142
57 26 0.587298820245205
58 26 0.159733879444386
59 26 0.151237512803832
60 26 0.259289265717725
61 26 0.481756469612229
62 26 11.6940792645482
63 26 1.89708352817098
64 26 6.46397100226504
65 26 -10
66 26 -10
67 26 -10
68 26 -10
69 26 -10
70 26 -10
71 26 -10
72 26 -10
73 26 -10
74 26 -10
75 26 -10
76 26 -10
77 26 -10
78 26 -10
79 26 -10
80 26 -10
81 26 -10
82 26 -10
83 26 -10
84 26 -10
85 26 -10
86 26 -10
87 26 -10
88 26 -10
89 26 -10
90 26 -10
91 26 -10
92 26 -10
93 26 -10
94 26 -10
95 26 -10
96 26 -10
97 26 -10
98 26 -10
99 26 -10

0 27 7.14550671248724
1 27 2.27410305398541
2 27 3.79274495974575
3 27 0.622226687141916
4 27 1.06655656237356
5 27 0.265942397431649
6 27 0.208693204067661
7 27 0.560692607418794
8 27 0.118740798458791
9 27 0.259162362018334
10 27 0.888047503206968
11 27 0.979060748961129
12 27 1.45684412741268
13 27 3.26700125326953
14 27 1.36844480050137
15 27 4.51638366934609
16 27 2.46051472626256
17 27 7.51779336860882
18 27 7.13195904649305
19 27 28.5973242533429
20 27 17.3929043764636
21 27 9.62651911000471
22 27 4.69681764081199
23 27 2.4636537562947
24 27 3.5772206973534
25 27 2.006896329141
26 27 1.49671118883015
27 27 0.309250345876145
28 27 0.0321885394538748
29 27 0.54847392799635
30 27 0.579707722965034
31 27 0.277004824551287
32 27 0.0870656328090525
33 27 0.04764290185202
34 27 0.0258814335200839
35 27 0.500318560745089
36 27 0.122755768270236
37 27 0.0437814604536405
38 27 0.0319328190213365
39 27 0.0466253547964121
40 27 0.0837078069625962
41 27 0.335145128645006
42 27 0.028477782203825
43 27 0.0789776243027616
44 27 0.135666610460809
45 27 0.283873477138597
46 27 0.191146871155243
47 27 0.251294914521985
48 27 0.263138435375294
49 27 2.79023764810625
50 27 1.1880830637946
51 27 0.0406697228556834
52 27 2.47800548108353
53 27 1.67411340357654
54 27 0.147913302385915
55 27 0.723325588915601
56 27 0.880865767217016
57 27 0.0876405759340324
58 27 0.22701799593694
59 27 0.133218715067755
60 27 1.3241094133265
61 27 0.22162810749369
62 27 0.753391722051712
63 27 0.240532213304105
64 27 0.100808412388607
65 27 -10
66 27 -10
67 27 -10
68 27 -10
69 27 -10
70 27 -10
71 27 -10
72 27 -10
73 27 -10
74 27 -10
75 27 -10
76 27 -10
77 27 -10
78 27 -10
79 27 -10
80 27 -10
81 27 -10
82 27 -10
83 27 -10
84 27 -10
85 27 -10
86 27 -10
87 27 -10
88 27 -10
89 27 -10
90 27 -10
91 27 -10
92 27 -10
93 27 -10
94 27 -10
95 27 -10
96 27 -10
97 27 -10
98 27 -10
99 27 -10

0 28 0.508510705924344
1 28 1.30880607686713
2 28 2.24404467394095
3 28 0.587940827497504
4 28 4.17497249566498
5 28 3.02055747641998
6 28 1.34432452750424
7 28 5.5755348011187
8 28 9.76502999241777
9 28 7.00694643426983
10 28 8.04320503611395
11 28 10.8522444442751
12 28 14.9054264035024
13 28 17.4973286148821
14 28 15.0160426756241
15 28 7.03220735818279
16 28 10.9592508883653
17 28 10.6213726953158
18 28 7.9437107292654
19 28 22.3041544683737
20 28 5.08424858968563
21 28 7.59375822746491
22 28 3.81965049330945
23 28 3.47173281013506
24 28 1.73228529430502
25 28 1.92813368699743
26 28 1.2042219443516
27 28 0.6032096789621
28 28 0.119177133488781
29 28 0.306225117899081
30 28 0.0184201859862378
31 28 0.310310212289325
32 28 0.247392850706465
33 28 0.253986002448818
34 28 0.11484956339263
35 28 0.0983721008244412
36 28 0.447374353647896
37 28 0.289287178964154
38 28 0.0583713841461579
39 28 0.0676587763295925
40 28 0.0437505572559119
41 28 0.00136932876303761
42 28 0.0121639856055031
43 28 0.0103342578487937
44 28 0.156054151368489
45 28 0.412626068435535
46 28 0.42360177684346
47 28 0.154389133933738
48 28 1.32843879934233
49 28 0.670209016600602
50 28 0.618022385486001
51 28 0.347964584731001
52 28 0.699344299572626
53 28 0.683637168192693
54 28 0.217088431903786
55 28 0.659436536264512
56 28 0.133554037888636
57 28 1.76059276440516
58 28 1.10671964157403
59 28 0.107142975802339
60 28 1.21418083515676
61 28 0.335554335313858
62 28 0.588799193788984
63 28 0.0519790885510911
64 28 1.70640241638385
65 28 -10
66 28 -10
67 28 -10
68 28 -10
69 28 -10
70 28 -10
71 28 -10
72 28 -10
73 28 -10
74 28 -10
75 28 -10
76 28 -10
77 28 -10
78 28 -10
79 28 -10
80 28 -10
81 28 -10
82 28 -10
83 28 -10
84 28 -10
85 28 -10
86 28 -10
87 28 -10
88 28 -10
89 28 -10
90 28 -10
91 28 -10
92 28 -10
93 28 -10
94 28 -10
95 28 -10
96 28 -10
97 28 -10
98 28 -10
99 28 -10

0 29 7.81325429537256
1 29 8.70237973961384
2 29 7.79607295884755
3 29 8.96979500145762
4 29 7.75988770000371
5 29 8.56877853822086
6 29 11.4989921203268
7 29 10.9888089415415
8 29 8.97887263996359
9 29 10.8242326716305
10 29 7.50771705527938
11 29 5.77235267667785
12 29 7.15533867085174
13 29 5.84833056532189
14 29 8.19107172495932
15 29 10.2519714735167
16 29 21.6112093821924
17 29 16.387104364756
18 29 27.0025772386803
19 29 33.344846551643
20 29 19.3414877807848
21 29 18.2798442600739
22 29 14.1723148124853
23 29 13.6410510543846
24 29 8.10629982187215
25 29 4.52443041848374
26 29 2.63195579588728
27 29 1.05503851842621
28 29 1.23547427014879
29 29 1.17165825668954
30 29 1.18938165610175
31 29 0.780319752216407
32 29 0.609546600931551
33 29 0.573265627731668
34 29 0.516086799831973
35 29 0.709550378098386
36 29 0.86437235469128
37 29 0.385421685304883
38 29 0.437895794938385
39 29 0.194538055645614
40 29 0.160930776350123
41 29 0.0455770280840447
42 29 0.0379592872281985
43 29 0.0299533828820345
44 29 0.0510091691722025
45 29 0.0712219091544523
46 29 0.122708401450512
47 29 0.11725527492825
48 29 0.85464137151422
49 29 1.61601570489179
50 29 3.70337484493653
51 29 3.5747463954819
52 29 1.20568834258769
53 29 2.16457689080498
54 29 3.36860123922622
55 29 0.200493734824075
56 29 0.0300490089419881
57 29 0.585485938565659
58 29 0.443220890859965
59 29 2.72915009272568
60 29 0.565311343776183
61 29 1.01798036674823
62 29 -10
63 29 -10
64 29 -10
65 29 -10
66 29 -10
67 29 -10
68 29 -10
69 29 -10
70 29 -10
71 29 -10
72 29 -10
73 29 -10
74 29 -10
75 29 -10
76 29 -10
77 29 -10
78 29 -10
79 29 -10
80 29 -10
81 29 -10
82 29 -10
83 29 -10
84 29 -10
85 29 -10
86 29 -10
87 29 -10
88 29 -10
89 29 -10
90 29 -10
91 29 -10
92 29 -10
93 29 -10
94 29 -10
95 29 -10
96 29 -10
97 29 -10
98 29 -10
99 29 -10

0 30 1.2256203163764
1 30 2.59552724882192
2 30 2.57173591386163
3 30 1.38574719858813
4 30 0.790030671705383
5 30 2.54125093551909
6 30 2.70255055298153
7 30 3.91058076454942
8 30 5.58493718162531
9 30 2.97410738484496
10 30 2.92851713641153
11 30 3.30031967150456
12 30 5.59202818546148
13 30 4.67310146848978
14 30 7.03684765287165
15 30 7.99766363378066
16 30 17.9892643670013
17 30 14.1131594709092
18 30 15.4065902811058
19 30 26.7062855543507
20 30 18.7937419711879
21 30 24.1632984829455
22 30 13.7170580846304
23 30 11.5145696175463
24 30 9.38352095643332
25 30 6.2918139784366
26 30 3.51813037878548
27 30 3.19620003941431
28 30 1.92751246414402
29 30 1.70494722004005
30 30 1.07171902130656
31 30 0.869025590935517
32 30 0.724391693165075
33 30 0.825535478886369
34 30 0.50893012410624
35 30 0.530009974000025
36 30 0.487566350719997
37 30 0.512048894250808
38 30 0.28705810819713
39 30 0.226168722009275
40 30 0.0899424293573007
41 30 0.0399034165827664
42 30 0.0129322611055591
43 30 0.00714328669928537
44 30 0.153664701432076
45 30 0.311327615924409
46 30 0.159539235596053
47 30 0.927343513002331
48 30 0.895076571934833
49 30 0.426382117872468
50 30 1.55488826716401
51 30 0.148577280239284
52 30 0.517376746994857
53 30 0.197336156909538
54 30 1.22640424577182
55 30 0.0711335098820361
56 30 0.586520619891173
57 30 0.0611584100302072
58 30 0.218359519892586
59 30 0.769150328936488
60 30 0.236462373143408
61 30 1.46354603413649
62 30 0.75043006588457
63 30 1.06277398193224
64 30 0.27977845479099
65 30 0.387471977798929
66 30 5.96117001067682
67 30 -10
68 30 -10
69 30 -10
70 30 -10
71 30 -10
72 30 -10
73 30 -10
74 30 -10
75 30 -10
76 30 -10
77 30 -10
78 30 -10
79 30 -10
80 30 -10
81 30 -10
82 30 -10
83 30 -10
84 30 -10
85 30 -10
86 30 -10
87 30 -10
88 30 -10
89 30 -10
90 30 -10
91 30 -10
92 30 -10
93 30 -10
94 30 -10
95 30 -10
96 30 -10
97 30 -10
98 30 -10
99 30 -10

0 31 0.201497103157291
1 31 0.119109405562904
2 31 0.406273148081928
3 31 0.368382429864342
4 31 0.380988889876546
5 31 0.121513265964036
6 31 0.388635576369938
7 31 0.879769708068325
8 31 2.01277037657897
9 31 1.81920441390939
10 31 1.8350915802855
11 31 2.25630502330769
12 31 1.71430791733216
13 31 2.18478945238787
14 31 3.21582519746281
15 31 2.52805705372544
16 31 4.78515274543509
17 31 4.11056433364023
18 31 9.82942501947156
19 31 12.4060112471972
20 31 22.038629933577
21 31 23.845094092321
22 31 25.9411537445733
23 31 18.5061760558662
24 31 7.47723107532543
25 31 5.07128955114751
26 31 3.80509710167185
27 31 2.40024432804579
28 31 2.03246386530538
29 31 1.93312652943745
30 31 0.899893179088897
31 31 1.40200529320549
32 31 1.20394306096922
33 31 1.04421505974175
34 31 0.425130039199658
35 31 0.47068930820316
36 31 0.61487371656712
37 31 0.48769248944856
38 31 0.461110999460041
39 31 0.289934611117029
40 31 0.085442184503501
41 31 0.0463076363593534
42 31 0.0185348893993956
43 31 0.0155296684613143
44 31 0.262067360203305
45 31 0.645592728350482
46 31 0.839299355109407
47 31 0.36920917992459
48 31 0.0965424169360158
49 31 0.20844435906577
50 31 1.1784310281672
51 31 1.5938577486913
52 31 0.94725169359685
53 31 0.119984590298477
54 31 1.49639332070772
55 31 2.4565409430068
56 31 0.706953029784064
57 31 0.285902248864854
58 31 0.0974192643120397
59 31 0.0966330477082761
60 31 0.397171807588869
61 31 0.728527669977381
62 31 0.207381656998052
63 31 1.16461626328918
64 31 0.295524686229955
65 31 1.12625676797038
66 31 0.727531301110691
67 31 -10
68 31 -10
69 31 -10
70 31 -10
71 31 -10
72 31 -10
73 31 -10
74 31 -10
75 31 -10
76 31 -10
77 31 -10
78 31 -10
79 31 -10
80 31 -10
81 31 -10
82 31 -10
83 31 -10
84 31 -10
85 31 -10
86 31 -10
87 31 -10
88 31 -10
89 31 -10
90 31 -10
91 31 -10
92 31 -10
93 31 -10
94 31 -10
95 31 -10
96 31 -10
97 31 -10
98 31 -10
99 31 -10

0 32 0.107718666766523
1 32 1.00940671255774
2 32 5.57181628200065
3 32 4.66984896356382
4 32 0.10489924167463
5 32 0.312093118696362
6 32 0.128643314791492
7 32 0.138626353961193
8 32 1.36909708693821
9 32 0.696727235209527
10 32 1.73805407316993
11 32 1.16331035612821
12 32 2.18790648583611
13 32 1.83362458563113
14 32 1.63814761645562
15 32 1.80709499325757
16 32 5.0933288159221
17 32 5.16330164236581
18 32 7.93670711525312
19 32 10.1173016362341
20 32 9.81133111417026
21 32 13.0721859985352
22 32 25.4113767208709
23 32 16.461375433687
24 32 13.3123300164956
25 32 6.46817861414116
26 32 4.68007150485689
27 32 3.41418950825461
28 32 2.9514442277766
29 32 2.36039183927163
30 32 1.8049402321448
31 32 1.61322656882071
32 32 0.608475265504024
33 32 1.1898595853393
34 32 0.413369761308344
35 32 0.638671265007218
36 32 0.289636730912048
37 32 0.211650239828488
38 32 0.450075593091253
39 32 0.329438073582331
40 32 0.370380702003418
41 32 0.306926757608184
42 32 0.101458694041957
43 32 0.0879759648785218
44 32 0.246133605741854
45 32 0.301483249078633
46 32 0.496089431466065
47 32 0.212907685922837
48 32 0.193893360098781
49 32 0.736602010866194
50 32 1.77000042319415
51 32 0.206277991522872
52 32 0.975932375313347
53 32 1.83926711229932
54 32 0.220905405731492
55 32 0.223139290080709
56 32 0.225762010742808
57 32 0.139090788520205
58 32 0.284906676482803
59 32 0.0364181628313121
60 32 1.27828940721661
61 32 0.893678383728622
62 32 0.499480573536292
63 32 0.374407487905221
64 32 4.48188509308325
65 32 -10
66 32 -10
67 32 -10
68 32 -10
69 32 -10
70 32 -10
71 32 -10
72 32 -10
73 32 -10
74 32 -10
75 32 -10
76 32 -10
77 32 -10
78 32 -10
79 32 -10
80 32 -10
81 32 -10
82 32 -10
83 32 -10
84 32 -10
85 32 -10
86 32 -10
87 32 -10
88 32 -10
89 32 -10
90 32 -10
91 32 -10
92 32 -10
93 32 -10
94 32 -10
95 32 -10
96 32 -10
97 32 -10
98 32 -10
99 32 -10

0 33 0.281657926997605
1 33 0.225485511106083
2 33 0.168365206819038
3 33 0.0325464466435323
4 33 0.0460143607037914
5 33 0.0384713070795236
6 33 0.146689001513015
7 33 0.108002963465768
8 33 0.1258902567157
9 33 0.071699252718383
10 33 0.403727898137575
11 33 0.115377019615557
12 33 0.0448072180709838
13 33 0.0286663569504142
14 33 0.0892266245136183
15 33 0.891804417341162
16 33 1.53232577564472
17 33 1.78690388416478
18 33 3.59217155735205
19 33 5.19307441731443
20 33 4.51998369309201
21 33 7.75569697247
22 33 10.2114461972041
23 33 19.5857306868356
24 33 14.3345526339254
25 33 10.1922384489207
26 33 5.66874115177255
27 33 6.21973135220878
28 33 3.9606632896867
29 33 3.25873079444468
30 33 1.976686101734
31 33 2.36655573395743
32 33 2.72746432398334
33 33 1.22658394533196
34 33 1.22875060796232
35 33 0.931997515951115
36 33 0.955157316496709
37 33 0.944860320493108
38 33 0.98976868630965
39 33 0.895861933753786
40 33 0.424258429904796
41 33 0.25378007408384
42 33 0.0150121123889917
43 33 0.0398152976106913
44 33 0.287508066793549
45 33 0.0363070178039843
46 33 0.0890772053541811
47 33 0.13151612956563
48 33 0.015905973162448
49 33 0.0249238205236181
50 33 0.0606460881753399
51 33 1.36976264963173
52 33 2.58958852175804
53 33 4.2896606440935
54 33 0.795614410804296
55 33 1.7035102982205
56 33 1.98655624064402
57 33 0.479312355247188
58 33 0.289180745779878
59 33 0.0746733533303921
60 33 0.156038370032358
61 33 0.88341195687496
62 33 0.117004364919097
63 33 0.0790509890725271
64 33 0.532964722980711
65 33 0.166938431278916
66 33 0.492197181958298
67 33 -10
68 33 -10
69 33 -10
70 33 -10
71 33 -10
72 33 -10
73 33 -10
74 33 -10
75 33 -10
76 33 -10
77 33 -10
78 33 -10
79 33 -10
80 33 -10
81 33 -10
82 33 -10
83 33 -10
84 33 -10
85 33 -10
86 33 -10
87 33 -10
88 33 -10
89 33 -10
90 33 -10
91 33 -10
92 33 -10
93 33 -10
94 33 -10
95 33 -10
96 33 -10
97 33 -10
98 33 -10
99 33 -10

0 34 0.383854520922375
1 34 0.384337076580161
2 34 0.386094397703221
3 34 0.125849658717796
4 34 0.761824166414061
5 34 0.868080841887339
6 34 0.577231381114836
7 34 1.47099591561615
8 34 2.09503751161285
9 34 1.83395239570047
10 34 2.38325938874714
11 34 1.35390770860575
12 34 1.21917615954484
13 34 1.98701366090767
14 34 1.72934067972578
15 34 1.80935715903518
16 34 3.28457118241825
17 34 2.80214163922286
18 34 3.75325961015978
19 34 2.6015428243971
20 34 7.24340772195935
21 34 8.31455554666788
22 34 18.6828866540458
23 34 17.6969274298723
24 34 37.0544972508474
25 34 12.9508813040229
26 34 7.0679382782715
27 34 7.10584092740785
28 34 4.76000536725417
29 34 4.3135976909127
30 34 4.04503851664661
31 34 3.46112014142359
32 34 1.53171787146383
33 34 0.765721392085429
34 34 1.07327383739078
35 34 0.763958763934809
36 34 0.822290092688345
37 34 0.672547661315887
38 34 0.87570717654725
39 34 0.214725282615564
40 34 0.289767419733071
41 34 0.107291001614751
42 34 0.0711780265760065
43 34 0.195498418026533
44 34 0.173332195051916
45 34 0.373766412893919
46 34 0.223391920052247
47 34 0.0567690683008139
48 34 0.130463165450755
49 34 0.187500878512849
50 34 0.0682037351021249
51 34 0.105159312993788
52 34 1.51590098994697
53 34 1.60353499175014
54 34 0.509437206821417
55 34 1.48083788216952
56 34 0.789285173691314
57 34 1.2631010326834
58 34 0.186029075117288
59 34 0.669827922757414
60 34 0.140345834992301
61 34 0.129680133625083
62 34 0.211450049504652
63 34 0.523377412941085
64 34 0.991079705364248
65 34 0.272569750461682
66 34 0.245206261108651
67 34 -10
68 34 -10
69 34 -10
70 34 -10
71 34 -10
72 34 -10
73 34 -10
74 34 -10
75 34 -10
76 34 -10
77 34 -10
78 34 -10
79 34 -10
80 34 -10
81 34 -10
82 34 -10
83 34 -10
84 34 -10
85 34 -10
86 34 -10
87 34 -10
88 34 -10
89 34 -10
90 34 -10
91 34 -10
92 34 -10
93 34 -10
94 34 -10
95 34 -10
96 34 -10
97 34 -10
98 34 -10
99 34 -10

0 35 0.267215957708325
1 35 0.202344970848449
2 35 1.58178797443905
3 35 1.27576496314574
4 35 2.23975002162712
5 35 2.53397376078173
6 35 2.84047638718531
7 35 2.24034777391382
8 35 0.85389882406525
9 35 0.683796354086149
10 35 1.01477356092059
11 35 1.71323673054059
12 35 2.59534347831271
13 35 2.4220251066168
14 35 1.9955221801059
15 35 2.10507745243712
16 35 3.01505449386594
17 35 2.57094198345378
18 35 3.30985478175069
19 35 5.15754815814031
20 35 7.20843617030086
21 35 8.8062166106126
22 35 10.0769908699319
23 35 27.293179241208
24 35 33.8924552235961
25 35 16.0827499864464
26 35 12.0502663805444
27 35 8.30448310221293
28 35 8.25506952178245
29 35 5.97820438622694
30 35 4.21479233605243
31 35 2.54077429540912
32 35 1.54252952107807
33 35 2.414268855869
34 35 1.70005196366046
35 35 1.27652450369565
36 35 0.937515977294039
37 35 0.888325652187136
38 35 0.514048401299806
39 35 0.610503987725261
40 35 0.245500226495477
41 35 0.0198538730638122
42 35 0.00930315689076484
43 35 0.00467385838079268
44 35 0.031142900234268
45 35 0.119646826237278
46 35 0.113522194375175
47 35 0.0672670595096318
48 35 0.20066374134112
49 35 0.263643795817593
50 35 0.0575190996142958
51 35 0.935048264019966
52 35 0.0990968875434131
53 35 0.0925099727623175
54 35 0.202873401643604
55 35 0.554119781129636
56 35 0.893863808700823
57 35 0.366049213129958
58 35 1.33392414431822
59 35 0.32544808256498
60 35 0.873911316057739
61 35 0.203027147652559
62 35 0.281888276496524
63 35 0.025315978274883
64 35 0.198843161581427
65 35 -10
66 35 -10
67 35 -10
68 35 -10
69 35 -10
70 35 -10
71 35 -10
72 35 -10
73 35 -10
74 35 -10
75 35 -10
76 35 -10
77 35 -10
78 35 -10
79 35 -10
80 35 -10
81 35 -10
82 35 -10
83 35 -10
84 35 -10
85 35 -10
86 35 -10
87 35 -10
88 35 -10
89 35 -10
90 35 -10
91 35 -10
92 35 -10
93 35 -10
94 35 -10
95 35 -10
96 35 -10
97 35 -10
98 35 -10
99 35 -10

0 36 0.0564444875541672
1 36 0.281304680072226
2 36 0.201317478493552
3 36 0.146694060154969
4 36 0.516410401243635
5 36 -10
6 36 0.951081252694391
7 36 1.21727821848934
8 36 1.92440136445806
9 36 2.29191177509115
10 36 2.08482979899936
11 36 0.522010849074581
12 36 0.521046536121394
13 36 1.92936898184201
14 36 0.321875403722582
15 36 1.3543636295628
16 36 1.45020343314103
17 36 2.39835547956271
18 36 3.43098011744184
19 36 4.68913813981769
20 36 4.65907008792123
21 36 4.70089131741404
22 36 10.1055676089849
23 36 19.0109222483455
24 36 19.1593114510938
25 36 16.716508019266
26 36 16.4837948081067
27 36 8.00132285993039
28 36 7.10121941263416
29 36 5.70696811322149
30 36 3.86552058716289
31 36 2.6425043921848
32 36 0.958252238127303
33 36 1.31160909050415
34 36 1.54826878121033
35 36 2.14193559274889
36 36 1.26852502308862
37 36 0.826229779062731
38 36 0.634933370860856
39 36 0.36644874378226
40 36 0.200743131923395
41 36 0.11816040010631
42 36 0.0180637657375216
43 36 0.0447594039661843
44 36 0.0191438259511112
45 36 0.0697299622444487
46 36 0.0347906275887504
47 36 0.360036000851998
48 36 0.605461517407209
49 36 0.184724858367944
50 36 0.0221674939472117
51 36 0.102654930343066
52 36 0.79168172525009
53 36 0.115629894317191
54 36 0.125737743654054
55 36 0.0762232276491975
56 36 0.763788217168696
57 36 0.209671288166092
58 36 0.738124885421887
59 36 1.06904541596621
60 36 0.0558338701661914
61 36 0.0536735858983035
62 36 0.349479735755218
63 36 -10
64 36 -10
65 36 -10
66 36 -10
67 36 -10
68 36 -10
69 36 -10
70 36 -10
71 36 -10
72 36 -10
73 36 -10
74 36 -10
75 36 -10
76 36 -10
77 36 -10
78 36 -10
79 36 -10
80 36 -10
81 36 -10
82 36 -10
83 36 -10
84 36 -10
85 36 -10
86 36 -10
87 36 -10
88 36 -10
89 36 -10
90 36 -10
91 36 -10
92 36 -10
93 36 -10
94 36 -10
95 36 -10
96 36 -10
97 36 -10
98 36 -10
99 36 -10

0 37 0.0128405997146729
1 37 0.0829063296525216
2 37 0.462991777980641
3 37 0.454837270491781
4 37 1.084437948409
5 37 0.744247362709308
6 37 1.52782754071693
7 37 1.17568436632066
8 37 0.964116817006297
9 37 1.27978829167641
10 37 1.9573709302215
11 37 0.650649564501446
12 37 0.765431760469117
13 37 1.52379165002939
14 37 1.33500256032559
15 37 0.952265497101151
16 37 0.929220413499598
17 37 1.48001169374824
18 37 2.48101463784716
19 37 3.47047335565383
20 37 5.96532783964929
21 37 7.81637123198332
22 37 6.85183792151756
23 37 13.8821049805659
24 37 30.420850421265
25 37 18.4818715643939
26 37 12.4101761383017
27 37 11.0428781196708
28 37 8.00371754841674
29 37 5.87373798528562
30 37 5.05591194946062
31 37 3.52923911038672
32 37 2.4233401662923
33 37 2.83104959322811
34 37 2.7353992935318
35 37 1.47323380166125
36 37 2.03288051591428
37 37 1.46789739094904
38 37 0.580752194458706
39 37 0.520184894862382
40 37 0.17116623514121
41 37 0.23797506240464
42 37 0.102115092944792
43 37 0.019972964233475
44 37 0.0227376370231803
45 37 0.090911800718148
46 37 0.215015007644169
47 37 0.891106133172242
48 37 0.632329681773577
49 37 0.338100117657397
50 37 0.0110535545807041
51 37 0.0210497937789903
52 37 0.209612584949502
53 37 0.308189878516695
54 37 1.50076771509668
55 37 0.0944935017916091
56 37 0.129750157740429
57 37 0.232504664533646
58 37 0.0878854481445469
59 37 0.887144026523915
60 37 0.471947990625759
61 37 0.0369404710055188
62 37 0.450186966944799
63 37 -10
64 37 -10
65 37 -10
66 37 -10
67 37 -10
68 37 -10
69 37 -10
70 37 -10
71 37 -10
72 37 -10
73 37 -10
74 37 -10
75 37 -10
76 37 -10
77 37 -10
78 37 -10
79 37 -10
80 37 -10
81 37 -10
82 37 -10
83 37 -10
84 37 -10
85 37 -10
86 37 -10
87 37 -10
88 37 -10
89 37 -10
90 37 -10
91 37 -10
92 37 -10
93 37 -10
94 37 -10
95 37 -10
96 37 -10
97 37 -10
98 37 -10
99 37 -10

0 38 0.744995150194867
1 38 0.9584421912852
2 38 0.0380113949207657
3 38 0.016534999630799
4 38 0.0859935866590243
5 38 0.046848119422246
6 38 0.109379574762591
7 38 0.205770182359033
8 38 0.268290832346319
9 38 0.416019522400404
10 38 0.361191610989134
11 38 0.200203605658832
12 38 0.477965199697459
13 38 0.367734177078571
14 38 0.171801672531002
15 38 0.0610234926003948
16 38 0.387144499306507
17 38 1.50427697204398
18 38 1.80394460032382
19 38 1.95279039292737
20 38 3.83590397801611
21 38 3.31399531365964
22 38 3.85538538352922
23 38 12.8885229479847
24 38 20.8121695629592
25 38 13.4548494196586
26 38 11.3607852293335
27 38 2.96050263216884
28 38 7.72557837740131
29 38 8.96476014916573
30 38 5.99183559209308
31 38 5.03757221565638
32 38 3.90649010864305
33 38 3.38479659540232
34 38 2.53840303678737
35 38 2.27190985529906
36 38 2.06893596056309
37 38 1.32003757158417
38 38 0.503792103582346
39 38 0.184597537507134
40 38 0.0297956329074266
41 38 0.0656171930061961
42 38 0.208545160172211
43 38 0.058237290476223
44 38 0.129676812010602
45 38 0.227420307092022
46 38 0.246818005096974
47 38 0.378307397836883
48 38 0.320483447613426
49 38 0.883119124088336
50 38 0.22778649194442
51 38 0.0988501992608425
52 38 0.150226245504471
53 38 0.193962733139144
54 38 0.0756688801795656
55 38 0.75606187198763
56 38 0.958476105965172
57 38 0.0783471131077429
58 38 0.0889979177166168
59 38 0.284701027263462
60 38 0.674216200711309
61 38 0.0434896241481341
62 38 4.72017724125721
63 38 0.306977816348664
64 38 0.0911524036090868
65 38 0.533704729395812
66 38 0.649918637726606
67 38 -10
68 38 -10
69 38 -10
70 38 -10
71 38 -10
72 38 -10
73 38 -10
74 38 -10
75 38 -10
76 38 -10
77 38 -10
78 38 -10
79 38 -10
80 38 -10
81 38 -10
82 38 -10
83 38 -10
84 38 -10
85 38 -10
86 38 -10
87 38 -10
88 38 -10
89 38 -10
90 38 -10
91 38 -10
92 38 -10
93 38 -10
94 38 -10
95 38 -10
96 38 -10
97 38 -10
98 38 -10
99 38 -10

0 39 0.103627144788078
1 39 0.311077131131216
2 39 0.288915895022929
3 39 0.62477206896969
4 39 0.766589667410607
5 39 0.327792872096828
6 39 0.279971735954591
7 39 0.0947607992206911
8 39 0.0492180335622887
9 39 0.260486941571974
10 39 0.0708702757807408
11 39 0.0177169736443966
12 39 0.134868590581123
13 39 0.168552501234021
14 39 0.0511928925072097
15 39 0.500067466376117
16 39 0.142172868468807
17 39 0.318727145873285
18 39 0.335132013572627
19 39 0.847962027447613
20 39 2.48698536760895
21 39 3.39342685311644
22 39 5.27126717172215
23 39 6.62983780794814
24 39 21.1584203254206
25 39 9.56133003897498
26 39 11.0803166946825
27 39 12.9509154495089
28 39 10.584427879348
29 39 10.2108182364569
30 39 7.94461904011536
31 39 6.02456972288747
32 39 5.11272601601271
33 39 3.97949426802343
34 39 3.1241429571344
35 39 1.10077345860567
36 39 1.19839486619425
37 39 0.348863724247479
38 39 0.35231891022967
39 39 0.454838268945972
40 39 0.253921663475458
41 39 0.0572906202923828
42 39 0.156515584721483
43 39 0.0751852758098434
44 39 0.0337344156169434
45 39 0.0137004988154722
46 39 0.0433557956928412
47 39 0.114097664341119
48 39 0.37732357976503
49 39 0.717251815458187
50 39 0.123936246508309
51 39 0.114079442255064
52 39 0.0591361116609896
53 39 0.0236530406815596
54 39 0.0232917675870008
55 39 0.0823333576324674
56 39 0.164573176981229
57 39 0.0191965026616892
58 39 0.277311495847923
59 39 0.381187956646942
60 39 0.957997690809882
61 39 0.631701857796667
62 39 0.151606457865644
63 39 0.433763734937153
64 39 1.41494319531421
65 39 2.46841486761668
66 39 8.98944331005242
67 39 -10
68 39 -10
69 39 -10
70 39 -10
71 39 -10
72 39 -10
73 39 -10
74 39 -10
75 39 -10
76 39 -10
77 39 -10
78 39 -10
79 39 -10
80 39 -10
81 39 -10
82 39 -10
83 39 -10
84 39 -10
85 39 -10
86 39 -10
87 39 -10
88 39 -10
89 39 -10
90 39 -10
91 39 -10
92 39 -10
93 39 -10
94 39 -10
95 39 -10
96 39 -10
97 39 -10
98 39 -10
99 39 -10

0 40 0.624846189950599
1 40 0.649421666396285
2 40 0.873162567255787
3 40 0.605230462267616
4 40 0.527465545805804
5 40 0.74539991191919
6 40 0.379625020747832
7 40 0.528315680678066
8 40 1.87949240771476
9 40 1.47715152041838
10 40 0.305110115608113
11 40 1.26653652606346
12 40 0.987575859361758
13 40 1.71743481770358
14 40 1.69926462090394
15 40 1.58908677792307
16 40 1.4946329256475
17 40 1.69160657111332
18 40 2.16167088493461
19 40 3.7189330822369
20 40 6.85891906564006
21 40 8.69405464070573
22 40 17.1228312604135
23 40 16.1443191164719
24 40 23.9798757498224
25 40 23.5362978630458
26 40 26.4329192586895
27 40 18.7597836721585
28 40 18.235461265297
29 40 13.6459146996585
30 40 8.22856061981918
31 40 7.19447561273099
32 40 6.3327040652132
33 40 5.30684125995751
34 40 3.05352772075899
35 40 2.76107623850529
36 40 0.598076241611062
37 40 0.344667046414546
38 40 0.3241080964037
39 40 0.165532884576382
40 40 0.135741817622158
41 40 0.0460390574583998
42 40 0.0260222627056209
43 40 0.00962997145592435
44 40 0.2260450303742
45 40 0.0145027152311207
46 40 0.256146422335657
47 40 0.0576072439543645
48 40 1.00907845641387
49 40 0.266879764889993
50 40 0.607612296290592
51 40 0.0217601555183906
52 40 0.0196918479812341
53 40 0.0269255230266182
54 40 1.43763950030711
55 40 0.656922308894586
56 40 0.402161754779125
57 40 0.149013402274495
58 40 0.198658619421499
59 40 0.0844423469734027
60 40 2.48200265485756
61 40 1.01441002703457
62 40 0.258406303360454
63 40 1.15971701998677
64 40 0.463011176261056
65 40 1.54720227811292
66 40 2.76076223073565
67 40 -10
68 40 -10
69 40 -10
70 40 -10
71 40 -10
72 40 -10
73 40 -10
74 40 -10
75 40 -10
76 40 -10
77 40 -10
78 40 -10
79 40 -10
80 40 -10
81 40 -10
82 40 -10
83 40 -10
84 40 -10
85 40 -10
86 40 -10
87 40 -10
88 40 -10
89 40 -10
90 40 -10
91 40 -10
92 40 -10
93 40 -10
94 40 -10
95 40 -10
96 40 -10
97 40 -10
98 40 -10
99 40 -10

0 41 0.11027092263395
1 41 0.736494441480188
2 41 0.190019924323368
3 41 0.389393293168054
4 41 0.408961626137484
5 41 0.0351050457738773
6 41 0.429040057283067
7 41 0.397178117082735
8 41 0.856906236572005
9 41 0.923871858798929
10 41 0.595081004270715
11 41 0.346983789080742
12 41 0.305952827650568
13 41 0.894384859278504
14 41 0.704690037709124
15 41 1.00591614918242
16 41 0.790284633783082
17 41 0.701904610241833
18 41 2.11799733204311
19 41 2.43491820923244
20 41 4.09873228156783
21 41 9.10212853413683
22 41 12.0918037426452
23 41 20.7616224900577
24 41 22.3880104615241
25 41 25.0063564665304
26 41 18.9242684316737
27 41 5.68535338904152
28 41 5.41872990296782
29 41 7.60531349183869
30 41 7.26067453132028
31 41 6.43034278376089
32 41 2.50162052183219
33 41 1.17232133976645
34 41 1.16750961505063
35 41 1.04017232378381
36 41 1.05076880327199
37 41 0.952710506992648
38 41 0.914851072253889
39 41 0.691162390229639
40 41 0.0806330665500961
41 41 0.12509287800619
42 41 0.122806465536858
43 41 0.217956939353504
44 41 0.874524542211778
45 41 0.503149020792683
46 41 0.416465607162396
47 41 0.15899674219733
48 41 0.227215878968485
49 41 0.525433786545485
50 41 0.508779086382984
51 41 0.130788991366691
52 41 0.100791714321849
53 41 0.0264887457918494
54 41 0.0515360008687738
55 41 0.298869035032686
56 41 0.133576458748822
57 41 1.22999526556009
58 41 0.0876518157587752
59 41 0.18835754349443
60 41 0.231574122548764
61 41 0.466560433461307
62 41 1.93834994179031
63 41 5.09913784596194
64 41 3.34272458118615
65 41 -10
66 41 -10
67 41 -10
68 41 -10
69 41 -10
70 41 -10
71 41 -10
72 41 -10
73 41 -10
74 41 -10
75 41 -10
76 41 -10
77 41 -10
78 41 -10
79 41 -10
80 41 -10
81 41 -10
82 41 -10
83 41 -10
84 41 -10
85 41 -10
86 41 -10
87 41 -10
88 41 -10
89 41 -10
90 41 -10
91 41 -10
92 41 -10
93 41 -10
94 41 -10
95 41 -10
96 41 -10
97 41 -10
98 41 -10
99 41 -10

0 42 0.103694901197503
1 42 0.140378067530022
2 42 0.0675629367561055
3 42 0.239071647413643
4 42 0.46702142229307
5 42 0.685959132596751
6 42 0.644263463778347
7 42 0.748650989835096
8 42 0.830599748232853
9 42 1.17065288667744
10 42 0.506688380034029
11 42 0.0860134193310582
12 42 1.49137334130527
13 42 0.951643084442592
14 42 0.822196127010215
15 42 1.09325445499638
16 42 1.91183010959857
17 42 1.36190888676282
18 42 2.61607703489127
19 42 2.8769607815115
20 42 3.79827856586529
21 42 5.96337344010599
22 42 10.9486818139331
23 42 12.5515522717318
24 42 13.5173657334302
25 42 25.6414613552788
26 42 19.7708934564413
27 42 22.1128166542832
28 42 27.6653981624968
29 42 14.3693948228174
30 42 15.6912665985939
31 42 9.17898513606213
32 42 7.9833208203361
33 42 4.31959071274492
34 42 3.61231388550129
35 42 1.9572167202705
36 42 0.39870014463293
37 42 1.8523894787509
38 42 1.70514961178051
39 42 0.802272793412928
40 42 0.24571106064079
41 42 0.0984790598956089
42 42 0.00823034470022306
43 42 0.409386269900879
44 42 0.0210523918195434
45 42 0.133345441921593
46 42 0.0176239066885242
47 42 0.492746109781054
48 42 1.45058899625016
49 42 0.256037477103567
50 42 0.102586058336117
51 42 0.0770689724869522
52 42 0.0181363738698902
53 42 0.0626232978600101
54 42 0.0208716831594156
55 42 0.0578954541497375
56 42 0.0394632664686921
57 42 0.0489885587699104
58 42 1.59791845453753
59 42 0.617731593455112
60 42 0.118766475927074
61 42 0.305992833178255
62 42 3.66180612518046
63 42 -10
64 42 -10
65 42 -10
66 42 -10
67 42 -10
68 42 -10
69 42 -10
70 42 -10
71 42 -10
72 42 -10
73 42 -10
74 42 -10
75 42 -10
76 42 -10
77 42 -10
78 42 -10
79 42 -10
80 42 -10
81 42 -10
82 42 -10
83 42 -10
84 42 -10
85 42 -10
86 42 -10
87 42 -10
88 42 -10
89 42 -10
90 42 -10
91 42 -10
92 42 -10
93 42 -10
94 42 -10
95 42 -10
96 42 -10
97 42 -10
98 42 -10
99 42 -10

0 43 0.00645970244381164
1 43 0.109577381536522
2 43 0.054650562090871
3 43 0.0361230729194398
4 43 0.0187791714740464
5 43 0.03877023255582
6 43 0.123302178234816
7 43 0.0370493076051559
8 43 0.498403596360729
9 43 0.888469091597252
10 43 1.31464915721653
11 43 1.31848288841729
12 43 0.607899656632907
13 43 0.211376377742526
14 43 0.704500416219786
15 43 1.14106240551446
16 43 1.13340338846217
17 43 2.26991204796176
18 43 2.99096953332421
19 43 3.37123892989249
20 43 4.54751598287574
21 43 8.00686249424119
22 43 7.61794522599005
23 43 10.0513637346709
24 43 10.9672440064506
25 43 13.9862015384585
26 43 23.4558124255976
27 43 23.1150174607355
28 43 22.7100320462581
29 43 26.2669066774899
30 43 10.3468812186376
31 43 10.3416272877179
32 43 8.68864018912929
33 43 7.88420151656555
34 43 4.31200393312939
35 43 3.00764210615273
36 43 1.76102720935471
37 43 2.27625157172542
38 43 1.40224475165386
39 43 1.18015245924298
40 43 0.363079208214548
41 43 0.0431618642351831
42 43 0.207878801868553
43 43 0.0357344831326738
44 43 0.0464722899564339
45 43 0.0212947741653386
46 43 0.00800411480403028
47 43 0.110939032224704
48 43 0.119109538892206
49 43 0.425559839293368
50 43 0.0918458850539912
51 43 0.0315354845804096
52 43 0.0322975217086469
53 43 0.0301126437348413
54 43 0.191064663975272
55 43 0.0275245254162473
56 43 0.0535883357912935
57 43 5.22756616522922
58 43 1.37546870510818
59 43 1.74590330867877
60 43 0.0927571775463526
61 43 0.267525722733554
62 43 0.0770465314789436
63 43 0.0507182843700556
64 43 2.19581332172786
65 43 6.00600148153272
66 43 -10
67 43 -10
68 43 -10
69 43 -10
70 43 -10
71 43 -10
72 43 -10
73 43 -10
74 43 -10
75 43 -10
76 43 -10
77 43 -10
78 43 -10
79 43 -10
80 43 -10
81 43 -10
82 43 -10
83 43 -10
84 43 -10
85 43 -10
86 43 -10
87 43 -10
88 43 -10
89 43 -10
90 43 -10
91 43 -10
92 43 -10
93 43 -10
94 43 -10
95 43 -10
96 43 -10
97 43 -10
98 43 -10
99 43 -10

0 44 0.0324153740933486
1 44 0.0842232204591805
2 44 0.0849401681443657
3 44 0.227600977423159
4 44 0.125459609091201
5 44 0.204936378625464
6 44 2.32142765412751
7 44 0.0660885972299126
8 44 0.0283557252077291
9 44 0.717034911208022
10 44 1.22234744104158
11 44 0.601820136010008
12 44 0.934508002449242
13 44 0.435266668581388
14 44 1.18095815862672
15 44 0.546430222515627
16 44 1.5234578641693
17 44 2.4398675871278
18 44 2.64090489414102
19 44 3.13403069429309
20 44 6.42612331226343
21 44 17.2263719685318
22 44 6.27897351276195
23 44 8.8206527543914
24 44 13.9521940731768
25 44 22.7812567854832
26 44 20.8198688045554
27 44 23.8810928155478
28 44 14.5775890329374
29 44 21.2144945547867
30 44 10.9209125163502
31 44 9.77362143819055
32 44 15.6261382614338
33 44 10.5205201677659
34 44 6.16671694636893
35 44 3.27036543563547
36 44 3.52764309278931
37 44 1.35208610328509
38 44 2.20601372826699
39 44 0.949940903992248
40 44 0.588607774776473
41 44 0.922007271783992
42 44 0.315273852411293
43 44 0.273527536053391
44 44 0.125732471203728
45 44 0.068368476288042
46 44 0.118625197657353
47 44 0.383881897207666
48 44 0.781578067353496
49 44 0.474521916467935
50 44 0.0198991616679672
51 44 0.0413210549976786
52 44 0.0188063728387904
53 44 0.0250534638913403
54 44 0.216731207466037
55 44 1.18702789901227
56 44 0.0743521365636624
57 44 0.0351781248620389
58 44 0.0441060710295963
59 44 1.66193731119518
60 44 0.222298550155128
61 44 1.4708978365733
62 44 2.01591684997359
63 44 0.411645751316618
64 44 -10
65 44 -10
66 44 -10
67 44 -10
68 44 -10
69 44 -10
70 44 -10
71 44 -10
72 44 -10
73 44 -10
74 44 -10
75 44 -10
76 44 -10
77 44 -10
78 44 -10
79 44 -10
80 44 -10
81 44 -10
82 44 -10
83 44 -10
84 44 -10
85 44 -10
86 44 -10
87 44 -10
88 44 -10
89 44 -10
90 44 -10
91 44 -10
92 44 -10
93 44 -10
94 44 -10
95 44 -10
96 44 -10
97 44 -10
98 44 -10
99 44 -10

0 45 0.0460153418788866
1 45 0.206519093868651
2 45 0.0363195538209136
3 45 0.16786041148202
4 45 0.701403959329001
5 45 0.080897261474101
6 45 0.0874791028550073
7 45 0.0209505623439956
8 45 0.138048343030276
9 45 0.250850755605104
10 45 0.654800540596064
11 45 0.391513362119517
12 45 0.0778945309737641
13 45 0.157501626326102
14 45 0.196562250436709
15 45 1.03289707450589
16 45 1.63342841215161
17 45 2.73258998194495
18 45 2.96759269411088
19 45 3.73883446425828
20 45 3.751653248494
21 45 5.33244733931832
22 45 3.17939712300238
23 45 9.00565818806279
24 45 11.4700585848316
25 45 9.6530324520419
26 45 15.9855894809965
27 45 15.5701755833436
28 45 20.9656277139612
29 45 5.64425345252892
30 45 3.20611990299462
31 45 1.22803886367322
32 45 15.8299563676086
33 45 9.99811454228352
34 45 8.91318926701895
35 45 5.34614181535895
36 45 5.0451974764335
37 45 2.78726009628714
38 45 1.94704769845368
39 45 1.42869399726451
40 45 0.642132556607357
41 45 0.4827458858384
42 45 0.547960962444398
43 45 0.131727864634725
44 45 0.0134674100922646
45 45 0.0867025012694914
46 45 0.00828363811277653
47 45 0.311078936234233
48 45 0.0108735037988047
49 45 0.135373413103761
50 45 0.0479018229134431
51 45 0.198537301556729
52 45 0.0647977782865568
53 45 0.0165263280209587
54 45 0.0067661392223398
55 45 0.0403027924737713
56 45 0.0195571163223794
57 45 0.639136270703394
58 45 5.22799611500538
59 45 0.557560975094364
60 45 0.172624654226115
61 45 1.22727686511293
62 45 0.882410644927238
63 45 4.57983314896003
64 45 -10
65 45 -10
66 45 -10
67 45 -10
68 45 -10
69 45 -10
70 45 -10
71 45 -10
72 45 -10
73 45 -10
74 45 -10
75 45 -10
76 45 -10
77 45 -10
78 45 -10
79 45 -10
80 45 -10
81 45 -10
82 45 -10
83 45 -10
84 45 -10
85 45 -10
86 45 -10
87 45 -10
88 45 -10
89 45 -10
90 45 -10
91 45 -10
92 45 -10
93 45 -10
94 45 -10
95 45 -10
96 45 -10
97 45 -10
98 45 -10
99 45 -10

0 46 0.0288768492495376
1 46 0.025521879634544
2 46 0.628041666843609
3 46 0.0434285741007328
4 46 0.133654146001329
5 46 0.329236631598392
6 46 0.191873907710081
7 46 0.0288985262942962
8 46 0.163649971388498
9 46 0.365898700790215
10 46 0.532912873017074
11 46 1.57045900065881
12 46 0.593960258656325
13 46 0.63932939248882
14 46 2.18605447564616
15 46 1.74678109319542
16 46 0.870943304380331
17 46 1.29632048289341
18 46 2.94813599038481
19 46 3.12062717158782
20 46 3.41228132892947
21 46 4.42526565427007
22 46 4.79855861049671
23 46 5.40212677269288
24 46 6.80642023233197
25 46 8.68677944496194
26 46 10.1206638650558
27 46 20.9224266487126
28 46 6.39399182862571
29 46 6.28987917322741
30 46 8.56981554862242
31 46 13.0812534668165
32 46 17.1637714908795
33 46 7.13224320668671
34 46 3.65887713735971
35 46 4.08119758271876
36 46 1.07747109735728
37 46 2.60522957258788
38 46 2.0598051862469
39 46 1.15623913703524
40 46 0.55610543191876
41 46 0.268493380451074
42 46 0.58908570977795
43 46 0.0180151367024483
44 46 0.0322729319002439
45 46 0.0650933493851217
46 46 0.0404647369846213
47 46 0.285435731748526
48 46 0.00586865020009888
49 46 0.152093713975535
50 46 1.39250259251178
51 46 4.66013336479667
52 46 0.027679079758739
53 46 0.115705252228615
54 46 0.0272812251820042
55 46 0.0522819472637295
56 46 0.0183266841298709
57 46 0.0686716122397772
58 46 0.875553697486617
59 46 3.31140339229118
60 46 0.220143744244388
61 46 0.193439122182732
62 46 0.353833671491847
63 46 -10
64 46 -10
65 46 -10
66 46 -10
67 46 -10
68 46 -10
69 46 -10
70 46 -10
71 46 -10
72 46 -10
73 46 -10
74 46 -10
75 46 -10
76 46 -10
77 46 -10
78 46 -10
79 46 -10
80 46 -10
81 46 -10
82 46 -10
83 46 -10
84 46 -10
85 46 -10
86 46 -10
87 46 -10
88 46 -10
89 46 -10
90 46 -10
91 46 -10
92 46 -10
93 46 -10
94 46 -10
95 46 -10
96 46 -10
97 46 -10
98 46 -10
99 46 -10

0 47 0.257062951439235
1 47 0.0497511520067964
2 47 1.51662718907684
3 47 0.0458177649219599
4 47 0.154821225873637
5 47 0.137285435511657
6 47 0.0641803482579797
7 47 0.128797035996699
8 47 0.0730414797352704
9 47 0.113627152396728
10 47 0.382383084928212
11 47 0.241844718347318
12 47 0.0210634056370646
13 47 0.366788331081242
14 47 0.95002349753713
15 47 1.20281838992242
16 47 1.07169722634473
17 47 1.0992254203793
18 47 2.40066403146841
19 47 3.14359538601683
20 47 5.03913940476715
21 47 3.35924867764935
22 47 5.29573882431447
23 47 3.53080882765479
24 47 5.44426720789521
25 47 11.4042593550947
26 47 5.73505011545465
27 47 12.86426385285
28 47 18.4546361821836
29 47 6.11165193951745
30 47 9.78021993676555
31 47 24.8489446773416
32 47 19.7017846123355
33 47 12.1470305644382
34 47 7.59692815084359
35 47 6.28545063788002
36 47 3.85943450845644
37 47 4.14439031228673
38 47 3.20288708526661
39 47 1.3685394923498
40 47 0.572029246690781
41 47 0.265754295216762
42 47 0.0896148836625437
43 47 0.0235917028472187
44 47 0.00468432778779503
45 47 0.00678536643853106
46 47 0.107296141204356
47 47 0.170234280163108
48 47 0.0144276758732915
49 47 0.292123304412829
50 47 0.0848170605069059
51 47 0.0458947485191717
52 47 0.0441008966117104
53 47 0.0039687272352628
54 47 0.00683198918309904
55 47 0.0148850859346861
56 47 0.426484117339561
57 47 0.577987083935347
58 47 0.306859060497517
59 47 0.17504233292019
60 47 0.198075379089159
61 47 0.253617412075703
62 47 0.36324145547627
63 47 -10
64 47 -10
65 47 -10
66 47 -10
67 47 -10
68 47 -10
69 47 -10
70 47 -10
71 47 -10
72 47 -10
73 47 -10
74 47 -10
75 47 -10
76 47 -10
77 47 -10
78 47 -10
79 47 -10
80 47 -10
81 47 -10
82 47 -10
83 47 -10
84 47 -10
85 47 -10
86 47 -10
87 47 -10
88 47 -10
89 47 -10
90 47 -10
91 47 -10
92 47 -10
93 47 -10
94 47 -10
95 47 -10
96 47 -10
97 47 -10
98 47 -10
99 47 -10

0 48 0.115573486714937
1 48 0.0477152216486893
2 48 0.0587443768845437
3 48 0.0467204418511937
4 48 0.0542752510107398
5 48 0.039846964500078
6 48 0.0310260748516
7 48 0.0171239026193362
8 48 0.0338699844497344
9 48 0.0423289310062991
10 48 0.0948579671435603
11 48 0.016365877520162
12 48 0.246493695335876
13 48 1.11780766553358
14 48 0.582677099889185
15 48 1.05099336538067
16 48 0.747090407937194
17 48 2.19972131682218
18 48 2.32482701755571
19 48 2.59625969038762
20 48 4.06370492696758
21 48 4.05655305147533
22 48 3.50980306571012
23 48 4.62092942106987
24 48 4.9098471411229
25 48 7.0963454290833
26 48 9.276440462068
27 48 8.5577966948759
28 48 12.7998116083086
29 48 14.894061225671
30 48 18.8772463328033
31 48 20.8255708804176
32 48 18.2722676380222
33 48 15.7711997047848
34 48 6.90944573920455
35 48 3.38069794268185
36 48 3.44282861236316
37 48 3.29880166235908
38 48 2.04496448896204
39 48 1.15097735063292
40 48 0.73301905450937
41 48 0.126727553462569
42 48 99.5140308114037
43 48 0.0900180843625641
44 48 0.0522885081337956
45 48 0.0180004546928546
46 48 0.0418441492531524
47 48 0.15830960466562
48 48 0.251303993451315
49 48 0.28899862110906
50 48 3.89156824633973
51 48 0.0296033277064422
52 48 0.00844920512369096
53 48 0.0246241775637134
54 48 0.00404344858281893
55 48 0.0216687558542076
56 48 0.0426433208806816
57 48 0.0623492439640133
58 48 0.171879040168815
59 48 0.284287698396482
60 48 0.761073964479265
61 48 0.357933855726333
62 48 1.09681480732214
63 48 -10
64 48 -10
65 48 -10
66 48 -10
67 48 -10
68 48 -10
69 48 -10
70 48 -10
71 48 -10
72 48 -10
73 48 -10
74 48 -10
75 48 -10
76 48 -10
77 48 -10
78 48 -10
79 48 -10
80 48 -10
81 48 -10
82 48 -10
83 48 -10
84 48 -10
85 48 -10
86 48 -10
87 48 -10
88 48 -10
89 48 -10
90 48 -10
91 48 -10
92 48 -10
93 48 -10
94 48 -10
95 48 -10
96 48 -10
97 48 -10
98 48 -10
99 48 -10

0 49 0.226508618971648
1 49 0.0475060407567113
2 49 0.0818270028465976
3 49 0.679162255757245
4 49 0.112547097772074
5 49 0.265850702329371
6 49 0.0122573341654442
7 49 0.0613725889669127
8 49 0.0342199455240195
9 49 0.0477721328364048
10 49 0.234342765893309
11 49 0.176227946598424
12 49 0.319443021477921
13 49 0.707445673613431
14 49 0.897540918659867
15 49 0.736825241101726
16 49 1.53904575597967
17 49 2.30396229545381
18 49 2.42791313598059
19 49 2.48722809432493
20 49 3.68778726174318
21 49 1.64661130556421
22 49 3.85853391206873
23 49 1.27354859156186
24 49 3.97070991815196
25 49 5.68080644931646
26 49 3.34900410106726
27 49 8.67972405802955
28 49 6.25744140031083
29 49 5.37530544792041
30 49 5.49641377549509
31 49 5.43390601170779
32 49 27.7623225518057
33 49 9.44234803377584
34 49 3.60266399768292
35 49 5.10497491540059
36 49 1.89103820505095
37 49 2.44109502146552
38 49 2.57369381453598
39 49 1.49951842193608
40 49 0.710297061610436
41 49 0.290387046334265
42 49 0.0639594671189192
43 49 0.0368984660278992
44 49 0.0922421359859096
45 49 0.422178204495661
46 49 0.0137671576068399
47 49 0.415075004039668
48 49 0.0970812327434463
49 49 0.0518617334758837
50 49 0.0232088629210299
51 49 0.0143641049866185
52 49 0.0174510948636961
53 49 0.0190856843068189
54 49 0.0107030201297685
55 49 0.125275761311018
56 49 0.0657277163011982
57 49 0.188672953741372
58 49 3.10455246251577
59 49 0.513507902677335
60 49 0.805556797771902
61 49 0.510388069223265
62 49 0.119045130059114
63 49 0.115291194388648
64 49 -10
65 49 -10
66 49 -10
67 49 -10
68 49 -10
69 49 -10
70 49 -10
71 49 -10
72 49 -10
73 49 -10
74 49 -10
75 49 -10
76 49 -10
77 49 -10
78 49 -10
79 49 -10
80 49 -10
81 49 -10
82 49 -10
83 49 -10
84 49 -10
85 49 -10
86 49 -10
87 49 -10
88 49 -10
89 49 -10
90 49 -10
91 49 -10
92 49 -10
93 49 -10
94 49 -10
95 49 -10
96 49 -10
97 49 -10
98 49 -10
99 49 -10

0 50 0.0564300127448866
1 50 0.0527955029560754
2 50 0.0692381074309228
3 50 0.0344483852937593
4 50 0.0644512584814186
5 50 0.130235894855696
6 50 0.0298007392093278
7 50 0.0212064480525836
8 50 0.0325071940427502
9 50 0.096639748310082
10 50 0.0482406973981222
11 50 0.0195986393965883
12 50 0.648966355672289
13 50 0.749751965265445
14 50 0.200825125147408
15 50 0.225365797691981
16 50 1.46336966969334
17 50 1.37172164582902
18 50 2.14982332213545
19 50 2.01243407329533
20 50 2.62523681184841
21 50 3.09565380544334
22 50 2.05764831201065
23 50 3.69985630732355
24 50 3.52322106700991
25 50 5.07523885324095
26 50 5.33569083665518
27 50 7.32612874752373
28 50 7.54890422848009
29 50 12.4381962607207
30 50 10.7830427963616
31 50 9.79066566517733
32 50 16.2638255984445
33 50 14.8758368849146
34 50 9.731900952751
35 50 5.67951882397099
36 50 3.53693674755381
37 50 2.61254291947406
38 50 1.53627539209865
39 50 0.817818039910206
40 50 0.392215813780768
41 50 0.212242218422059
42 50 0.0591680094881035
43 50 0.00986066983301475
44 50 0.0623235737351266
45 50 0.0149191075026094
46 50 0.0964482026357458
47 50 0.0298850504125439
48 50 0.113473264002002
49 50 0.331134497583483
50 50 0.352728977305089
51 50 0.0997205293383543
52 50 0.118597793842174
53 50 0.0113069974291961
54 50 0.0157077845968559
55 50 0.135543192500164
56 50 0.0735975199230538
57 50 0.162930233232807
58 50 0.75993116783067
59 50 0.128233347289285
60 50 0.145145536656017
61 50 0.961537595578165
62 50 0.338254400482895
63 50 0.152873914772998
64 50 -10
65 50 -10
66 50 -10
67 50 -10
68 50 -10
69 50 -10
70 50 -10
71 50 -10
72 50 -10
73 50 -10
74 50 -10
75 50 -10
76 50 -10
77 50 -10
78 50 -10
79 50 -10
80 50 -10
81 50 -10
82 50 -10
83 50 -10
84 50 -10
85 50 -10
86 50 -10
87 50 -10
88 50 -10
89 50 -10
90 50 -10
91 50 -10
92 50 -10
93 50 -10
94 50 -10
95 50 -10
96 50 -10
97 50 -10
98 50 -10
99 50 -10

0 51 0.565047623850087
1 51 2.4454634303139
2 51 0.233349952637634
3 51 0.197640107400759
4 51 0.205821604548546
5 51 0.307262228007585
6 51 0.381499841659812
7 51 0.503573040363902
8 51 0.362180810374445
9 51 0.0327961274043002
10 51 0.0732301992112493
11 51 0.915353513076687
12 51 0.0304238693876849
13 51 0.157058112442358
14 51 0.574506319402773
15 51 0.250681275950081
16 51 0.458679975034447
17 51 0.570778636183767
18 51 1.70024177208302
19 51 1.22877944632045
20 51 1.52120762432213
21 51 2.39280665304951
22 51 3.84112655467328
23 51 3.44036619087944
24 51 3.0936618760449
25 51 4.33474382753901
26 51 4.21690298515598
27 51 8.26708500063265
28 51 16.6566324056821
29 51 14.0525428403507
30 51 14.9049800910714
31 51 15.9942777266621
32 51 16.0620567909563
33 51 14.6133497468286
34 51 7.87972972471586
35 51 3.24684843179465
36 51 2.97438540991051
37 51 3.0494927423367
38 51 2.14957896385802
39 51 1.26362965379479
40 51 0.769128372261937
41 51 0.331417480711201
42 51 0.114256329559051
43 51 0.0628088253515204
44 51 0.0623583214252312
45 51 0.0568068166012978
46 51 0.110903272002981
47 51 0.0120033113444748
48 51 0.0398518552425118
49 51 0.325822824223475
50 51 0.546306796973095
51 51 0.793533360293426
52 51 0.177751762851002
53 51 0.00923390221833549
54 51 0.0554146532764821
55 51 0.0999521383042113
56 51 0.749227049671011
57 51 0.257691567814479
58 51 0.130956255989182
59 51 0.0110938234724679
60 51 0.278730924272738
61 51 0.791224143872659
62 51 0.324265136098057
63 51 -10
64 51 -10
65 51 -10
66 51 -10
67 51 -10
68 51 -10
69 51 -10
70 51 -10
71 51 -10
72 51 -10
73 51 -10
74 51 -10
75 51 -10
76 51 -10
77 51 -10
78 51 -10
79 51 -10
80 51 -10
81 51 -10
82 51 -10
83 51 -10
84 51 -10
85 51 -10
86 51 -10
87 51 -10
88 51 -10
89 51 -10
90 51 -10
91 51 -10
92 51 -10
93 51 -10
94 51 -10
95 51 -10
96 51 -10
97 51 -10
98 51 -10
99 51 -10

0 52 0.182583644477569
1 52 0.416687455294791
2 52 0.187456811688932
3 52 0.015103424094083
4 52 0.0525657936695811
5 52 0.0420673606025139
6 52 0.014767933721387
7 52 0.0466811313388151
8 52 0.325082221511485
9 52 0.0109857588306557
10 52 0.605802797633455
11 52 0.0108436329437639
12 52 0.525069912201934
13 52 0.325520792166586
14 52 0.653036754053476
15 52 1.43826793149648
16 52 0.772330522482855
17 52 1.05257674510111
18 52 1.92552857949742
19 52 2.59691009319542
20 52 0.919537111808826
21 52 0.734794925542129
22 52 2.16803692450698
23 52 2.11340526871741
24 52 2.4059940919423
25 52 4.28885980946961
26 52 6.90384200742529
27 52 7.23777658550592
28 52 7.98669082336392
29 52 6.41542206301423
30 52 16.8286488382219
31 52 25.8293315613726
32 52 10.4863002549791
33 52 15.6814450628206
34 52 17.6312731528144
35 52 7.01288065717435
36 52 4.36722523795333
37 52 3.29766901327147
38 52 2.32090796943307
39 52 0.863021621771847
40 52 0.677622948840868
41 52 0.0290383049543435
42 52 0.0457554235740248
43 52 0.0091645680160128
44 52 0.0126018367113803
45 52 0.0502073867498383
46 52 0.00666895719288746
47 52 0.134014003409842
48 52 0.594225858796307
49 52 0.331041750790323
50 52 0.308586007051487
51 52 0.85340441485942
52 52 0.78867708177395
53 52 0.42222693966154
54 52 0.321308291933773
55 52 0.2185050448211
56 52 0.34047936631238
57 52 0.283299659869366
58 52 0.711051811812965
59 52 0.457766525590973
60 52 0.52724924047537
61 52 0.513724922184683
62 52 0.0794339264525675
63 52 0.507277638105397
64 52 -10
65 52 -10
66 52 -10
67 52 -10
68 52 -10
69 52 -10
70 52 -10
71 52 -10
72 52 -10
73 52 -10
74 52 -10
75 52 -10
76 52 -10
77 52 -10
78 52 -10
79 52 -10
80 52 -10
81 52 -10
82 52 -10
83 52 -10
84 52 -10
85 52 -10
86 52 -10
87 52 -10
88 52 -10
89 52 -10
90 52 -10
91 52 -10
92 52 -10
93 52 -10
94 52 -10
95 52 -10
96 52 -10
97 52 -10
98 52 -10
99 52 -10

0 53 1.01651777390939
1 53 0.721392466852969
2 53 0.472262105097797
3 53 0.724410591487183
4 53 3.25383961744404
5 53 1.36325450255821
6 53 0.240033319142772
7 53 0.209554130183351
8 53 0.170703780540383
9 53 0.112978710776691
10 53 0.0715045153805253
11 53 0.154505249002512
12 53 0.0930705956145721
13 53 0.0599571916841571
14 53 0.247359098969667
15 53 0.616286742409379
16 53 0.0907709192945671
17 53 1.38583914004111
18 53 1.33049826303414
19 53 1.35409508003467
20 53 1.71333273956881
21 53 2.58662179798399
22 53 2.38158911840581
23 53 2.43279998951233
24 53 2.23345654037732
25 53 3.36761669074399
26 53 5.85515707786381
27 53 7.44837000523595
28 53 10.8253288363597
29 53 14.4938609817612
30 53 8.95617760482743
31 53 16.5952511255033
32 53 13.0037617793483
33 53 16.8373220339693
34 53 11.4762968472239
35 53 8.25354770302959
36 53 6.44411793175396
37 53 3.15917812451804
38 53 3.72756648300475
39 53 1.24845589157516
40 53 0.374931250701569
41 53 0.382811717185127
42 53 0.0452135319964446
43 53 0.0161033282671457
44 53 0.0243263966055455
45 53 0.00466329704432726
46 53 0.0252142281233176
47 53 0.317629679117582
48 53 0.297134060921125
49 53 0.0654941845330208
50 53 0.0814223758488689
51 53 0.00973477111128747
52 53 0.50560350779524
53 53 0.0237628568972179
54 53 0.105866106980554
55 53 0.0657812259873433
56 53 0.0276736654919549
57 53 0.0132459653120353
58 53 0.0106553796420051
59 53 0.010468972862435
60 53 0.187816564902856
61 53 0.912354008772396
62 53 0.148555110305459
63 53 -10
64 53 -10
65 53 -10
66 53 -10
67 53 -10
68 53 -10
69 53 -10
70 53 -10
71 53 -10
72 53 -10
73 53 -10
74 53 -10
75 53 -10
76 53 -10
77 53 -10
78 53 -10
79 53 -10
80 53 -10
81 53 -10
82 53 -10
83 53 -10
84 53 -10
85 53 -10
86 53 -10
87 53 -10
88 53 -10
89 53 -10
90 53 -10
91 53 -10
92 53 -10
93 53 -10
94 53 -10
95 53 -10
96 53 -10
97 53 -10
98 53 -10
99 53 -10

0 54 6.90339638630425
1 54 0.523714239111215
2 54 0.39612068253467
3 54 0.637318686464661
4 54 1.1468103160647
5 54 2.02005607318109
6 54 2.11310179350504
7 54 1.6898003694087
8 54 0.50561590769339
9 54 0.447782100109096
10 54 0.345188615594591
11 54 0.0304944306449371
12 54 0.0691856137965113
13 54 0.0551981950293098
14 54 1.41851663486418
15 54 0.235007424577641
16 54 0.415269054485293
17 54 0.0839298727101574
18 54 1.03702301256278
19 54 0.104968015860947
20 54 1.01978458298114
21 54 1.64696038045457
22 54 0.978624167216308
23 54 0.990903197055422
24 54 2.34041008528003
25 54 2.91049712682287
26 54 3.40361355215746
27 54 8.38197366772053
28 54 17.2241705480794
29 54 19.1995925810865
30 54 19.686918167186
31 54 27.0511435996723
32 54 25.0853608368883
33 54 19.8636839102533
34 54 28.1278659939929
35 54 21.1163440894371
36 54 7.85541629851269
37 54 5.68949411655886
38 54 4.17114548163569
39 54 3.19884972449091
40 54 2.07448172827928
41 54 0.916243885990528
42 54 0.178228123773549
43 54 0.0330516864360932
44 54 0.0295946906858606
45 54 0.0189952350521346
46 54 0.64997952865179
47 54 3.7087183135457
48 54 0.215420885843536
49 54 0.340718507447145
50 54 0.275991632928073
51 54 0.252812493714713
52 54 0.00725042459180918
53 54 0.01834098553408
54 54 0.0346289735598024
55 54 0.0500749837087345
56 54 0.0491246645345307
57 54 0.0334175856720665
58 54 0.012192466882265
59 54 0.0431071889146932
60 54 0.0364901327880881
61 54 0.0985805177874624
62 54 0.618369359961342
63 54 -10
64 54 -10
65 54 -10
66 54 -10
67 54 -10
68 54 -10
69 54 -10
70 54 -10
71 54 -10
72 54 -10
73 54 -10
74 54 -10
75 54 -10
76 54 -10
77 54 -10
78 54 -10
79 54 -10
80 54 -10
81 54 -10
82 54 -10
83 54 -10
84 54 -10
85 54 -10
86 54 -10
87 54 -10
88 54 -10
89 54 -10
90 54 -10
91 54 -10
92 54 -10
93 54 -10
94 54 -10
95 54 -10
96 54 -10
97 54 -10
98 54 -10
99 54 -10

0 55 2.35936590624557
1 55 1.39075351364246
2 55 0.650975237592149
3 55 0.348804660317486
4 55 0.755273332057009
5 55 0.0668427228656427
6 55 0.211202414991509
7 55 0.0820378545381405
8 55 0.0896276877844602
9 55 0.0492172564977009
10 55 0.0459044999527744
11 55 0.316851592446744
12 55 0.637036333841445
13 55 0.821687916467291
14 55 0.626974725451058
15 55 2.29830701914652
16 55 0.877385697759171
17 55 0.725393583890013
18 55 2.15567717396076
19 55 0.919808155179243
20 55 0.664583228583323
21 55 1.94344034608869
22 55 2.48548372525859
23 55 1.69174882983232
24 55 2.4443864184088
25 55 3.56031241666171
26 55 4.18678952902069
27 55 7.63768993064698
28 55 7.95203444766973
29 55 13.3961645330487
30 55 12.3424366107238
31 55 12.9906743864816
32 55 25.4124696114087
33 55 18.1797644218223
34 55 16.6732141024469
35 55 12.3834554588545
36 55 5.63093400639146
37 55 3.77038052062472
38 55 1.84118952300108
39 55 2.21849773027377
40 55 1.78327041204292
41 55 0.803487349098596
42 55 0.242219293819853
43 55 0.0205890763968406
44 55 0.00846369499075837
45 55 0.00761858395791157
46 55 0.0235596344331717
47 55 0.0466536871689438
48 55 -10
49 55 0.206669814777454
50 55 0.0289389416372229
51 55 0.0270625808459196
52 55 0.0140968708128219
53 55 0.0110895507734038
54 55 0.0198136338799934
55 55 0.00813779289917175
56 55 0.021054414115934
57 55 0.0416168650524991
58 55 0.00603855303691793
59 55 0.0729711987431848
60 55 0.241047724163391
61 55 1.70890137132204
62 55 6.43566571619358
63 55 10.4810327082606
64 55 -10
65 55 -10
66 55 -10
67 55 -10
68 55 -10
69 55 -10
70 55 -10
71 55 -10
72 55 -10
73 55 -10
74 55 -10
75 55 -10
76 55 -10
77 55 -10
78 55 -10
79 55 -10
80 55 -10
81 55 -10
82 55 -10
83 55 -10
84 55 -10
85 55 -10
86 55 -10
87 55 -10
88 55 -10
89 55 -10
90 55 -10
91 55 -10
92 55 -10
93 55 -10
94 55 -10
95 55 -10
96 55 -10
97 55 -10
98 55 -10
99 55 -10

0 56 2.88686807054853
1 56 1.76376431510865
2 56 1.40730709504081
3 56 4.48928350815096
4 56 8.74618494600204
5 56 3.09004654227227
6 56 2.54906357512896
7 56 4.75971192286054
8 56 2.20329873823757
9 56 0.740663370054106
10 56 0.0694146667702532
11 56 0.264741346482117
12 56 0.359389114258513
13 56 0.0668086062502453
14 56 0.208983030189327
15 56 0.229377573844213
16 56 0.0387184271162295
17 56 0.0967004123864281
18 56 0.218820047918883
19 56 0.116516119916938
20 56 1.0570219029318
21 56 1.06538026638775
22 56 1.21221686260015
23 56 2.24946372622554
24 56 1.84763740309026
25 56 2.73918370788519
26 56 1.63399379999409
27 56 5.90802597337638
28 56 8.59587005831281
29 56 7.81824488389802
30 56 13.3614277854313
31 56 17.8448634676513
32 56 27.1748768287506
33 56 17.6755569958512
34 56 17.8401603892584
35 56 14.9724285966284
36 56 7.92337492819904
37 56 7.07325173429697
38 56 5.63645649646021
39 56 2.78182750086791
40 56 2.23886826926305
41 56 0.802600252236612
42 56 0.301187521211767
43 56 0.156269934542831
44 56 0.0302044845950676
45 56 0.0119096768544904
46 56 0.0217932141029005
47 56 0.268631576112068
48 56 0.00466766564280854
49 56 0.0719087734665647
50 56 0.14772840655633
51 56 0.0206877846222624
52 56 0.0389231170811629
53 56 0.00861077345349501
54 56 0.0306904173147895
55 56 0.0672518178872081
56 56 0.0129205981414301
57 56 0.00220567190596997
58 56 0.00694987511663766
59 56 0.0160488318995372
60 56 0.0789848919144217
61 56 0.145407822186012
62 56 1.82945310369996
63 56 4.42683851857389
64 56 -10
65 56 -10
66 56 -10
67 56 -10
68 56 -10
69 56 -10
70 56 -10
71 56 -10
72 56 -10
73 56 -10
74 56 -10
75 56 -10
76 56 -10
77 56 -10
78 56 -10
79 56 -10
80 56 -10
81 56 -10
82 56 -10
83 56 -10
84 56 -10
85 56 -10
86 56 -10
87 56 -10
88 56 -10
89 56 -10
90 56 -10
91 56 -10
92 56 -10
93 56 -10
94 56 -10
95 56 -10
96 56 -10
97 56 -10
98 56 -10
99 56 -10

0 57 0.504525014606738
1 57 0.0976682039010419
2 57 0.0806312173363809
3 57 0.128549207291548
4 57 0.0202129441190064
5 57 0.0240964802716899
6 57 0.205211650203053
7 57 0.00826116037422288
8 57 0.0378439360230646
9 57 0.0151868745760051
10 57 0.0862644531358633
11 57 0.322522044273259
12 57 0.394963123336638
13 57 0.554958220298013
14 57 0.117760231062449
15 57 0.795227476040616
16 57 1.28351599962693
17 57 1.16984247505167
18 57 0.855606034270665
19 57 2.1733343065821
20 57 1.85771069067207
21 57 1.39051062439223
22 57 2.76084750022214
23 57 3.35716736058082
24 57 3.0892673848837
25 57 3.55087366627844
26 57 4.12952957764783
27 57 4.95751340694115
28 57 6.56785916475076
29 57 7.86567271816617
30 57 12.4486812445494
31 57 17.9333263836737
32 57 24.0005472593421
33 57 24.8873040866537
34 57 16.3719513806151
35 57 28.5299868198747
36 57 16.0503072457895
37 57 8.89224032433137
38 57 5.35884922872887
39 57 2.93952474801167
40 57 3.01830555902286
41 57 1.5651432022189
42 57 0.57576496366826
43 57 0.0975784682508849
44 57 0.013310862567406
45 57 0.0193392634208711
46 57 0.00584509036606853
47 57 0.138923528788654
48 57 0.0815599792567201
49 57 0.0613816525267438
50 57 0.222835664302648
51 57 0.0814350769171915
52 57 0.236841436634707
53 57 0.464053484172519
54 57 0.906034387541337
55 57 9.58344409925914
56 57 0.231875433084887
57 57 0.0825588347952942
58 57 0.0423183613529378
59 57 0.00656459021756328
60 57 0.377253308680813
61 57 -10
62 57 1.04043446896377
63 57 0.255385792343101
64 57 -10
65 57 -10
66 57 -10
67 57 -10
68 57 -10
69 57 -10
70 57 -10
71 57 -10
72 57 -10
73 57 -10
74 57 -10
75 57 -10
76 57 -10
77 57 -10
78 57 -10
79 57 -10
80 57 -10
81 57 -10
82 57 -10
83 57 -10
84 57 -10
85 57 -10
86 57 -10
87 57 -10
88 57 -10
89 57 -10
90 57 -10
91 57 -10
92 57 -10
93 57 -10
94 57 -10
95 57 -10
96 57 -10
97 57 -10
98 57 -10
99 57 -10

0 58 0.935262219448538
1 58 1.00280507567909
2 58 2.33554598396698
3 58 0.995596617116407
4 58 0.653270034971447
5 58 2.89343952412949
6 58 1.50775306094209
7 58 1.53975721262975
8 58 1.66293037439988
9 58 3.36167045424399
10 58 5.74795129535633
11 58 2.93184684223497
12 58 1.33159950288862
13 58 0.290970761116518
14 58 0.05624881539646
15 58 0.0549634972228877
16 58 0.0931725132758316
17 58 0.070694341983719
18 58 0.23463316847766
19 58 0.187547268575683
20 58 0.35809105668257
21 58 0.678862087198157
22 58 0.542716113269591
23 58 0.224707986350883
24 58 0.838354422425355
25 58 1.76905786202919
26 58 1.58920126715752
27 58 2.83409609773205
28 58 5.13207087812637
29 58 3.96713123622882
30 58 12.1738285623305
31 58 15.9738112096432
32 58 23.0172899259286
33 58 19.4051750833724
34 58 22.7333227052931
35 58 21.3368052490791
36 58 15.0585316051113
37 58 10.1923930792114
38 58 7.56974050176377
39 58 4.06279507805133
40 58 2.00792542257948
41 58 0.684932707222908
42 58 0.54336481048484
43 58 0.0948282134028386
44 58 0.00952342818305149
45 58 0.236809459894452
46 58 0.163910140035786
47 58 0.313087899802815
48 58 0.243231003253052
49 58 0.720539086284728
50 58 4.7774463183044
51 58 0.0114097483703016
52 58 0.00986884273859769
53 58 0.0485521225509315
54 58 0.392281336682216
55 58 0.178606454197385
56 58 0.135380903973367
57 58 0.0390619318647646
58 58 0.0724526955058389
59 58 0.163696614219173
60 58 1.0131877665926
61 58 2.67704598477586
62 58 16.5162180074283
63 58 0.593548252050434
64 58 0.0976138250334016
65 58 0.154926595125383
66 58 -10
67 58 -10
68 58 -10
69 58 -10
70 58 -10
71 58 -10
72 58 -10
73 58 -10
74 58 -10
75 58 -10
76 58 -10
77 58 -10
78 58 -10
79 58 -10
80 58 -10
81 58 -10
82 58 -10
83 58 -10
84 58 -10
85 58 -10
86 58 -10
87 58 -10
88 58 -10
89 58 -10
90 58 -10
91 58 -10
92 58 -10
93 58 -10
94 58 -10
95 58 -10
96 58 -10
97 58 -10
98 58 -10
99 58 -10

0 59 9.64419791506827
1 59 16.2609665314748
2 59 9.45125236020364
3 59 18.1468407732155
4 59 7.44892190347479
5 59 2.03804072977333
6 59 1.66839328033404
7 59 1.50634251443813
8 59 1.36195059041846
9 59 0.937387441955131
10 59 0.106562644292543
11 59 0.0705471533936645
12 59 0.0878909505319841
13 59 0.0435748594751148
14 59 0.129995172655924
15 59 0.296804770378129
16 59 0.222184954918955
17 59 0.0385452767134395
18 59 0.0999945979037047
19 59 0.058088556225243
20 59 0.0679142297691711
21 59 0.164019386694322
22 59 0.412595866522227
23 59 1.51245000590508
24 59 1.49520925130277
25 59 1.56389638857383
26 59 2.59392424612506
27 59 3.61264573196621
28 59 3.87097752272289
29 59 3.99964811858596
30 59 11.9636818682096
31 59 17.4609218870799
32 59 22.2424885066716
33 59 20.523684220087
34 59 17.6624312976068
35 59 22.4180955951042
36 59 18.9486340025157
37 59 10.7993948677566
38 59 8.82782994649342
39 59 5.36817299910134
40 59 2.79972742734451
41 59 1.43700152905698
42 59 0.391863308144597
43 59 0.171955684688858
44 59 0.0306926476166095
45 59 0.281688817568875
46 59 0.0679041147094315
47 59 0.381453842964331
48 59 0.214472528291591
49 59 0.661680307412889
50 59 0.249723392754278
51 59 0.00828579386567656
52 59 0.0284963026275545
53 59 0.0192527135651957
54 59 0.00589412929706697
55 59 0.0322425016894063
56 59 0.117070203528344
57 59 0.0649889694704154
58 59 0.0270592186435842
59 59 1.60700553905593
60 59 6.49992707961687
61 59 8.61163829488969
62 59 0.724155807238694
63 59 0.0578712202450394
64 59 -10
65 59 -10
66 59 -10
67 59 -10
68 59 -10
69 59 -10
70 59 -10
71 59 -10
72 59 -10
73 59 -10
74 59 -10
75 59 -10
76 59 -10
77 59 -10
78 59 -10
79 59 -10
80 59 -10
81 59 -10
82 59 -10
83 59 -10
84 59 -10
85 59 -10
86 59 -10
87 59 -10
88 59 -10
89 59 -10
90 59 -10
91 59 -10
92 59 -10
93 59 -10
94 59 -10
95 59 -10
96 59 -10
97 59 -10
98 59 -10
99 59 -10

0 60 9.02990531282927
1 60 4.07029859007073
2 60 9.09671335084227
3 60 12.2286254388065
4 60 10.175833892867
5 60 3.69066710648917
6 60 2.42317251091228
7 60 3.2150565369745
8 60 5.45236883279275
9 60 7.55036140258732
10 60 7.52848205674624
11 60 0.114161458609291
12 60 0.063803281472715
13 60 0.0301536017695866
14 60 0.138512514190252
15 60 0.182091749958639
16 60 0.0650745263646221
17 60 0.0377610480348304
18 60 0.204070371364836
19 60 1.87142538949535
20 60 2.02990946487313
21 60 2.15750448614559
22 60 1.18542915880472
23 60 2.75474168306789
24 60 2.57747665428342
25 60 2.75312645062554
26 60 94.7374204702755
27 60 6.23197620263385
28 60 8.28639726373835
29 60 8.65430673005186
30 60 11.2914391816777
31 60 13.5468590256734
32 60 22.7618203882091
33 60 22.0232974661176
34 60 22.7617499409307
35 60 22.9433873734491
36 60 11.456145589593
37 60 7.13266739376179
38 60 6.13362586855246
39 60 3.614954891276
40 60 0.963343399645853
41 60 0.76682478015632
42 60 0.707771642480907
43 60 0.185149604196249
44 60 0.0370401071904296
45 60 0.0283415109000676
46 60 0.108420737904333
47 60 0.0537170268441316
48 60 0.0906215876649326
49 60 0.00463457396301121
50 60 0.0221464280628752
51 60 0.00942902792363609
52 60 0.0184575439670782
53 60 0.030772496462123
54 60 0.042103128764397
55 60 0.031816428387563
56 60 0.00448042243398599
57 60 0.00454520413015374
58 60 0.00423974120220942
59 60 0.471532157895686
60 60 0.0240626039459906
61 60 0.237845898287107
62 60 0.0287128241586939
63 60 -10
64 60 -10
65 60 -10
66 60 -10
67 60 -10
68 60 -10
69 60 -10
70 60 -10
71 60 -10
72 60 -10
73 60 -10
74 60 -10
75 60 -10
76 60 -10
77 60 -10
78 60 -10
79 60 -10
80 60 -10
81 60 -10
82 60 -10
83 60 -10
84 60 -10
85 60 -10
86 60 -10
87 60 -10
88 60 -10
89 60 -10
90 60 -10
91 60 -10
92 60 -10
93 60 -10
94 60 -10
95 60 -10
96 60 -10
97 60 -10
98 60 -10
99 60 -10

0 61 1.44055856366381
1 61 3.18037248529715
2 61 1.80845767280054
3 61 1.05011529539355
4 61 0.858666680345239
5 61 5.234990344029
6 61 1.14162150061789
7 61 0.843719337357444
8 61 0.208024706858088
9 61 0.0209447863833932
10 61 0.0249659086934116
11 61 0.471548266631611
12 61 0.556252799994446
13 61 0.239132093020049
14 61 0.447083637392469
15 61 3.71163716765645
16 61 1.11523510096872
17 61 2.35121695563104
18 61 4.4321638644777
19 61 1.02758680714902
20 61 4.16763538460512
21 61 0.568014597761308
22 61 0.124437726754212
23 61 0.349070402033325
24 61 1.8184819971574
25 61 1.7657890094489
26 61 2.69819071649629
27 61 3.45164311757666
28 61 4.62664413092131
29 61 8.66579595315843
30 61 10.0863286486669
31 61 15.5922520734842
32 61 21.1105780328627
33 61 27.1380703088432
34 61 28.5395668430353
35 61 27.1683208268264
36 61 24.0779731828714
37 61 15.3247252351521
38 61 9.58962543922124
39 61 4.99148100055657
40 61 2.84729136455083
41 61 1.13627352987535
42 61 0.808951040058465
43 61 0.257288600777028
44 61 0.0689170007806044
45 61 1.37829687409124
46 61 0.0207974271156366
47 61 0.0236600741811843
48 61 0.155396376616649
49 61 0.0340263079667646
50 61 0.00966526962458374
51 61 0.338746769296122
52 61 0.0211029197488451
53 61 0.1107060891457
54 61 0.00738565600619337
55 61 0.108715492191607
56 61 0.0650689456725872
57 61 0.72461584946046
58 61 18.555128741767
59 61 0.0458100002523353
60 61 0.0752959438426473
61 61 0.284548270170665
62 61 0.933024304784744
63 61 -10
64 61 -10
65 61 -10
66 61 -10
67 61 -10
68 61 -10
69 61 -10
70 61 -10
71 61 -10
72 61 -10
73 61 -10
74 61 -10
75 61 -10
76 61 -10
77 61 -10
78 61 -10
79 61 -10
80 61 -10
81 61 -10
82 61 -10
83 61 -10
84 61 -10
85 61 -10
86 61 -10
87 61 -10
88 61 -10
89 61 -10
90 61 -10
91 61 -10
92 61 -10
93 61 -10
94 61 -10
95 61 -10
96 61 -10
97 61 -10
98 61 -10
99 61 -10

0 62 3.35313444580032
1 62 2.55609020817157
2 62 1.77665243466506
3 62 2.62023528000123
4 62 1.20669571490257
5 62 3.41172936063077
6 62 5.75076944796408
7 62 3.97294031205956
8 62 0.372595645063245
9 62 0.0855057715436628
10 62 0.441094596705593
11 62 0.252771158670137
12 62 0.133732914073753
13 62 0.275491259754592
14 62 0.0432001632940284
15 62 0.069299901269743
16 62 0.0228246582646306
17 62 0.0695511215091092
18 62 0.0281862833423742
19 62 4.17042463851383
20 62 0.566679418417227
21 62 1.27091424112785
22 62 1.51083780378076
23 62 1.69411143968755
24 62 1.4620316836039
25 62 0.520674595633563
26 62 1.72772755211149
27 62 2.70666334638626
28 62 3.36535961013218
29 62 4.53574929383451
30 62 7.72012573243027
31 62 8.47117354435865
32 62 14.3060900331876
33 62 15.1677050357853
34 62 19.1818765209514
35 62 18.7198849224838
36 62 14.5859499701707
37 62 16.60486304497
38 62 6.57747252497021
39 62 4.38688662306833
40 62 3.89568451237831
41 62 2.64000828650813
42 62 0.616870310316274
43 62 0.218982194717206
44 62 0.0223349895560513
45 62 0.0422363853452114
46 62 0.0317262071904484
47 62 0.012034700080195
48 62 0.00907092705921876
49 62 0.004703430227111
50 62 0.00602844039804197
51 62 0.0449096657113969
52 62 0.0438182508150141
53 62 0.0413772064747581
54 62 0.0577639765522625
55 62 0.02627449533276
56 62 0.0277362345439289
57 62 0.0260510547094633
58 62 0.0134085918850199
59 62 0.00178649675905338
60 62 0.0604117000779535
61 62 1.65369330833771
62 62 -10
63 62 -10
64 62 -10
65 62 -10
66 62 -10
67 62 -10
68 62 -10
69 62 -10
70 62 -10
71 62 -10
72 62 -10
73 62 -10
74 62 -10
75 62 -10
76 62 -10
77 62 -10
78 62 -10
79 62 -10
80 62 -10
81 62 -10
82 62 -10
83 62 -10
84 62 -10
85 62 -10
86 62 -10
87 62 -10
88 62 -10
89 62 -10
90 62 -10
91 62 -10
92 62 -10
93 62 -10
94 62 -10
95 62 -10
96 62 -10
97 62 -10
98 62 -10
99 62 -10

0 63 3.24192765210752
1 63 2.35888272773573
2 63 0.502873162892807
3 63 1.06561636934713
4 63 0.629268090893033
5 63 1.17027270723268
6 63 0.370869376416928
7 63 0.357957367751778
8 63 1.55148819869881
9 63 18.7503967581038
10 63 0.0186038474531043
11 63 0.059663689017385
12 63 0.0579417764993707
13 63 0.0597426675279606
14 63 0.309327362391578
15 63 0.568350489006968
16 63 1.10037289066926
17 63 0.703292674271477
18 63 0.614797666151557
19 63 1.48295789554762
20 63 1.59519984329585
21 63 1.66766713796719
22 63 1.69019433531261
23 63 1.70958721545104
24 63 1.53420697243917
25 63 2.07046924979114
26 63 2.27367421300961
27 63 3.19527377711831
28 63 6.31574026215823
29 63 5.25432915472314
30 63 7.11584518397707
31 63 10.0303168806683
32 63 14.6817739210196
33 63 21.4593178449603
34 63 19.3796139326541
35 63 21.2195901104651
36 63 -10
37 63 10.522194556993
38 63 5.30892382954021
39 63 5.17879152920107
40 63 3.09810484060439
41 63 2.73474522255635
42 63 2.07743731344776
43 63 0.286131929174753
44 63 0.103912458398901
45 63 0.00546035219762252
46 63 0.0134864870422242
47 63 0.052069408087482
48 63 0.00644337178269056
49 63 0.0630501486910451
50 63 0.0932028615371578
51 63 0.00377437900501815
52 63 0.109803485936008
53 63 0.0260681230365497
54 63 0.0691032661275509
55 63 0.0757656103177562
56 63 0.0726318640594861
57 63 0.769475747846584
58 63 7.13983297270418
59 63 0.0342453927982462
60 63 0.108055657680413
61 63 0.0497468781045444
62 63 0.328497862433447
63 63 1.28811087720143
64 63 2.34892812528597
65 63 -10
66 63 -10
67 63 -10
68 63 -10
69 63 -10
70 63 -10
71 63 -10
72 63 -10
73 63 -10
74 63 -10
75 63 -10
76 63 -10
77 63 -10
78 63 -10
79 63 -10
80 63 -10
81 63 -10
82 63 -10
83 63 -10
84 63 -10
85 63 -10
86 63 -10
87 63 -10
88 63 -10
89 63 -10
90 63 -10
91 63 -10
92 63 -10
93 63 -10
94 63 -10
95 63 -10
96 63 -10
97 63 -10
98 63 -10
99 63 -10

0 64 0.882816533099083
1 64 3.8465682952995
2 64 3.22213922885662
3 64 0.28911299982141
4 64 0.0408474679587597
5 64 1.31290545140814
6 64 0.0749674635625078
7 64 0.331496923609117
8 64 1.51696386881532
9 64 0.0249427201014899
10 64 0.0164142706480463
11 64 0.225297313138617
12 64 0.0127970113050917
13 64 0.0565332575012071
14 64 0.181295960354332
15 64 0.266482154408776
16 64 -10
17 64 0.2939614486013
18 64 -10
19 64 1.48734172804918
20 64 1.45633535572273
21 64 2.26336081075647
22 64 2.7657831982402
23 64 2.38981520047325
24 64 2.88049488993933
25 64 2.6120843684617
26 64 3.21425670894979
27 64 4.74626132614553
28 64 5.71629216688934
29 64 5.78972271366784
30 64 10.4301642495767
31 64 15.1718519545471
32 64 14.0993374782802
33 64 18.0034887003933
34 64 25.1474430307448
35 64 25.0544158918475
36 64 15.52369781094
37 64 8.80505045963412
38 64 5.78515843721665
39 64 4.25806255169591
40 64 0.721515942428254
41 64 2.7337490069299
42 64 1.89118852222199
43 64 0.361860046844485
44 64 0.118267185130833
45 64 0.00658674276518095
46 64 0.02500498336311
47 64 0.00789241067235989
48 64 0.0164956206773152
49 64 0.0131977291290491
50 64 0.0166088130077954
51 64 0.0121367289459273
52 64 0.0866430914266605
53 64 0.16797121951536
54 64 0.0117325045617389
55 64 0.0126212543922567
56 64 0.0114944801678023
57 64 0.0144176827484969
58 64 0.0234353534369015
59 64 0.418473318474592
60 64 3.74201747946904
61 64 0.334306071194102
62 64 2.1140465371728
63 64 4.69443526872596
64 64 -10
65 64 -10
66 64 -10
67 64 -10
68 64 -10
69 64 -10
70 64 -10
71 64 -10
72 64 -10
73 64 -10
74 64 -10
75 64 -10
76 64 -10
77 64 -10
78 64 -10
79 64 -10
80 64 -10
81 64 -10
82 64 -10
83 64 -10
84 64 -10
85 64 -10
86 64 -10
87 64 -10
88 64 -10
89 64 -10
90 64 -10
91 64 -10
92 64 -10
93 64 -10
94 64 -10
95 64 -10
96 64 -10
97 64 -10
98 64 -10
99 64 -10

0 65 3.11313449016985
1 65 4.28016614453123
2 65 3.13148550220117
3 65 3.45132086230594
4 65 1.97840303586863
5 65 0.608769819131736
6 65 0.869253588579591
7 65 0.135169385989538
8 65 1.24768750576117
9 65 0.382757705145257
10 65 1.57687498385142
11 65 0.928019045643024
12 65 3.32600562678636
13 65 0.257459960706626
14 65 0.0922882050188106
15 65 0.431954326145324
16 65 0.777129284600158
17 65 0.180544253016358
18 65 0.675013294948077
19 65 0.871038812741449
20 65 0.169611383988245
21 65 0.530365480882871
22 65 1.25219315153454
23 65 1.68553427195126
24 65 1.58097952675288
25 65 2.02128181349158
26 65 2.77047338744234
27 65 3.01757599461997
28 65 4.7224537453676
29 65 4.66932142648808
30 65 5.87946668131827
31 65 7.68626534164044
32 65 11.081438500701
33 65 13.9541390960236
34 65 15.9241804294964
35 65 22.2081725300843
36 65 15.8526270571541
37 65 8.16809983428126
38 65 4.97168992769579
39 65 4.24565619521077
40 65 3.38015632360026
41 65 3.12662733629936
42 65 2.68613855897522
43 65 1.72009332971636
44 65 0.217257047678273
45 65 0.0764447668617083
46 65 0.00390389044645214
47 65 0.0116563278049225
48 65 0.0381379760785364
49 65 0.0676434881001182
50 65 0.0541414390560938
51 65 0.0182042667106171
52 65 0.050634985635709
53 65 0.0520074184681102
54 65 0.0125447548276866
55 65 0.0123620392213988
56 65 0.0425298269565452
57 65 0.00316301946367754
58 65 0.00268947248861365
59 65 0.217991072522919
60 65 0.18327166030592
61 65 0.73304276263328
62 65 1.35448111497473
63 65 -10
64 65 -10
65 65 -10
66 65 -10
67 65 -10
68 65 -10
69 65 -10
70 65 -10
71 65 -10
72 65 -10
73 65 -10
74 65 -10
75 65 -10
76 65 -10
77 65 -10
78 65 -10
79 65 -10
80 65 -10
81 65 -10
82 65 -10
83 65 -10
84 65 -10
85 65 -10
86 65 -10
87 65 -10
88 65 -10
89 65 -10
90 65 -10
91 65 -10
92 65 -10
93 65 -10
94 65 -10
95 65 -10
96 65 -10
97 65 -10
98 65 -10
99 65 -10

0 66 6.56948408764971
1 66 7.61762740562661
2 66 3.61417311949255
3 66 1.9660368271185
4 66 2.37673787649795
5 66 1.25456005958433
6 66 0.58372555741988
7 66 0.547531476240364
8 66 0.411391462253753
9 66 0.951184382806346
10 66 0.798277201431259
11 66 0.104145532818643
12 66 0.580267832239386
13 66 0.896583962654394
14 66 0.737322411282057
15 66 0.836377531776442
16 66 1.04305326065959
17 66 0.386669910767057
18 66 0.130840216070075
19 66 0.348449783512528
20 66 0.158114964453577
21 66 0.210181729826536
22 66 0.505338151816349
23 66 2.35049039952675
24 66 2.08478189827765
25 66 2.2826006911144
26 66 2.26570062900111
27 66 4.70558459893044
28 66 4.69496116952988
29 66 4.99289257651281
30 66 9.5140590327666
31 66 10.9803558786481
32 66 13.952291830656
33 66 16.7086454315026
34 66 20.2773437535198
35 66 22.1209281134068
36 66 15.6135617920806
37 66 13.825796375487
38 66 5.66732802545032
39 66 2.13806636088501
40 66 0.899774121693754
41 66 4.35967219508739
42 66 2.53122926253209
43 66 0.809587554898824
44 66 0.388952651969733
45 66 0.0752890859961515
46 66 0.105265746125076
47 66 0.0120311928474435
48 66 0.0146698696188321
49 66 0.03401915847061
50 66 0.124536563199885
51 66 0.00623364947334039
52 66 0.0268567940723298
53 66 0.0327544955690579
54 66 0.0336340833859623
55 66 0.00460284039763885
56 66 0.378876632840355
57 66 0.163659658187365
58 66 1.00534452518008
59 66 2.78857287379139
60 66 11.8427852587674
61 66 0.143921991078312
62 66 0.326795250774921
63 66 0.13030950691296
64 66 -10
65 66 -10
66 66 -10
67 66 -10
68 66 -10
69 66 -10
70 66 -10
71 66 -10
72 66 -10
73 66 -10
74 66 -10
75 66 -10
76 66 -10
77 66 -10
78 66 -10
79 66 -10
80 66 -10
81 66 -10
82 66 -10
83 66 -10
84 66 -10
85 66 -10
86 66 -10
87 66 -10
88 66 -10
89 66 -10
90 66 -10
91 66 -10
92 66 -10
93 66 -10
94 66 -10
95 66 -10
96 66 -10
97 66 -10
98 66 -10
99 66 -10

0 67 2.09360931854412
1 67 1.55387199954373
2 67 1.24890157649121
3 67 0.935445843406311
4 67 0.636427006103763
5 67 0.318126676603679
6 67 2.83161276956434
7 67 0.961117696993449
8 67 0.105438049689271
9 67 0.090160020960275
10 67 0.276487053436096
11 67 0.103500543071178
12 67 0.0310995864821297
13 67 0.0655493138317464
14 67 0.151598863752857
15 67 0.055365338238172
16 67 0.66008279119306
17 67 0.108206958071538
18 67 0.574604634826327
19 67 0.269804318068288
20 67 0.646198717196512
21 67 0.777203343960726
22 67 1.33402099975744
23 67 0.997422792906187
24 67 2.87363062855516
25 67 2.08519299315969
26 67 2.75119962744976
27 67 3.88128749676557
28 67 3.31165354899538
29 67 4.29262400707812
30 67 4.63586728262984
31 67 4.55097357041669
32 67 12.8831980450252
33 67 12.1042554839099
34 67 23.549147895242
35 67 11.3865877875934
36 67 3.87328307409558
37 67 9.66496060412847
38 67 4.11548607624451
39 67 6.36093233938558
40 67 5.0645318718315
41 67 3.15937853460079
42 67 1.19110040871489
43 67 0.0351729906999515
44 67 0.933042533324392
45 67 0.111867955311172
46 67 0.0226267415077568
47 67 0.142804692179147
48 67 0.0684081896790646
49 67 0.0284961742300155
50 67 0.0163771785823519
51 67 0.0549975877813366
52 67 0.06820427283298
53 67 0.00841926607342723
54 67 0.0145810180983702
55 67 0.00846357949687249
56 67 0.0147378332593158
57 67 0.0133151844338468
58 67 0.0205617606321747
59 67 0.241533757291623
60 67 2.09411839422145
61 67 4.36980135271717
62 67 -10
63 67 -10
64 67 -10
65 67 -10
66 67 -10
67 67 -10
68 67 -10
69 67 -10
70 67 -10
71 67 -10
72 67 -10
73 67 -10
74 67 -10
75 67 -10
76 67 -10
77 67 -10
78 67 -10
79 67 -10
80 67 -10
81 67 -10
82 67 -10
83 67 -10
84 67 -10
85 67 -10
86 67 -10
87 67 -10
88 67 -10
89 67 -10
90 67 -10
91 67 -10
92 67 -10
93 67 -10
94 67 -10
95 67 -10
96 67 -10
97 67 -10
98 67 -10
99 67 -10

0 68 0.588210665208161
1 68 3.11003748304262
2 68 7.05255468975274
3 68 3.00419339803305
4 68 3.81403286261485
5 68 2.81742321320506
6 68 0.452234428702668
7 68 1.37215873986655
8 68 0.918603656300246
9 68 0.384395737143259
10 68 1.39784345086241
11 68 0.287491626485742
12 68 0.145570530317057
13 68 0.323436744914502
14 68 0.121438074877337
15 68 0.263980375450786
16 68 0.56204796468823
17 68 0.253717012037632
18 68 2.58367839964704
19 68 0.23700825244451
20 68 0.880295223225072
21 68 0.356834609719677
22 68 1.06981674131541
23 68 2.2775784902449
24 68 1.94565498770767
25 68 3.06080837025612
26 68 3.89810583843011
27 68 4.2164073815525
28 68 4.51070964673901
29 68 6.03198419966477
30 68 6.45942078551793
31 68 8.97550950339826
32 68 13.9136201644748
33 68 15.030131440141
34 68 20.2952772748559
35 68 28.5974969402354
36 68 20.266700070989
37 68 15.7114966932426
38 68 12.548497662958
39 68 9.40936476561449
40 68 8.04567314938734
41 68 5.45237554282909
42 68 3.71795638184717
43 68 1.40413216669861
44 68 1.5691160024372
45 68 0.233592493642033
46 68 0.065625733933414
47 68 0.0382667857394254
48 68 0.00786180798091742
49 68 0.00645696166175782
50 68 0.062110623691882
51 68 0.332589293731615
52 68 0.354920059809857
53 68 0.0142582075584231
54 68 0.00100817581627887
55 68 0.00489956578487522
56 68 0.0116845614917747
57 68 0.0784102060322699
58 68 0.543599399062193
59 68 0.127535218188641
60 68 0.0434091582340809
61 68 0.0794703234691339
62 68 0.312084823872703
63 68 0.492339572276448
64 68 -10
65 68 -10
66 68 -10
67 68 -10
68 68 -10
69 68 -10
70 68 -10
71 68 -10
72 68 -10
73 68 -10
74 68 -10
75 68 -10
76 68 -10
77 68 -10
78 68 -10
79 68 -10
80 68 -10
81 68 -10
82 68 -10
83 68 -10
84 68 -10
85 68 -10
86 68 -10
87 68 -10
88 68 -10
89 68 -10
90 68 -10
91 68 -10
92 68 -10
93 68 -10
94 68 -10
95 68 -10
96 68 -10
97 68 -10
98 68 -10
99 68 -10

0 69 3.65060758408407
1 69 2.37778332676912
2 69 4.09489152645363
3 69 7.4415583020511
4 69 1.95468209155655
5 69 0.847179373055599
6 69 1.00365169720324
7 69 3.85197399045529
8 69 1.42503006266451
9 69 0.0645798328872346
10 69 0.233850507906658
11 69 3.05477388387737
12 69 6.94871453192541
13 69 6.25364641291761
14 69 0.444371734254328
15 69 0.406596898778368
16 69 0.44133246677798
17 69 0.476730934464589
18 69 0.779307748206869
19 69 1.00140219215909
20 69 1.10788191338615
21 69 1.58070746024902
22 69 1.45195283992435
23 69 1.31645100935654
24 69 2.3817059511919
25 69 2.90364298423576
26 69 2.96457684807125
27 69 3.13664919861703
28 69 3.23437289374467
29 69 5.19515800500405
30 69 6.28399611005431
31 69 8.90934434779243
32 69 7.92523057945953
33 69 9.00535458428766
34 69 12.9593374548731
35 69 15.2221330659069
36 69 9.38064219871448
37 69 2.49639796342475
38 69 4.05485777680721
39 69 4.22488146828103
40 69 3.76042810321216
41 69 4.04041564771188
42 69 2.72130325436375
43 69 3.03408526247288
44 69 1.77406692728716
45 69 0.938253447977025
46 69 0.245396113474252
47 69 0.113291896335047
48 69 0.00439408966049282
49 69 0.0337285131787316
50 69 0.00999051265869731
51 69 0.040484279820436
52 69 0.0326513207769562
53 69 0.00765135693635178
54 69 0.00788353143595127
55 69 0.0374995923463383
56 69 0.00868817452523076
57 69 0.00615290444610347
58 69 0.142317022552597
59 69 0.464099518815562
60 69 0.00252744123856944
61 69 0.0589405716873081
62 69 0.015547554507207
63 69 0.678087184849233
64 69 -10
65 69 -10
66 69 -10
67 69 -10
68 69 -10
69 69 -10
70 69 -10
71 69 -10
72 69 -10
73 69 -10
74 69 -10
75 69 -10
76 69 -10
77 69 -10
78 69 -10
79 69 -10
80 69 -10
81 69 -10
82 69 -10
83 69 -10
84 69 -10
85 69 -10
86 69 -10
87 69 -10
88 69 -10
89 69 -10
90 69 -10
91 69 -10
92 69 -10
93 69 -10
94 69 -10
95 69 -10
96 69 -10
97 69 -10
98 69 -10
99 69 -10

0 70 8.28556320722941
1 70 2.4290308344842
2 70 2.17220542205568
3 70 3.99777201098944
4 70 2.83969367673382
5 70 1.01354605093611
6 70 0.5360603591313
7 70 0.538612608295342
8 70 0.665163480828675
9 70 0.39746579441904
10 70 1.09496850201734
11 70 0.32395957342109
12 70 0.839124770740421
13 70 1.21825711622836
14 70 0.0489590178474919
15 70 0.0587630503991605
16 70 3.10562262789412
17 70 5.76345375070402
18 70 2.48909782174619
19 70 0.521299620302117
20 70 0.610069140580565
21 70 0.78124916820214
22 70 0.376654908482482
23 70 1.76152563629742
24 70 1.99593523954019
25 70 2.56695307055896
26 70 3.42570439783813
27 70 3.6715739104104
28 70 4.43947685978742
29 70 4.26207178245497
30 70 4.93630359398928
31 70 7.43157194239316
32 70 7.86272829711375
33 70 10.4655841129638
34 70 13.1492458368107
35 70 15.9691685833759
36 70 11.4628454620744
37 70 7.39529433682348
38 70 6.20734208535241
39 70 5.30812570768272
40 70 2.942195659388
41 70 1.34989222981129
42 70 2.92079906532756
43 70 2.75083684410874
44 70 1.19656272063466
45 70 1.17725368102077
46 70 0.292218621165562
47 70 0.0414719085132812
48 70 0.00568428655849926
49 70 0.0105993068424332
50 70 0.0395088407779267
51 70 0.026634937939506
52 70 0.0190817759698083
53 70 0.0404814034374619
54 70 0.0156018656653521
55 70 0.0947364856544143
56 70 0.0532866142832998
57 70 0.0127387678899552
58 70 0.00602074821029034
59 70 0.00258526233250439
60 70 0.0551550190021224
61 70 1.38589192700968
62 70 3.16929636418575
63 70 0.876313353558419
64 70 -10
65 70 -10
66 70 -10
67 70 -10
68 70 -10
69 70 -10
70 70 -10
71 70 -10
72 70 -10
73 70 -10
74 70 -10
75 70 -10
76 70 -10
77 70 -10
78 70 -10
79 70 -10
80 70 -10
81 70 -10
82 70 -10
83 70 -10
84 70 -10
85 70 -10
86 70 -10
87 70 -10
88 70 -10
89 70 -10
90 70 -10
91 70 -10
92 70 -10
93 70 -10
94 70 -10
95 70 -10
96 70 -10
97 70 -10
98 70 -10
99 70 -10

0 71 1.06127800174497
1 71 0.844610399321693
2 71 0.78047448451433
3 71 1.55243893484134
4 71 0.10781342112047
5 71 0.317764938429068
6 71 0.694470597385003
7 71 1.99308109562775
8 71 0.993562166104251
9 71 0.46910255596751
10 71 0.061917984452563
11 71 0.0336084847716611
12 71 0.0630457714118539
13 71 0.0433963727323787
14 71 0.437893721275288
15 71 0.757156785368364
16 71 0.588626353890202
17 71 0.1585154875619
18 71 0.404852749052549
19 71 0.618106998624849
20 71 1.11455743590584
21 71 1.30879483318018
22 71 0.769609359871641
23 71 0.805246946493941
24 71 0.862699945377175
25 71 1.14190745592213
26 71 1.80779350178432
27 71 2.08031624444969
28 71 3.65749061543799
29 71 3.51548925880141
30 71 4.6283610009768
31 71 5.68878949957462
32 71 7.26849718590695
33 71 11.0776894187081
34 71 13.4365658943097
35 71 17.4420289341382
36 71 14.8149669994128
37 71 8.88868144873416
38 71 6.72407754329717
39 71 3.2285433749824
40 71 2.04440872714894
41 71 1.03671863476624
42 71 2.69214135990296
43 71 2.52308172755428
44 71 1.36052170184004
45 71 0.792697366405848
46 71 0.0462897363314678
47 71 0.132300324245888
48 71 0.0325858236904691
49 71 0.0255745445633333
50 71 0.0232781000477664
51 71 0.00506162112439889
52 71 0.0272891422132267
53 71 0.106124206049892
54 71 0.00594569139544522
55 71 0.0107792689739468
56 71 0.0144545422904719
57 71 0.0295405133985124
58 71 0.0135246525282625
59 71 0.00761215945734912
60 71 0.0139564481297825
61 71 0.0329025124933778
62 71 0.0159321653364355
63 71 0.446263951934235
64 71 4.25675403837844
65 71 1.86637173655663
66 71 1.04576856473768
67 71 -10
68 71 -10
69 71 -10
70 71 -10
71 71 -10
72 71 -10
73 71 -10
74 71 -10
75 71 -10
76 71 -10
77 71 -10
78 71 -10
79 71 -10
80 71 -10
81 71 -10
82 71 -10
83 71 -10
84 71 -10
85 71 -10
86 71 -10
87 71 -10
88 71 -10
89 71 -10
90 71 -10
91 71 -10
92 71 -10
93 71 -10
94 71 -10
95 71 -10
96 71 -10
97 71 -10
98 71 -10
99 71 -10

0 72 3.98459242403697
1 72 1.86002921119585
2 72 2.43835071848436
3 72 1.65591351189871
4 72 1.54991845798775
5 72 6.62333840519726
6 72 0.697954821279979
7 72 0.211681698948032
8 72 0.674867774892201
9 72 0.96770092911889
10 72 0.029785397693219
11 72 0.296280309413591
12 72 2.0634734363503
13 72 0.263439034928407
14 72 7.56188378665198
15 72 0.809920358845529
16 72 0.94454624397775
17 72 0.738258076650785
18 72 0.541767352707383
19 72 0.155988267725509
20 72 1.05897112081091
21 72 1.28731933988345
22 72 0.58410203400601
23 72 0.496518940208121
24 72 1.10080897547069
25 72 0.691806122493022
26 72 1.88467823401764
27 72 2.00362979540039
28 72 1.99511566613826
29 72 1.87897936611175
30 72 3.45837425613737
31 72 6.00269036492612
32 72 5.21870765713303
33 72 7.32057458628612
34 72 6.5505721919184
35 72 2.70347437351871
36 72 8.48527178195492
37 72 6.67171122626808
38 72 6.53922282949932
39 72 3.35996699562542
40 72 2.55804343965813
41 72 1.92942066527954
42 72 1.86310537299129
43 72 2.31156510321737
44 72 0.686272977196467
45 72 0.969923061786181
46 72 0.28593073915541
47 72 0.130022455407934
48 72 0.260461883886387
49 72 0.0531002304355271
50 72 0.0146913044925101
51 72 0.0210108704353305
52 72 0.0100387316035169
53 72 0.0906302155542519
54 72 0.0497667782290076
55 72 0.0384853217284925
56 72 0.0195022128935622
57 72 0.110477216823747
58 72 0.489664662942162
59 72 0.404824807971804
60 72 0.653676350071363
61 72 1.39917569633827
62 72 6.39965336602209
63 72 9.79217169713344
64 72 0.0973122083458256
65 72 -10
66 72 -10
67 72 -10
68 72 -10
69 72 -10
70 72 -10
71 72 -10
72 72 -10
73 72 -10
74 72 -10
75 72 -10
76 72 -10
77 72 -10
78 72 -10
79 72 -10
80 72 -10
81 72 -10
82 72 -10
83 72 -10
84 72 -10
85 72 -10
86 72 -10
87 72 -10
88 72 -10
89 72 -10
90 72 -10
91 72 -10
92 72 -10
93 72 -10
94 72 -10
95 72 -10
96 72 -10
97 72 -10
98 72 -10
99 72 -10

0 73 3.43833163952471
1 73 1.30148535296714
2 73 0.99462385995145
3 73 2.40985085408071
4 73 2.45139248657815
5 73 1.34231141819121
6 73 0.751810542194561
7 73 0.641974945753045
8 73 0.872838675335728
9 73 0.845161518925259
10 73 0.701459853693922
11 73 0.405397154682932
12 73 0.717544293667334
13 73 0.88574462814438
14 73 0.619115321171654
15 73 0.0250864567383257
16 73 0.318789119123721
17 73 0.131639472224426
18 73 0.295061497241136
19 73 0.223697490437426
20 73 0.420574746953643
21 73 0.493587790924803
22 73 0.231315168298149
23 73 0.166184285609726
24 73 0.507411104741625
25 73 0.455945671290359
26 73 0.248928537987285
27 73 0.661704171756297
28 73 1.11118365060113
29 73 2.43575351539244
30 73 3.58158943611681
31 73 5.82378964240654
32 73 7.75615830688144
33 73 3.7386606800006
34 73 14.2154549444427
35 73 16.667888081634
36 73 10.7348205229012
37 73 8.52674562192782
38 73 7.46318105078737
39 73 3.40478457435015
40 73 0.256332569089072
41 73 0.172113009127517
42 73 0.268218794519472
43 73 1.04783023478957
44 73 12.2565712012951
45 73 2.20541676065392
46 73 4.70453463479071
47 73 1.51484053052388
48 73 3.9776919596769
49 73 2.29668888016814
50 73 0.605976488451348
51 73 0.263161844871446
52 73 0.150330580880006
53 73 0.240951829829711
54 73 0.315216938367612
55 73 0.680248011205789
56 73 0.488345967775942
57 73 1.49087663610205
58 73 7.5769773190756
59 73 1.00456012644729
60 73 1.75216466223863
61 73 2.3733224057644
62 73 0.375660335691425
63 73 -10
64 73 -10
65 73 -10
66 73 -10
67 73 -10
68 73 -10
69 73 -10
70 73 -10
71 73 -10
72 73 -10
73 73 -10
74 73 -10
75 73 -10
76 73 -10
77 73 -10
78 73 -10
79 73 -10
80 73 -10
81 73 -10
82 73 -10
83 73 -10
84 73 -10
85 73 -10
86 73 -10
87 73 -10
88 73 -10
89 73 -10
90 73 -10
91 73 -10
92 73 -10
93 73 -10
94 73 -10
95 73 -10
96 73 -10
97 73 -10
98 73 -10
99 73 -10

0 74 3.67921132515439
1 74 2.45781404722792
2 74 2.93767922462074
3 74 1.84943029837489
4 74 1.7611298624118
5 74 0.924791673466338
6 74 0.723818440873965
7 74 1.92966197865674
8 74 0.622950154127865
9 74 0.502824334488503
10 74 5.53464532266192
11 74 0.745598255968609
12 74 0.467763073355395
13 74 0.257429891397714
14 74 0.231301926721056
15 74 0.104021717570175
16 74 0.152209805513597
17 74 0.106361683646937
18 74 0.143131986734976
19 74 0.205294550559336
20 74 0.0903414395419568
21 74 0.164946029305823
22 74 0.544642103136759
23 74 0.65342195462117
24 74 0.511466871430518
25 74 0.553194112124863
26 74 0.197898340240458
27 74 0.344860833672639
28 74 0.874358256301597
29 74 2.43198206913615
30 74 1.21465718172456
31 74 0.971778050138621
32 74 4.93097246668823
33 74 4.62300608517951
34 74 7.59030082349854
35 74 7.299842152602
36 74 4.41061651588289
37 74 3.11822631622456
38 74 0.631162167804089
39 74 1.02584066590343
40 74 5.79595798573709
41 74 2.6135876711987
42 74 1.12205739396632
43 74 2.86044048206112
44 74 3.05272594078829
45 74 1.76238622287652
46 74 1.79953908786622
47 74 0.41901141249237
48 74 0.467616266356783
49 74 0.0203110593602398
50 74 0.00784178898377585
51 74 0.0289025450079743
52 74 0.013214851238698
53 74 0.0700837664082436
54 74 0.00280286277278506
55 74 0.00694724532830043
56 74 0.0794629755172541
57 74 0.10483443625889
58 74 0.0350035666036643
59 74 0.00782694976872884
60 74 0.00554139550826655
61 74 0.0214647539404539
62 74 0.0403545009891442
63 74 0.0151136343575431
64 74 0.0332948306809167
65 74 -10
66 74 -10
67 74 -10
68 74 -10
69 74 -10
70 74 -10
71 74 -10
72 74 -10
73 74 -10
74 74 -10
75 74 -10
76 74 -10
77 74 -10
78 74 -10
79 74 -10
80 74 -10
81 74 -10
82 74 -10
83 74 -10
84 74 -10
85 74 -10
86 74 -10
87 74 -10
88 74 -10
89 74 -10
90 74 -10
91 74 -10
92 74 -10
93 74 -10
94 74 -10
95 74 -10
96 74 -10
97 74 -10
98 74 -10
99 74 -10

0 75 0.660640264116396
1 75 8.94242982651395
2 75 2.57665908256073
3 75 1.41921821697118
4 75 0.82685797793723
5 75 0.492928139037277
6 75 0.54931180209338
7 75 0.705223151186739
8 75 0.495656248139771
9 75 0.797977323320302
10 75 0.829616122089912
11 75 4.29026396407886
12 75 0.572340239530088
13 75 1.77949956692869
14 75 0.264740566917005
15 75 0.11463338397718
16 75 0.129078829236726
17 75 0.705024869506589
18 75 0.159678005922223
19 75 0.179165382460299
20 75 0.160888512946315
21 75 0.398227522708527
22 75 0.772418727433195
23 75 1.24829129733035
24 75 1.46127022298553
25 75 0.388792484525178
26 75 1.14516772550248
27 75 1.3662433650791
28 75 1.27037939554702
29 75 1.84090351073739
30 75 1.32957998755672
31 75 0.488945105473958
32 75 1.54468755454283
33 75 7.85363419980802
34 75 12.1586205884021
35 75 15.4622345444315
36 75 10.6276676371968
37 75 9.04014641327187
38 75 4.24142701125244
39 75 3.65330251120074
40 75 3.2370426005971
41 75 1.71859940390018
42 75 2.69305723811197
43 75 2.56586476590072
44 75 2.12897816531022
45 75 1.34324338108317
46 75 1.31191064623238
47 75 0.565921831708183
48 75 0.225688755228175
49 75 0.0161549700173633
50 75 0.0471515840606383
51 75 0.00727080191268167
52 75 0.181765056908619
53 75 0.20227478050909
54 75 0.0188065623674751
55 75 0.0540211098765032
56 75 0.00571225916571672
57 75 0.0139783950256648
58 75 0.0189285099182524
59 75 0.106519798686482
60 75 0.387493760634574
61 75 0.0380910263169039
62 75 0.150858593579647
63 75 0.289184684070123
64 75 -10
65 75 -10
66 75 -10
67 75 -10
68 75 -10
69 75 -10
70 75 -10
71 75 -10
72 75 -10
73 75 -10
74 75 -10
75 75 -10
76 75 -10
77 75 -10
78 75 -10
79 75 -10
80 75 -10
81 75 -10
82 75 -10
83 75 -10
84 75 -10
85 75 -10
86 75 -10
87 75 -10
88 75 -10
89 75 -10
90 75 -10
91 75 -10
92 75 -10
93 75 -10
94 75 -10
95 75 -10
96 75 -10
97 75 -10
98 75 -10
99 75 -10

0 76 1.5491427359279
1 76 0.911975302910065
2 76 0.376330236520412
3 76 0.215320479397737
4 76 0.945900565968608
5 76 4.14831504180416
6 76 0.286006687278023
7 76 0.0700018580222456
8 76 0.0713589577587222
9 76 3.18602641796193
10 76 0.0763409575400328
11 76 0.216241421003347
12 76 1.00927806321351
13 76 0.286488345706466
14 76 0.233810909511528
15 76 0.0472514441560914
16 76 0.189344955049552
17 76 0.261405174805767
18 76 0.074068432694258
19 76 0.535003326971176
20 76 0.0702347447103689
21 76 0.0534321398223793
22 76 0.0385130296538033
23 76 0.0921686709713096
24 76 0.344632295650198
25 76 1.61389243956871
26 76 1.27735179589973
27 76 1.65306630003389
28 76 1.80167945012725
29 76 3.96247781601077
30 76 4.35778299169995
31 76 5.73885824577747
32 76 5.84786377270338
33 76 10.2239472712998
34 76 10.9659562458462
35 76 12.6089232420884
36 76 17.1427165903133
37 76 11.0474890773501
38 76 8.27527016028046
39 76 5.86424192617395
40 76 4.68065588364574
41 76 3.2062427678692
42 76 2.2657577397962
43 76 2.84815808082247
44 76 2.27042367197777
45 76 0.81191609161983
46 76 0.160593533859072
47 76 0.371137314106677
48 76 0.457802839140155
49 76 0.00846419023860358
50 76 0.0103849613701837
51 76 0.00170503524172891
52 76 0.00321571453802369
53 76 0.00978342834128338
54 76 0.0997151120467992
55 76 0.311722206871777
56 76 0.211551053259976
57 76 0.175602382141122
58 76 0.0903568547831837
59 76 0.15689753636081
60 76 0.125880490801867
61 76 0.596006732085589
62 76 1.04818201398174
63 76 9.34918458551898
64 76 -10
65 76 -10
66 76 -10
67 76 -10
68 76 -10
69 76 -10
70 76 -10
71 76 -10
72 76 -10
73 76 -10
74 76 -10
75 76 -10
76 76 -10
77 76 -10
78 76 -10
79 76 -10
80 76 -10
81 76 -10
82 76 -10
83 76 -10
84 76 -10
85 76 -10
86 76 -10
87 76 -10
88 76 -10
89 76 -10
90 76 -10
91 76 -10
92 76 -10
93 76 -10
94 76 -10
95 76 -10
96 76 -10
97 76 -10
98 76 -10
99 76 -10

0 77 3.99527498776274
1 77 1.77408080904562
2 77 1.41149731583733
3 77 1.3961010850679
4 77 0.895206747521356
5 77 0.697595314633873
6 77 1.07475406217221
7 77 0.25753464644267
8 77 0.924875509585165
9 77 0.5980529034601
10 77 0.660316392523489
11 77 0.600710233878464
12 77 0.49841438752498
13 77 0.347489083552486
14 77 0.162744583156201
15 77 0.382272773890095
16 77 0.411698085187844
17 77 0.651756102982757
18 77 0.526195673809663
19 77 0.290405000164918
20 77 0.34511431949
21 77 0.0605937646037417
22 77 0.411061276195149
23 77 0.0500950739347386
24 77 0.336896711736301
25 77 1.22727195710389
26 77 1.78481083937742
27 77 1.37409500104494
28 77 1.21761149681146
29 77 1.2443514317866
30 77 1.91883433923974
31 77 2.03785828040809
32 77 6.89293349701532
33 77 8.57761909923493
34 77 10.9785981014418
35 77 15.832421529831
36 77 14.6109667510206
37 77 13.0901518638905
38 77 10.9731707030709
39 77 7.12559368794121
40 77 5.45732274736268
41 77 4.49751320575569
42 77 3.14378019553979
43 77 1.67804137482149
44 77 185.036645826436
45 77 1.39033642133499
46 77 0.791476187379792
47 77 0.522296541980253
48 77 0.309005743201768
49 77 0.0103448643351656
50 77 0.0631508687594158
51 77 0.0061010125968322
52 77 0.0255339628945019
53 77 0.14716414900175
54 77 0.131604898246898
55 77 0.386187890244929
56 77 0.752280488898876
57 77 0.0262627349281907
58 77 0.0015276906177995
59 77 0.00492292993833458
60 77 0.0974742141405696
61 77 0.328772097890456
62 77 1.01660957394329
63 77 10.9832669962102
64 77 4.77745832013821
65 77 -10
66 77 -10
67 77 -10
68 77 -10
69 77 -10
70 77 -10
71 77 -10
72 77 -10
73 77 -10
74 77 -10
75 77 -10
76 77 -10
77 77 -10
78 77 -10
79 77 -10
80 77 -10
81 77 -10
82 77 -10
83 77 -10
84 77 -10
85 77 -10
86 77 -10
87 77 -10
88 77 -10
89 77 -10
90 77 -10
91 77 -10
92 77 -10
93 77 -10
94 77 -10
95 77 -10
96 77 -10
97 77 -10
98 77 -10
99 77 -10

0 78 0.401311892506712
1 78 1.95496277741177
2 78 0.220744836750599
3 78 0.416189189862942
4 78 0.572651471229354
5 78 0.0436656758515633
6 78 0.835065886208378
7 78 0.155826044378483
8 78 0.465116991019016
9 78 0.388278917893172
10 78 3.58286669508947
11 78 0.0291343084275595
12 78 0.209913320222442
13 78 0.163144963307098
14 78 0.11665268396547
15 78 0.427551331061898
16 78 0.0665079528462698
17 78 0.23875730647606
18 78 0.0577197113797301
19 78 3.47829665970177
20 78 0.0753368906066097
21 78 0.200788238309508
22 78 0.0537736258338131
23 78 0.0837072157299149
24 78 0.191970355762689
25 78 0.104359042736026
26 78 0.16909567257477
27 78 0.611542957808359
28 78 1.77215928624126
29 78 2.08152278381637
30 78 3.62539466441876
31 78 5.11164725645681
32 78 2.54650820080087
33 78 6.32972130519454
34 78 9.93610456821106
35 78 12.302237827771
36 78 14.283958292592
37 78 11.6104323068204
38 78 8.9867058519113
39 78 4.06969973842781
40 78 4.06002446310203
41 78 3.3221185748668
42 78 2.57864627883253
43 78 0.214306617620901
44 78 0.604855214536702
45 78 1.69221470405767
46 78 1.39598788712784
47 78 1.338839433487
48 78 0.639273498745676
49 78 0.284317597164316
50 78 0.0593004904343514
51 78 0.0844729383279132
52 78 0.0155901026992729
53 78 0.00846197881197205
54 78 0.00258996023933656
55 78 0.0430580926628469
56 78 0.00358433164980296
57 78 0.00271345327541826
58 78 0.0564401786116427
59 78 0.137349556246972
60 78 0.258591399014808
61 78 0.967320623070349
62 78 3.97932330184945
63 78 2.29287074031897
64 78 0.69419272189871
65 78 -10
66 78 -10
67 78 -10
68 78 -10
69 78 -10
70 78 -10
71 78 -10
72 78 -10
73 78 -10
74 78 -10
75 78 -10
76 78 -10
77 78 -10
78 78 -10
79 78 -10
80 78 -10
81 78 -10
82 78 -10
83 78 -10
84 78 -10
85 78 -10
86 78 -10
87 78 -10
88 78 -10
89 78 -10
90 78 -10
91 78 -10
92 78 -10
93 78 -10
94 78 -10
95 78 -10
96 78 -10
97 78 -10
98 78 -10
99 78 -10

0 79 1.17953835610807
1 79 0.956439408744006
2 79 3.45012294600428
3 79 5.18196018292533
4 79 0.802491856975464
5 79 1.27274667102947
6 79 1.69096594821952
7 79 0.185957901987126
8 79 0.226893792908475
9 79 0.110129542770802
10 79 1.71018680026547
11 79 0.319061667266955
12 79 0.0961333979278406
13 79 0.215010765716496
14 79 0.178560813195735
15 79 0.570322223224952
16 79 0.358532617667659
17 79 0.861790438940058
18 79 12.9422653059921
19 79 3.43174644767648
20 79 1.12371111470138
21 79 0.368686359798095
22 79 0.294341326950045
23 79 0.0636531265758664
24 79 0.0609682226063373
25 79 0.0495706741771811
26 79 0.193808110581747
27 79 1.27413363296691
28 79 0.447534367366559
29 79 0.88214209462697
30 79 2.78876012232459
31 79 3.69605706817666
32 79 3.45929453897854
33 79 3.07900673238926
34 79 4.87523191801729
35 79 3.94269077427924
36 79 3.85036659494582
37 79 7.92110157566762
38 79 1.59055951251881
39 79 1.30384003251448
40 79 5.61958720890283
41 79 5.0355799534315
42 79 3.89202187757924
43 79 2.42680333640054
44 79 2.89464817536935
45 79 1.88084410416794
46 79 0.999268743299931
47 79 0.989345653147923
48 79 0.732982888704102
49 79 0.371790598019984
50 79 0.0100600672814074
51 79 0.0186598109374259
52 79 0.04248079132072
53 79 0.0600988727890572
54 79 0.0147439630864737
55 79 0.00427256052045267
56 79 0.035189263683853
57 79 0.0828123097167374
58 79 0.0113859962704226
59 79 0.454495692797927
60 79 0.0556479117590468
61 79 0.475622547492054
62 79 0.200663032185238
63 79 -10
64 79 -10
65 79 -10
66 79 -10
67 79 -10
68 79 -10
69 79 -10
70 79 -10
71 79 -10
72 79 -10
73 79 -10
74 79 -10
75 79 -10
76 79 -10
77 79 -10
78 79 -10
79 79 -10
80 79 -10
81 79 -10
82 79 -10
83 79 -10
84 79 -10
85 79 -10
86 79 -10
87 79 -10
88 79 -10
89 79 -10
90 79 -10
91 79 -10
92 79 -10
93 79 -10
94 79 -10
95 79 -10
96 79 -10
97 79 -10
98 79 -10
99 79 -10

0 80 0.330050536285884
1 80 -10
2 80 1.9855679256218
3 80 5.10766639267482
4 80 0.993361622104746
5 80 0.848454015921977
6 80 0.495667590955342
7 80 0.733027957551061
8 80 2.38608104324199
9 80 0.679995367564014
10 80 0.728046269409289
11 80 0.891502399455999
12 80 1.04067221083592
13 80 21.2401250851722
14 80 10.7186208943433
15 80 9.56357113658231
16 80 2.59551834254113
17 80 0.194596238684527
18 80 0.814198136010321
19 80 0.42312089594407
20 80 0.0525765687037204
21 80 0.62973313907608
22 80 0.0911514703650574
23 80 0.0704747305711987
24 80 0.278599550164506
25 80 0.521370835449072
26 80 0.363860958876989
27 80 0.498086650743438
28 80 0.275928782863257
29 80 0.264229743024817
30 80 2.54833440360297
31 80 1.49537332936263
32 80 0.555995242669152
33 80 3.4990009197253
34 80 11.2299978211368
35 80 9.11389463840284
36 80 12.6937134048022
37 80 7.91441608583377
38 80 6.41748969122796
39 80 7.32258132057149
40 80 5.9925908049682
41 80 5.02766064629261
42 80 4.21346940551785
43 80 3.35632177086367
44 80 2.56876557015949
45 80 1.65271330816122
46 80 2.07898831180392
47 80 0.685592887603917
48 80 0.803611354004002
49 80 0.171226630984441
50 80 0.0819615821244568
51 80 0.0245114867174669
52 80 0.00842644228096172
53 80 0.0253566734358793
54 80 0.0418909460130148
55 80 0.210823831920225
56 80 0.586795440341042
57 80 2.64581445110827
58 80 1.49419618656837
59 80 2.15667533859488
60 80 3.76547559103677
61 80 10.8162001157025
62 80 -10
63 80 -10
64 80 -10
65 80 -10
66 80 -10
67 80 -10
68 80 -10
69 80 -10
70 80 -10
71 80 -10
72 80 -10
73 80 -10
74 80 -10
75 80 -10
76 80 -10
77 80 -10
78 80 -10
79 80 -10
80 80 -10
81 80 -10
82 80 -10
83 80 -10
84 80 -10
85 80 -10
86 80 -10
87 80 -10
88 80 -10
89 80 -10
90 80 -10
91 80 -10
92 80 -10
93 80 -10
94 80 -10
95 80 -10
96 80 -10
97 80 -10
98 80 -10
99 80 -10

0 81 0.804797376389276
1 81 0.778016383839088
2 81 2.42728228154876
3 81 0.921559424558687
4 81 0.615887067158123
5 81 2.83295229551421
6 81 0.428179735182146
7 81 1.84727002891855
8 81 3.02094968799901
9 81 2.72217728546875
10 81 0.433981862308661
11 81 0.836684594925141
12 81 0.463398582249652
13 81 1.04880062411054
14 81 1.01270435629966
15 81 1.96555776517475
16 81 2.06441498097065
17 81 1.54531460884273
18 81 0.364797407051665
19 81 0.982142893862033
20 81 0.284254406480773
21 81 0.244008553295549
22 81 0.152812318544104
23 81 1.33172953072963
24 81 0.158536874664978
25 81 0.142831457634395
26 81 0.0752496098209352
27 81 0.132739881467059
28 81 1.41760997099142
29 81 2.55634951253335
30 81 3.76601372207968
31 81 2.82084358503634
32 81 2.52816193240947
33 81 2.07139667007116
34 81 9.50929703741348
35 81 6.90267660266038
36 81 16.4853064298703
37 81 12.0040810927809
38 81 10.3341615689112
39 81 5.73580306675972
40 81 0.461749301651558
41 81 5.33204139518947
42 81 3.94132802074204
43 81 3.30538309234338
44 81 0.0950246286546545
45 81 1.8960943193822
46 81 1.16575974972735
47 81 0.766435227593472
48 81 0.631181392522803
49 81 0.315415207413942
50 81 0.020639335705181
51 81 0.0185182379378535
52 81 0.081217218766377
53 81 0.408709732189308
54 81 0.612956702261824
55 81 1.81664180621984
56 81 0.150479011876865
57 81 0.425575362578201
58 81 1.06289567752966
59 81 2.54996094871205
60 81 0.0494978797685321
61 81 0.241062895280399
62 81 0.0899453936431486
63 81 1.03345602775667
64 81 0.143379573392827
65 81 -10
66 81 -10
67 81 -10
68 81 -10
69 81 -10
70 81 -10
71 81 -10
72 81 -10
73 81 -10
74 81 -10
75 81 -10
76 81 -10
77 81 -10
78 81 -10
79 81 -10
80 81 -10
81 81 -10
82 81 -10
83 81 -10
84 81 -10
85 81 -10
86 81 -10
87 81 -10
88 81 -10
89 81 -10
90 81 -10
91 81 -10
92 81 -10
93 81 -10
94 81 -10
95 81 -10
96 81 -10
97 81 -10
98 81 -10
99 81 -10

0 82 3.00996202108363
1 82 6.35330906054795
2 82 1.16073885615739
3 82 4.42903092639056
4 82 0.72107510971612
5 82 1.489286883472
6 82 1.5003861653035
7 82 0.655707696286241
8 82 0.31859893378551
9 82 0.246172026348861
10 82 0.579703960202814
11 82 0.375472607506374
12 82 0.497192419827749
13 82 0.382602656353798
14 82 0.812054383034539
15 82 0.0612135840583944
16 82 0.86138966988384
17 82 0.51772246647346
18 82 0.287856241885421
19 82 0.132466835576167
20 82 0.114251961408864
21 82 0.210604314004372
22 82 1.46041566863786
23 82 0.410013753188292
24 82 0.109370828687177
25 82 0.216166970909624
26 82 0.0974119937927113
27 82 0.805669030456016
28 82 1.18336450005863
29 82 1.18985517398354
30 82 1.22273800963043
31 82 1.86575316326604
32 82 0.902509430222577
33 82 5.45922643827676
34 82 9.25042652408996
35 82 11.605224754568
36 82 11.8798313710861
37 82 13.3992859446729
38 82 10.4534342522306
39 82 7.50286165826361
40 82 4.05306608271393
41 82 2.51233178541006
42 82 0.529189602616058
43 82 0.154115408051338
44 82 0.633247387008108
45 82 1.09592931024945
46 82 0.521928050023876
47 82 0.548937735935501
48 82 0.286144878763575
49 82 0.172690858381706
50 82 0.0887406824996499
51 82 0.0407375916032765
52 82 0.0185986885669392
53 82 0.292289007731414
54 82 0.0701145979079979
55 82 0.49205266322132
56 82 0.919254376643137
57 82 0.319385219806476
58 82 0.428111532706581
59 82 0.81945498981718
60 82 0.699633343894371
61 82 0.351081331854679
62 82 0.536826659628906
63 82 -10
64 82 -10
65 82 -10
66 82 -10
67 82 -10
68 82 -10
69 82 -10
70 82 -10
71 82 -10
72 82 -10
73 82 -10
74 82 -10
75 82 -10
76 82 -10
77 82 -10
78 82 -10
79 82 -10
80 82 -10
81 82 -10
82 82 -10
83 82 -10
84 82 -10
85 82 -10
86 82 -10
87 82 -10
88 82 -10
89 82 -10
90 82 -10
91 82 -10
92 82 -10
93 82 -10
94 82 -10
95 82 -10
96 82 -10
97 82 -10
98 82 -10
99 82 -10

0 83 0.447505382085167
1 83 1.13173525363459
2 83 1.17624357559872
3 83 0.888374071947294
4 83 1.16589917153381
5 83 2.86091053443892
6 83 0.334646585693685
7 83 0.640038855291801
8 83 2.11246853703592
9 83 0.714515217981652
10 83 1.03529554024365
11 83 0.856801389465014
12 83 1.03943787366756
13 83 0.706981719511958
14 83 0.68186651956663
15 83 3.49935370845194
16 83 0.949526810345195
17 83 0.0378446938929507
18 83 1.38532363786604
19 83 0.398363512509631
20 83 0.983654422055008
21 83 0.243998776254338
22 83 0.226874363006499
23 83 1.27306493769072
24 83 0.247403451643244
25 83 0.209469662584529
26 83 0.154810455539961
27 83 0.213391354374725
28 83 0.339054329304662
29 83 0.213334176601174
30 83 2.24634618321959
31 83 2.53516549815959
32 83 1.60499350748863
33 83 1.54332596602716
34 83 1.95779112189399
35 83 0.659304178773323
36 83 1.09238530653368
37 83 1.10291396295813
38 83 1.0584040177148
39 83 1.27700647399838
40 83 0.774447760791957
41 83 1.67583793090147
42 83 0.952531338804028
43 83 0.295162772972
44 83 1.21940652606622
45 83 0.406370696791182
46 83 0.388499473989242
47 83 0.0446739288823156
48 83 3.58059891733569
49 83 0.0311343861619104
50 83 0.145129248350528
51 83 0.372555970054349
52 83 0.491370056218756
53 83 0.0146113067758352
54 83 0.124806650267091
55 83 0.0170977002298707
56 83 0.0226054486931076
57 83 0.488025119547988
58 83 0.0657323411536937
59 83 0.0694161691984473
60 83 0.497782804121339
61 83 0.628117550871506
62 83 0.726727115227011
63 83 2.61823490559837
64 83 -10
65 83 -10
66 83 -10
67 83 -10
68 83 -10
69 83 -10
70 83 -10
71 83 -10
72 83 -10
73 83 -10
74 83 -10
75 83 -10
76 83 -10
77 83 -10
78 83 -10
79 83 -10
80 83 -10
81 83 -10
82 83 -10
83 83 -10
84 83 -10
85 83 -10
86 83 -10
87 83 -10
88 83 -10
89 83 -10
90 83 -10
91 83 -10
92 83 -10
93 83 -10
94 83 -10
95 83 -10
96 83 -10
97 83 -10
98 83 -10
99 83 -10

0 84 1.63070832945977
1 84 0.92630547544573
2 84 1.22588343597056
3 84 1.38552625975391
4 84 0.680195394791648
5 84 2.17544908883121
6 84 2.41241480764917
7 84 1.28148047660447
8 84 0.808450971629532
9 84 0.857364003767105
10 84 0.7629917839934
11 84 1.03407312024478
12 84 0.671069727284418
13 84 0.321424195753873
14 84 1.73995774561049
15 84 0.335820131872827
16 84 0.092871918874385
17 84 0.160924867212382
18 84 0.0539786844890212
19 84 0.0896810503761039
20 84 0.0276709851621301
21 84 0.188543270155176
22 84 0.363883438849689
23 84 0.528446200637163
24 84 0.255124787369218
25 84 0.0498696546455408
26 84 0.48325112934935
27 84 0.501080624318322
28 84 0.68672298113852
29 84 0.998561184955317
30 84 1.85651763487756
31 84 2.19516005368879
32 84 1.65685318489912
33 84 0.614485003876789
34 84 10.0242388105182
35 84 7.86951824153933
36 84 6.21010757188308
37 84 1.67476951864738
38 84 0.772732463077755
39 84 7.21278129173906
40 84 5.17299220108647
41 84 3.45183557891628
42 84 2.92446010090735
43 84 3.17413995401243
44 84 1.2889844924679
45 84 0.298672442799115
46 84 0.342909690330744
47 84 0.0402233535117376
48 84 0.10772227611752
49 84 0.0321923984090046
50 84 0.0782676064784626
51 84 0.011896214585655
52 84 0.0270361891436004
53 84 0.0213162078338765
54 84 0.0714704965687326
55 84 0.0599249461817473
56 84 0.10199622885814
57 84 4.48789236500502
58 84 0.31527420961995
59 84 0.0584119701311194
60 84 0.564177740181999
61 84 2.92454123403368
62 84 3.55238497017786
63 84 0.141582800718374
64 84 0.820192406225179
65 84 -10
66 84 -10
67 84 -10
68 84 -10
69 84 -10
70 84 -10
71 84 -10
72 84 -10
73 84 -10
74 84 -10
75 84 -10
76 84 -10
77 84 -10
78 84 -10
79 84 -10
80 84 -10
81 84 -10
82 84 -10
83 84 -10
84 84 -10
85 84 -10
86 84 -10
87 84 -10
88 84 -10
89 84 -10
90 84 -10
91 84 -10
92 84 -10
93 84 -10
94 84 -10
95 84 -10
96 84 -10
97 84 -10
98 84 -10
99 84 -10

0 85 3.20627460707935
1 85 4.69377561513262
2 85 5.53176827371498
3 85 1.81715942377418
4 85 2.53115861006565
5 85 0.591764414754017
6 85 0.913345371928252
7 85 2.87929954894161
8 85 5.84387219466519
9 85 1.94541531719595
10 85 0.303585461599935
11 85 1.13062162185064
12 85 0.290235102134675
13 85 1.3755401294529
14 85 0.898083509200415
15 85 0.420643599088188
16 85 5.15643248796331
17 85 -10
18 85 5.64454940095247
19 85 3.29485419808893
20 85 0.358713355663317
21 85 0.229722806237552
22 85 0.775640257381516
23 85 2.60358547782669
24 85 2.95360010129013
25 85 0.126407481258794
26 85 2.74387684201498
27 85 0.539795344810462
28 85 0.37053999885443
29 85 0.175272065291601
30 85 0.702161487386952
31 85 0.398514184132947
32 85 0.362733207399844
33 85 1.24928750899374
34 85 2.72235804159474
35 85 2.11983481907366
36 85 2.52778879212256
37 85 2.21460566234741
38 85 6.3165923218851
39 85 3.84879909214955
40 85 2.62531123453405
41 85 2.53177518869079
42 85 2.5868479975704
43 85 2.28207356164973
44 85 1.06694776460091
45 85 0.303116480898427
46 85 0.0598553953070211
47 85 0.28478892959181
48 85 0.199850112778404
49 85 0.0954380027419117
50 85 0.0938916073516951
51 85 0.086979920925654
52 85 0.0481601723314845
53 85 0.0530011994654171
54 85 0.119610549473573
55 85 0.285083920599029
56 85 0.575359371983886
57 85 1.39707419521942
58 85 0.507233788958444
59 85 0.379588073148518
60 85 0.447688356398622
61 85 1.5983132152838
62 85 0.0318067825593942
63 85 -10
64 85 -10
65 85 -10
66 85 -10
67 85 -10
68 85 -10
69 85 -10
70 85 -10
71 85 -10
72 85 -10
73 85 -10
74 85 -10
75 85 -10
76 85 -10
77 85 -10
78 85 -10
79 85 -10
80 85 -10
81 85 -10
82 85 -10
83 85 -10
84 85 -10
85 85 -10
86 85 -10
87 85 -10
88 85 -10
89 85 -10
90 85 -10
91 85 -10
92 85 -10
93 85 -10
94 85 -10
95 85 -10
96 85 -10
97 85 -10
98 85 -10
99 85 -10

0 86 1.09432935108406
1 86 11.4731434969559
2 86 -10
3 86 1.19056644100082
4 86 0.405828635108084
5 86 1.02637084739925
6 86 -10
7 86 -10
8 86 -10
9 86 -10
10 86 -10
11 86 -10
12 86 -10
13 86 0.247493326889364
14 86 -10
15 86 1.27661048152979
16 86 0.0919682591660531
17 86 0.069155050500875
18 86 0.20173552195833
19 86 0.44651557302072
20 86 0.55128843176809
21 86 1.14638686221246
22 86 0.192874682414964
23 86 0.0858076960776607
24 86 0.367614485194518
25 86 0.0907845792816443
26 86 0.162446297300999
27 86 0.111537554316171
28 86 0.40379067610269
29 86 0.771356065515667
30 86 1.23455097709086
31 86 0.112604294297732
32 86 2.11125194294854
33 86 3.20203004834672
34 86 2.05980544900493
35 86 0.67359108701506
36 86 1.08641157550775
37 86 1.17737425358928
38 86 9.4838178630701
39 86 6.47300557041128
40 86 5.47965626064282
41 86 3.52203619787409
42 86 1.77996318192746
43 86 7.96691277024628
44 86 0.0679987530214953
45 86 0.0274594222376155
46 86 -10
47 86 -10
48 86 -10
49 86 -10
50 86 -10
51 86 -10
52 86 -10
53 86 -10
54 86 -10
55 86 -10
56 86 -10
57 86 -10
58 86 -10
59 86 -10
60 86 -10
61 86 -10
62 86 -10
63 86 -10
64 86 -10
65 86 -10
66 86 -10
67 86 -10
68 86 -10
69 86 -10
70 86 -10
71 86 -10
72 86 -10
73 86 -10
74 86 -10
75 86 -10
76 86 -10
77 86 -10
78 86 -10
79 86 -10
80 86 -10
81 86 -10
82 86 -10
83 86 -10
84 86 -10
85 86 -10
86 86 -10
87 86 -10
88 86 -10
89 86 -10
90 86 -10
91 86 -10
92 86 -10
93 86 -10
94 86 -10
95 86 -10
96 86 -10
97 86 -10
98 86 -10
99 86 -10

0 87 -10
1 87 -10
2 87 -10
3 87 -10
4 87 -10
5 87 -10
6 87 -10
7 87 -10
8 87 -10
9 87 -10
10 87 -10
11 87 -10
12 87 -10
13 87 -10
14 87 -10
15 87 -10
16 87 -10
17 87 -10
18 87 -10
19 87 -10
20 87 -10
21 87 -10
22 87 -10
23 87 -10
24 87 -10
25 87 -10
26 87 -10
27 87 -10
28 87 -10
29 87 -10
30 87 -10
31 87 -10
32 87 -10
33 87 -10
34 87 -10
35 87 -10
36 87 -10
37 87 -10
38 87 -10
39 87 -10
40 87 -10
41 87 -10
42 87 -10
43 87 -10
44 87 -10
45 87 -10
46 87 -10
47 87 -10
48 87 -10
49 87 -10
50 87 -10
51 87 -10
52 87 -10
53 87 -10
54 87 -10
55 87 -10
56 87 -10
57 87 -10
58 87 -10
59 87 -10
60 87 -10
61 87 -10
62 87 -10
63 87 -10
64 87 -10
65 87 -10
66 87 -10
67 87 -10
68 87 -10
69 87 -10
70 87 -10
71 87 -10
72 87 -10
73 87 -10
74 87 -10
75 87 -10
76 87 -10
77 87 -10
78 87 -10
79 87 -10
80 87 -10
81 87 -10
82 87 -10
83 87 -10
84 87 -10
85 87 -10
86 87 -10
87 87 -10
88 87 -10
89 87 -10
90 87 -10
91 87 -10
92 87 -10
93 87 -10
94 87 -10
95 87 -10
96 87 -10
97 87 -10
98 87 -10
99 87 -10

0 88 -10
1 88 -10
2 88 -10
3 88 -10
4 88 -10
5 88 -10
6 88 -10
7 88 -10
8 88 -10
9 88 -10
10 88 -10
11 88 -10
12 88 -10
13 88 -10
14 88 -10
15 88 -10
16 88 -10
17 88 -10
18 88 -10
19 88 -10
20 88 -10
21 88 -10
22 88 -10
23 88 -10
24 88 -10
25 88 -10
26 88 -10
27 88 -10
28 88 -10
29 88 -10
30 88 -10
31 88 -10
32 88 -10
33 88 -10
34 88 -10
35 88 -10
36 88 -10
37 88 -10
38 88 -10
39 88 -10
40 88 -10
41 88 -10
42 88 -10
43 88 -10
44 88 -10
45 88 -10
46 88 -10
47 88 -10
48 88 -10
49 88 -10
50 88 -10
51 88 -10
52 88 -10
53 88 -10
54 88 -10
55 88 -10
56 88 -10
57 88 -10
58 88 -10
59 88 -10
60 88 -10
61 88 -10
62 88 -10
63 88 -10
64 88 -10
65 88 -10
66 88 -10
67 88 -10
68 88 -10
69 88 -10
70 88 -10
71 88 -10
72 88 -10
73 88 -10
74 88 -10
75 88 -10
76 88 -10
77 88 -10
78 88 -10
79 88 -10
80 88 -10
81 88 -10
82 88 -10
83 88 -10
84 88 -10
85 88 -10
86 88 -10
87 88 -10
88 88 -10
89 88 -10
90 88 -10
91 88 -10
92 88 -10
93 88 -10
94 88 -10
95 88 -10
96 88 -10
97 88 -10
98 88 -10
99 88 -10

0 89 -10
1 89 -10
2 89 -10
3 89 -10
4 89 -10
5 89 -10
6 89 -10
7 89 -10
8 89 -10
9 89 -10
10 89 -10
11 89 -10
12 89 -10
13 89 -10
14 89 -10
15 89 -10
16 89 -10
17 89 -10
18 89 -10
19 89 -10
20 89 -10
21 89 -10
22 89 -10
23 89 -10
24 89 -10
25 89 -10
26 89 -10
27 89 -10
28 89 -10
29 89 -10
30 89 -10
31 89 -10
32 89 -10
33 89 -10
34 89 -10
35 89 -10
36 89 -10
37 89 -10
38 89 -10
39 89 -10
40 89 -10
41 89 -10
42 89 -10
43 89 -10
44 89 -10
45 89 -10
46 89 -10
47 89 -10
48 89 -10
49 89 -10
50 89 -10
51 89 -10
52 89 -10
53 89 -10
54 89 -10
55 89 -10
56 89 -10
57 89 -10
58 89 -10
59 89 -10
60 89 -10
61 89 -10
62 89 -10
63 89 -10
64 89 -10
65 89 -10
66 89 -10
67 89 -10
68 89 -10
69 89 -10
70 89 -10
71 89 -10
72 89 -10
73 89 -10
74 89 -10
75 89 -10
76 89 -10
77 89 -10
78 89 -10
79 89 -10
80 89 -10
81 89 -10
82 89 -10
83 89 -10
84 89 -10
85 89 -10
86 89 -10
87 89 -10
88 89 -10
89 89 -10
90 89 -10
91 89 -10
92 89 -10
93 89 -10
94 89 -10
95 89 -10
96 89 -10
97 89 -10
98 89 -10
99 89 -10

0 90 -10
1 90 -10
2 90 -10
3 90 -10
4 90 -10
5 90 -10
6 90 -10
7 90 -10
8 90 -10
9 90 -10
10 90 -10
11 90 -10
12 90 -10
13 90 -10
14 90 -10
15 90 -10
16 90 -10
17 90 -10
18 90 -10
19 90 -10
20 90 -10
21 90 -10
22 90 -10
23 90 -10
24 90 -10
25 90 -10
26 90 -10
27 90 -10
28 90 -10
29 90 -10
30 90 -10
31 90 -10
32 90 -10
33 90 -10
34 90 -10
35 90 -10
36 90 -10
37 90 -10
38 90 -10
39 90 -10
40 90 -10
41 90 -10
42 90 -10
43 90 -10
44 90 -10
45 90 -10
46 90 -10
47 90 -10
48 90 -10
49 90 -10
50 90 -10
51 90 -10
52 90 -10
53 90 -10
54 90 -10
55 90 -10
56 90 -10
57 90 -10
58 90 -10
59 90 -10
60 90 -10
61 90 -10
62 90 -10
63 90 -10
64 90 -10
65 90 -10
66 90 -10
67 90 -10
68 90 -10
69 90 -10
70 90 -10
71 90 -10
72 90 -10
73 90 -10
74 90 -10
75 90 -10
76 90 -10
77 90 -10
78 90 -10
79 90 -10
80 90 -10
81 90 -10
82 90 -10
83 90 -10
84 90 -10
85 90 -10
86 90 -10
87 90 -10
88 90 -10
89 90 -10
90 90 -10
91 90 -10
92 90 -10
93 90 -10
94 90 -10
95 90 -10
96 90 -10
97 90 -10
98 90 -10
99 90 -10

0 91 -10
1 91 -10
2 91 -10
3 91 -10
4 91 -10
5 91 -10
6 91 -10
7 91 -10
8 91 -10
9 91 -10
10 91 -10
11 91 -10
12 91 -10
13 91 -10
14 91 -10
15 91 -10
16 91 -10
17 91 -10
18 91 -10
19 91 -10
20 91 -10
21 91 -10
22 91 -10
23 91 -10
24 91 -10
25 91 -10
26 91 -10
27 91 -10
28 91 -10
29 91 -10
30 91 -10
31 91 -10
32 91 -10
33 91 -10
34 91 -10
35 91 -10
36 91 -10
37 91 -10
38 91 -10
39 91 -10
40 91 -10
41 91 -10
42 91 -10
43 91 -10
44 91 -10
45 91 -10
46 91 -10
47 91 -10
48 91 -10
49 91 -10
50 91 -10
51 91 -10
52 91 -10
53 91 -10
54 91 -10
55 91 -10
56 91 -10
57 91 -10
58 91 -10
59 91 -10
60 91 -10
61 91 -10
62 91 -10
63 91 -10
64 91 -10
65 91 -10
66 91 -10
67 91 -10
68 91 -10
69 91 -10
70 91 -10
71 91 -10
72 91 -10
73 91 -10
74 91 -10
75 91 -10
76 91 -10
77 91 -10
78 91 -10
79 91 -10
80 91 -10
81 91 -10
82 91 -10
83 91 -10
84 91 -10
85 91 -10
86 91 -10
87 91 -10
88 91 -10
89 91 -10
90 91 -10
91 91 -10
92 91 -10
93 91 -10
94 91 -10
95 91 -10
96 91 -10
97 91 -10
98 91 -10
99 91 -10

0 92 -10
1 92 -10
2 92 -10
3 92 -10
4 92 -10
5 92 -10
6 92 -10
7 92 -10
8 92 -10
9 92 -10
10 92 -10
11 92 -10
12 92 -10
13 92 -10
14 92 -10
15 92 -10
16 92 -10
17 92 -10
18 92 -10
19 92 -10
20 92 -10
21 92 -10
22 92 -10
23 92 -10
24 92 -10
25 92 -10
26 92 -10
27 92 -10
28 92 -10
29 92 -10
30 92 -10
31 92 -10
32 92 -10
33 92 -10
34 92 -10
35 92 -10
36 92 -10
37 92 -10
38 92 -10
39 92 -10
40 92 -10
41 92 -10
42 92 -10
43 92 -10
44 92 -10
45 92 -10
46 92 -10
47 92 -10
48 92 -10
49 92 -10
50 92 -10
51 92 -10
52 92 -10
53 92 -10
54 92 -10
55 92 -10
56 92 -10
57 92 -10
58 92 -10
59 92 -10
60 92 -10
61 92 -10
62 92 -10
63 92 -10
64 92 -10
65 92 -10
66 92 -10
67 92 -10
68 92 -10
69 92 -10
70 92 -10
71 92 -10
72 92 -10
73 92 -10
74 92 -10
75 92 -10
76 92 -10
77 92 -10
78 92 -10
79 92 -10
80 92 -10
81 92 -10
82 92 -10
83 92 -10
84 92 -10
85 92 -10
86 92 -10
87 92 -10
88 92 -10
89 92 -10
90 92 -10
91 92 -10
92 92 -10
93 92 -10
94 92 -10
95 92 -10
96 92 -10
97 92 -10
98 92 -10
99 92 -10

0 93 -10
1 93 -10
2 93 -10
3 93 -10
4 93 -10
5 93 -10
6 93 -10
7 93 -10
8 93 -10
9 93 -10
10 93 -10
11 93 -10
12 93 -10
13 93 -10
14 93 -10
15 93 -10
16 93 -10
17 93 -10
18 93 -10
19 93 -10
20 93 -10
21 93 -10
22 93 -10
23 93 -10
24 93 -10
25 93 -10
26 93 -10
27 93 -10
28 93 -10
29 93 -10
30 93 -10
31 93 -10
32 93 -10
33 93 -10
34 93 -10
35 93 -10
36 93 -10
37 93 -10
38 93 -10
39 93 -10
40 93 -10
41 93 -10
42 93 -10
43 93 -10
44 93 -10
45 93 -10
46 93 -10
47 93 -10
48 93 -10
49 93 -10
50 93 -10
51 93 -10
52 93 -10
53 93 -10
54 93 -10
55 93 -10
56 93 -10
57 93 -10
58 93 -10
59 93 -10
60 93 -10
61 93 -10
62 93 -10
63 93 -10
64 93 -10
65 93 -10
66 93 -10
67 93 -10
68 93 -10
69 93 -10
70 93 -10
71 93 -10
72 93 -10
73 93 -10
74 93 -10
75 93 -10
76 93 -10
77 93 -10
78 93 -10
79 93 -10
80 93 -10
81 93 -10
82 93 -10
83 93 -10
84 93 -10
85 93 -10
86 93 -10
87 93 -10
88 93 -10
89 93 -10
90 93 -10
91 93 -10
92 93 -10
93 93 -10
94 93 -10
95 93 -10
96 93 -10
97 93 -10
98 93 -10
99 93 -10

0 94 -10
1 94 -10
2 94 -10
3 94 -10
4 94 -10
5 94 -10
6 94 -10
7 94 -10
8 94 -10
9 94 -10
10 94 -10
11 94 -10
12 94 -10
13 94 -10
14 94 -10
15 94 -10
16 94 -10
17 94 -10
18 94 -10
19 94 -10
20 94 -10
21 94 -10
22 94 -10
23 94 -10
24 94 -10
25 94 -10
26 94 -10
27 94 -10
28 94 -10
29 94 -10
30 94 -10
31 94 -10
32 94 -10
33 94 -10
34 94 -10
35 94 -10
36 94 -10
37 94 -10
38 94 -10
39 94 -10
40 94 -10
41 94 -10
42 94 -10
43 94 -10
44 94 -10
45 94 -10
46 94 -10
47 94 -10
48 94 -10
49 94 -10
50 94 -10
51 94 -10
52 94 -10
53 94 -10
54 94 -10
55 94 -10
56 94 -10
57 94 -10
58 94 -10
59 94 -10
60 94 -10
61 94 -10
62 94 -10
63 94 -10
64 94 -10
65 94 -10
66 94 -10
67 94 -10
68 94 -10
69 94 -10
70 94 -10
71 94 -10
72 94 -10
73 94 -10
74 94 -10
75 94 -10
76 94 -10
77 94 -10
78 94 -10
79 94 -10
80 94 -10
81 94 -10
82 94 -10
83 94 -10
84 94 -10
85 94 -10
86 94 -10
87 94 -10
88 94 -10
89 94 -10
90 94 -10
91 94 -10
92 94 -10
93 94 -10
94 94 -10
95 94 -10
96 94 -10
97 94 -10
98 94 -10
99 94 -10

0 95 -10
1 95 -10
2 95 -10
3 95 -10
4 95 -10
5 95 -10
6 95 -10
7 95 -10
8 95 -10
9 95 -10
10 95 -10
11 95 -10
12 95 -10
13 95 -10
14 95 -10
15 95 -10
16 95 -10
17 95 -10
18 95 -10
19 95 -10
20 95 -10
21 95 -10
22 95 -10
23 95 -10
24 95 -10
25 95 -10
26 95 -10
27 95 -10
28 95 -10
29 95 -10
30 95 -10
31 95 -10
32 95 -10
33 95 -10
34 95 -10
35 95 -10
36 95 -10
37 95 -10
38 95 -10
39 95 -10
40 95 -10
41 95 -10
42 95 -10
43 95 -10
44 95 -10
45 95 -10
46 95 -10
47 95 -10
48 95 -10
49 95 -10
50 95 -10
51 95 -10
52 95 -10
53 95 -10
54 95 -10
55 95 -10
56 95 -10
57 95 -10
58 95 -10
59 95 -10
60 95 -10
61 95 -10
62 95 -10
63 95 -10
64 95 -10
65 95 -10
66 95 -10
67 95 -10
68 95 -10
69 95 -10
70 95 -10
71 95 -10
72 95 -10
73 95 -10
74 95 -10
75 95 -10
76 95 -10
77 95 -10
78 95 -10
79 95 -10
80 95 -10
81 95 -10
82 95 -10
83 95 -10
84 95 -10
85 95 -10
86 95 -10
87 95 -10
88 95 -10
89 95 -10
90 95 -10
91 95 -10
92 95 -10
93 95 -10
94 95 -10
95 95 -10
96 95 -10
97 95 -10
98 95 -10
99 95 -10

0 96 -10
1 96 -10
2 96 -10
3 96 -10
4 96 -10
5 96 -10
6 96 -10
7 96 -10
8 96 -10
9 96 -10
10 96 -10
11 96 -10
12 96 -10
13 96 -10
14 96 -10
15 96 -10
16 96 -10
17 96 -10
18 96 -10
19 96 -10
20 96 -10
21 96 -10
22 96 -10
23 96 -10
24 96 -10
25 96 -10
26 96 -10
27 96 -10
28 96 -10
29 96 -10
30 96 -10
31 96 -10
32 96 -10
33 96 -10
34 96 -10
35 96 -10
36 96 -10
37 96 -10
38 96 -10
39 96 -10
40 96 -10
41 96 -10
42 96 -10
43 96 -10
44 96 -10
45 96 -10
46 96 -10
47 96 -10
48 96 -10
49 96 -10
50 96 -10
51 96 -10
52 96 -10
53 96 -10
54 96 -10
55 96 -10
56 96 -10
57 96 -10
58 96 -10
59 96 -10
60 96 -10
61 96 -10
62 96 -10
63 96 -10
64 96 -10
65 96 -10
66 96 -10
67 96 -10
68 96 -10
69 96 -10
70 96 -10
71 96 -10
72 96 -10
73 96 -10
74 96 -10
75 96 -10
76 96 -10
77 96 -10
78 96 -10
79 96 -10
80 96 -10
81 96 -10
82 96 -10
83 96 -10
84 96 -10
85 96 -10
86 96 -10
87 96 -10
88 96 -10
89 96 -10
90 96 -10
91 96 -10
92 96 -10
93 96 -10
94 96 -10
95 96 -10
96 96 -10
97 96 -10
98 96 -10
99 96 -10

0 97 -10
1 97 -10
2 97 -10
3 97 -10
4 97 -10
5 97 -10
6 97 -10
7 97 -10
8 97 -10
9 97 -10
10 97 -10
11 97 -10
12 97 -10
13 97 -10
14 97 -10
15 97 -10
16 97 -10
17 97 -10
18 97 -10
19 97 -10
20 97 -10
21 97 -10
22 97 -10
23 97 -10
24 97 -10
25 97 -10
26 97 -10
27 97 -10
28 97 -10
29 97 -10
30 97 -10
31 97 -10
32 97 -10
33 97 -10
34 97 -10
35 97 -10
36 97 -10
37 97 -10
38 97 -10
39 97 -10
40 97 -10
41 97 -10
42 97 -10
43 97 -10
44 97 -10
45 97 -10
46 97 -10
47 97 -10
48 97 -10
49 97 -10
50 97 -10
51 97 -10
52 97 -10
53 97 -10
54 97 -10
55 97 -10
56 97 -10
57 97 -10
58 97 -10
59 97 -10
60 97 -10
61 97 -10
62 97 -10
63 97 -10
64 97 -10
65 97 -10
66 97 -10
67 97 -10
68 97 -10
69 97 -10
70 97 -10
71 97 -10
72 97 -10
73 97 -10
74 97 -10
75 97 -10
76 97 -10
77 97 -10
78 97 -10
79 97 -10
80 97 -10
81 97 -10
82 97 -10
83 97 -10
84 97 -10
85 97 -10
86 97 -10
87 97 -10
88 97 -10
89 97 -10
90 97 -10
91 97 -10
92 97 -10
93 97 -10
94 97 -10
95 97 -10
96 97 -10
97 97 -10
98 97 -10
99 97 -10

0 98 -10
1 98 -10
2 98 -10
3 98 -10
4 98 -10
5 98 -10
6 98 -10
7 98 -10
8 98 -10
9 98 -10
10 98 -10
11 98 -10
12 98 -10
13 98 -10
14 98 -10
15 98 -10
16 98 -10
17 98 -10
18 98 -10
19 98 -10
20 98 -10
21 98 -10
22 98 -10
23 98 -10
24 98 -10
25 98 -10
26 98 -10
27 98 -10
28 98 -10
29 98 -10
30 98 -10
31 98 -10
32 98 -10
33 98 -10
34 98 -10
35 98 -10
36 98 -10
37 98 -10
38 98 -10
39 98 -10
40 98 -10
41 98 -10
42 98 -10
43 98 -10
44 98 -10
45 98 -10
46 98 -10
47 98 -10
48 98 -10
49 98 -10
50 98 -10
51 98 -10
52 98 -10
53 98 -10
54 98 -10
55 98 -10
56 98 -10
57 98 -10
58 98 -10
59 98 -10
60 98 -10
61 98 -10
62 98 -10
63 98 -10
64 98 -10
65 98 -10
66 98 -10
67 98 -10
68 98 -10
69 98 -10
70 98 -10
71 98 -10
72 98 -10
73 98 -10
74 98 -10
75 98 -10
76 98 -10
77 98 -10
78 98 -10
79 98 -10
80 98 -10
81 98 -10
82 98 -10
83 98 -10
84 98 -10
85 98 -10
86 98 -10
87 98 -10
88 98 -10
89 98 -10
90 98 -10
91 98 -10
92 98 -10
93 98 -10
94 98 -10
95 98 -10
96 98 -10
97 98 -10
98 98 -10
99 98 -10

0 99 -10
1 99 -10
2 99 -10
3 99 -10
4 99 -10
5 99 -10
6 99 -10
7 99 -10
8 99 -10
9 99 -10
10 99 -10
11 99 -10
12 99 -10
13 99 -10
14 99 -10
15 99 -10
16 99 -10
17 99 -10
18 99 -10
19 99 -10
20 99 -10
21 99 -10
22 99 -10
23 99 -10
24 99 -10
25 99 -10
26 99 -10
27 99 -10
28 99 -10
29 99 -10
30 99 -10
31 99 -10
32 99 -10
33 99 -10
34 99 -10
35 99 -10
36 99 -10
37 99 -10
38 99 -10
39 99 -10
40 99 -10
41 99 -10
42 99 -10
43 99 -10
44 99 -10
45 99 -10
46 99 -10
47 99 -10
48 99 -10
49 99 -10
50 99 -10
51 99 -10
52 99 -10
53 99 -10
54 99 -10
55 99 -10
56 99 -10
57 99 -10
58 99 -10
59 99 -10
60 99 -10
61 99 -10
62 99 -10
63 99 -10
64 99 -10
65 99 -10
66 99 -10
67 99 -10
68 99 -10
69 99 -10
70 99 -10
71 99 -10
72 99 -10
73 99 -10
74 99 -10
75 99 -10
76 99 -10
77 99 -10
78 99 -10
79 99 -10
80 99 -10
81 99 -10
82 99 -10
83 99 -10
84 99 -10
85 99 -10
86 99 -10
87 99 -10
88 99 -10
89 99 -10
90 99 -10
91 99 -10
92 99 -10
93 99 -10
94 99 -10
95 99 -10
96 99 -10
97 99 -10
98 99 -10
99 99 -10



==> data/fulllandscape_reality.dat <==
0 0 9.5307135094913
0.01 0 23.1317703602643
0.02 0 30.6035177716549
0.03 0 16.4845867403462
0.04 0 24.5510773694353
0.05 0 17.7589414098926
0.06 0 8.19668835567144
0.07 0 18.6846594831161
0.08 0 6.57778838212365
0.09 0 7.19567231049325
0.1 0 9.85673373892183
0.11 0 13.2012272156795
0.12 0 14.2941701403054
0.13 0 4.85545054552098
0.14 0 29.7104308282461
0.15 0 16.3977602480156
0.16 0 8.29971083833644
0.17 0 8.01651420506445
0.18 0 12.5410206921128
0.19 0 12.3815386765943
0.2 0 3.35560724757823
0.21 0 4.31353683188166
0.22 0 9.84939084410812
0.23 0 4.8221157182299
0.24 0 4.04253633255168
0.25 0 2.93068251436415
0.26 0 5.24665607792238
0.27 0 2.20056810846656
0.28 0 4.0984997255094
0.29 0 4.51149642579933
0.3 0 7.44524680584867
0.31 0 5.57140018307787
0.32 0 3.96627028831871
0.33 0 6.03910589408728
0.34 0 3.54739340925146
0.35 0 2.57526697645117
0.36 0 8.61610120646224
0.37 0 2.50049995000999
0.38 0 7.02801536708619
0.39 0 52.1253537158263
0.4 0 5.8005516978991
0.41 0 4.00800449101544
0.42 0 3.39908811300921
0.43 0 15.8268916720877
0.44 0 8.32293217562177
0.45 0 3.34341143145734
0.46 0 8.51456399353487
0.47 0 12.624080164511
0.48 0 5.36003731330302
0.49 0 3.54400902933381
0.5 0 10.8908218239028
0.51 0 3.66878726556883
0.52 0 5.96443626841624
0.53 0 8.16267725688081
0.54 0 4.49090191386987
0.55 0 3.22552321337177
0.56 0 17.1349146481679
0.57 0 13.1107431384394
0.58 0 11.5904875719787
0.59 0 12.8637698658778
0.6 0 13.0493590971094
0.61 0 13.2314250259075
0.62 0 13.3634224567153
0.63 0 13.3563262783522
0.64 0 13.3479279814843
0.65 0 13.3399391726265
0.66 0 13.3330086258190
0.67 0 8.04882434510793
0.68 0 11.0682132010231
0.69 0 11.3993631751734
0.7 0 10.5661500247145
0.71 0 11.8420041790487
0.72 0 10.7220825114065
0.73 0 10.3247217857744
0.74 0 9.4262093847631
0.75 0 8.8334457417131
0.76 0 8.68931592153522
0.77 0 9.10336333913745
0.78 0 10.1221389767186
0.79 0 16.0752039367571
0.8 0 18.6386075123006
0.81 0 21.2678507680026
0.82 0 23.5987633092690
0.83 0 25.4058399729762
0.84 0 26.7007484939004
0.85 0 27.7367235675088
0.86 0 28.9311401741640
0.87 0 30.7662295905109
0.88 0 33.715458081002
0.89 0 38.2003252985389
0.9 0 44.5533113322417
0.91 0 52.9598593773409
0.92 0 63.3694071052842
0.93 0 75.397482515094
0.94 0 88.2785658104625
0.95 0 100.943376895646
0.96 0 112.245516965042
0.97 0 121.259035678503
0.98 0 127.498705659762
0.99 0 130.960412070229
1 0 132

0 0.01 22.063728152785
0.01 0.01 21.8277791013044
0.02 0.01 32.2486103924267
0.03 0.01 17.8946985222639
0.04 0.01 16.4885030815326
0.05 0.01 7.94362420022852
0.06 0.01 15.6226404549924
0.07 0.01 22.4651574887871
0.08 0.01 33.5829080694023
0.09 0.01 21.1848278392358
0.1 0.01 33.5219800762646
0.11 0.01 45.2212349463301
0.12 0.01 32.9506557422897
0.13 0.01 44.3176410407672
0.14 0.01 54.4078569164082
0.15 0.01 78.059263628307
0.16 0.01 36.1787778783032
0.17 0.01 46.2374767611302
0.18 0.01 46.3939898485953
0.19 0.01 21.8898867285907
0.2 0.01 37.4157486541464
0.21 0.01 35.6088121132419
0.22 0.01 18.2423817174765
0.23 0.01 39.9039341855455
0.24 0.01 39.3175922424675
0.25 0.01 15.9468691004312
0.26 0.01 20.7946390629784
0.27 0.01 20.9820998994072
0.28 0.01 23.6786097241221
0.29 0.01 20.7171886135285
0.3 0.01 17.5889878842566
0.31 0.01 26.7208889635863
0.32 0.01 30.4071737935636
0.33 0.01 26.5650738475636
0.34 0.01 25.8052227653332
0.35 0.01 24.3138007297808
0.36 0.01 25.1265969644322
0.37 0.01 43.011699212576
0.38 0.01 52.8838759033749
0.39 0.01 44.202037587094
0.4 0.01 39.9465908964138
0.41 0.01 30.9398336478110
0.42 0.01 29.7935428643691
0.43 0.01 49.9128986383623
0.44 0.01 54.1380095664757
0.45 0.01 27.5467024893596
0.46 0.01 31.747519002467
0.47 0.01 22.9153409361484
0.48 0.01 17.2845235099655
0.49 0.01 8.95376765758324
0.5 0.01 12.5649879282685
0.51 0.01 10.7310587926191
0.52 0.01 7.46090576762208
0.53 0.01 6.15383685158833
0.54 0.01 6.16869680513041
0.55 0.01 7.07278720548193
0.56 0.01 11.8690758696608
0.57 0.01 12.0131434723167
0.58 0.01 13.2592094601501
0.59 0.01 13.4677366748990
0.6 0.01 13.5905158060321
0.61 0.01 13.5365084390370
0.62 0.01 13.4882028462554
0.63 0.01 13.4493028539577
0.64 0.01 13.4193886725654
0.65 0.01 13.3967152883809
0.66 0.01 13.3794951601695
0.67 0.01 11.9216558919470
0.68 0.01 12.1288893456216
0.69 0.01 11.4344718998092
0.7 0.01 10.4895821106125
0.71 0.01 10.1318052656821
0.72 0.01 10.6755678346887
0.73 0.01 9.26337478371663
0.74 0.01 8.00086195967561
0.75 0.01 7.09352837631162
0.76 0.01 7.25576572952334
0.77 0.01 7.60859382317228
0.78 0.01 8.1479022412791
0.79 0.01 13.7496536539295
0.8 0.01 16.9030514128357
0.81 0.01 20.1131511561632
0.82 0.01 22.8428907413192
0.83 0.01 24.7537205566361
0.84 0.01 25.8553832256256
0.85 0.01 26.4951313450025
0.86 0.01 27.2163252612609
0.87 0.01 28.6024154063175
0.88 0.01 31.1844298115755
0.89 0.01 35.4075414295906
0.9 0.01 41.6113463318544
0.91 0.01 49.9836785438133
0.92 0.01 60.4742777683497
0.93 0.01 72.6919338103932
0.94 0.01 85.849945837753
0.95 0.01 98.84105457667
0.96 0.01 110.472030970741
0.97 0.01 119.776440636649
0.98 0.01 126.247130645615
0.99 0.01 129.878275368663
1 0.01 131.037056426351

0 0.02 22.2692254018859
0.01 0.02 60.706646882797
0.02 0.02 31.1975702056349
0.03 0.02 85.0483061315111
0.04 0.02 95.7498696217558
0.05 0.02 75.0731312882369
0.06 0.02 69.6916360475828
0.07 0.02 140.463697821970
0.08 0.02 154.785772368532
0.09 0.02 178.142133984397
0.1 0.02 202.871680392534
0.11 0.02 201.795395206833
0.12 0.02 198.045942758395
0.13 0.02 200.127827576832
0.14 0.02 229.768095577361
0.15 0.02 251.725748185959
0.16 0.02 246.818095929130
0.17 0.02 233.933557472425
0.18 0.02 195.527939849965
0.19 0.02 171.431050916616
0.2 0.02 186.871497758528
0.21 0.02 168.901297055657
0.22 0.02 156.314687294011
0.23 0.02 182.900645469881
0.24 0.02 203.249687578251
0.25 0.02 203.605782995627
0.26 0.02 222.618627579466
0.27 0.02 168.187838408673
0.28 0.02 114.139997726994
0.29 0.02 70.8399213641158
0.3 0.02 96.033645593347
0.31 0.02 152.447390947647
0.32 0.02 181.495866735905
0.33 0.02 214.623055008316
0.34 0.02 219.217524269563
0.35 0.02 217.544851157070
0.36 0.02 214.010820733915
0.37 0.02 214.664326846450
0.38 0.02 206.51898747296
0.39 0.02 229.568645327235
0.4 0.02 240.478324217167
0.41 0.02 239.757402874078
0.42 0.02 235.945154770404
0.43 0.02 247.564387707151
0.44 0.02 257.343104675145
0.45 0.02 237.115930909776
0.46 0.02 205.626690295950
0.47 0.02 158.099417172754
0.48 0.02 99.6099369106282
0.49 0.02 36.0088900101744
0.5 0.02 20.6978753957445
0.51 0.02 14.8697219127799
0.52 0.02 9.92746850350115
0.53 0.02 9.21745479599183
0.54 0.02 6.98642715232333
0.55 0.02 7.30311465307978
0.56 0.02 12.5870328946651
0.57 0.02 13.788171287083
0.58 0.02 14.1251748790120
0.59 0.02 13.9768442070664
0.6 0.02 13.8089229238491
0.61 0.02 13.6771009484462
0.62 0.02 17.7977144838486
0.63 0.02 17.8377102419781
0.64 0.02 17.8837808347709
0.65 0.02 17.9300371436591
0.66 0.02 15.0998703548798
0.67 0.02 11.7804136200222
0.68 0.02 12.3264367342940
0.69 0.02 11.1201120753881
0.7 0.02 10.1691901942984
0.71 0.02 8.8940044731895
0.72 0.02 10.0855741627567
0.73 0.02 8.24495053617166
0.74 0.02 7.12081696661993
0.75 0.02 5.618981551474
0.76 0.02 4.90591638621366
0.77 0.02 4.78280639221617
0.78 0.02 6.17690218695619
0.79 0.02 8.56222113867303
0.8 0.02 15.1800602030705
0.81 0.02 19.0877315316801
0.82 0.02 22.3137996106329
0.83 0.02 24.3920930477926
0.84 0.02 25.3402628775023
0.85 0.02 25.6233864347691
0.86 0.02 25.9241829054427
0.87 0.02 26.9184701665875
0.88 0.02 29.1695989893225
0.89 0.02 33.1152487128879
0.9 0.02 39.0720987981007
0.91 0.02 47.2066251974037
0.92 0.02 57.4587058563195
0.93 0.02 69.4440123887087
0.94 0.02 82.3997894919251
0.95 0.02 95.253060258881
0.96 0.02 106.841765000494
0.97 0.02 116.213534380008
0.98 0.02 122.852290617800
0.99 0.02 126.725564931174
1 0.02 128.167495563637

0 0.03 87.880405665882
0.01 0.03 87.2336231048556
0.02 0.03 129.485074429449
0.03 0.03 119.676740012419
0.04 0.03 173.194897442159
0.05 0.03 115.430725978831
0.06 0.03 66.0551663384477
0.07 0.03 110.114414133664
0.08 0.03 162.949150657498
0.09 0.03 131.011851753954
0.1 0.03 236.859334627116
0.11 0.03 152.57391815117
0.12 0.03 221.741003199679
0.13 0.03 149.489075520588
0.14 0.03 370.315508322718
0.15 0.03 252.802930758328
0.16 0.03 228.104456773646
0.17 0.03 245.608396639854
0.18 0.03 167.214194672582
0.19 0.03 126.788267990378
0.2 0.03 210.055512900757
0.21 0.03 137.257804878266
0.22 0.03 118.421986556551
0.23 0.03 169.658077909659
0.24 0.03 217.910199853059
0.25 0.03 142.608982886773
0.26 0.03 238.526970382806
0.27 0.03 206.887610310526
0.28 0.03 200.929034736148
0.29 0.03 161.194950293116
0.3 0.03 114.906696932772
0.31 0.03 124.830719376282
0.32 0.03 159.039634368292
0.33 0.03 219.093759153473
0.34 0.03 214.579982757013
0.35 0.03 198.81590529935
0.36 0.03 198.786796845263
0.37 0.03 221.194981859897
0.38 0.03 203.942229565139
0.39 0.03 195.815015767433
0.4 0.03 253.288397089168
0.41 0.03 227.078789190008
0.42 0.03 234.070133934255
0.43 0.03 215.138692242934
0.44 0.03 286.809205047537
0.45 0.03 212.809782199973
0.46 0.03 240.844417207458
0.47 0.03 143.650088757369
0.48 0.03 108.800351561932
0.49 0.03 23.1906231050396
0.5 0.03 23.4019016321324
0.51 0.03 23.5086399985164
0.52 0.03 20.8553991660981
0.53 0.03 17.3584587799309
0.54 0.03 16.003614998976
0.55 0.03 17.3953301409261
0.56 0.03 16.9799805896723
0.57 0.03 14.7312546522441
0.58 0.03 14.3021991836849
0.59 0.03 17.5837173468357
0.6 0.03 17.5342850885620
0.61 0.03 17.5809690307504
0.62 0.03 17.6575095477582
0.63 0.03 17.7374596365671
0.64 0.03 14.9641122818058
0.65 0.03 14.9705492062609
0.66 0.03 14.9810949196145
0.67 0.03 12.4646690465051
0.68 0.03 12.1817339758002
0.69 0.03 11.5637641359331
0.7 0.03 10.5400344612219
0.71 0.03 12.5682145486911
0.72 0.03 10.8760595432963
0.73 0.03 8.2028716104658
0.74 0.03 5.64602407273636
0.75 0.03 3.61170076996792
0.76 0.03 2.31990780714739
0.77 0.03 2.5920131639745
0.78 0.03 4.19338762944244
0.79 0.03 7.01308174594428
0.8 0.03 13.6161799907199
0.81 0.03 18.2043327926489
0.82 0.03 21.928350876869
0.83 0.03 24.2176831093192
0.84 0.03 25.1046257672602
0.85 0.03 25.1623720852778
0.86 0.03 25.1888717079600
0.87 0.03 25.9206338883397
0.88 0.03 27.9228364141138
0.89 0.03 31.6003793158421
0.9 0.03 37.226767934091
0.91 0.03 44.932425650242
0.92 0.03 54.643037562549
0.93 0.03 65.9958055631525
0.94 0.03 78.2926178379818
0.95 0.03 90.5586224252607
0.96 0.03 101.732615391478
0.97 0.03 110.927271806700
0.98 0.03 117.633509870663
0.99 0.03 121.774501604645
1 0.03 123.614671527333

0 0.04 378.953175471588
0.01 0.04 397.05448807437
0.02 0.04 411.806586882726
0.03 0.04 514.339194015
0.04 0.04 471.157388671769
0.05 0.04 380.354737712047
0.06 0.04 513.640252706113
0.07 0.04 487.48602821004
0.08 0.04 407.230800897967
0.09 0.04 450.561289948437
0.1 0.04 504.251191867704
0.11 0.04 477.256376594384
0.12 0.04 475.075257301409
0.13 0.04 512.588779042226
0.14 0.04 545.645041121057
0.15 0.04 554.061192739575
0.16 0.04 550.640766562012
0.17 0.04 558.248171067313
0.18 0.04 529.088269856741
0.19 0.04 440.236483381375
0.2 0.04 497.045172997385
0.21 0.04 478.713215297008
0.22 0.04 465.777770293946
0.23 0.04 472.887654522721
0.24 0.04 532.279418444861
0.25 0.04 549.816875423081
0.26 0.04 567.838551790912
0.27 0.04 514.626570340086
0.28 0.04 474.649949857787
0.29 0.04 546.859839538432
0.3 0.04 494.929765219268
0.31 0.04 471.686969186133
0.32 0.04 486.984902538056
0.33 0.04 516.577173324567
0.34 0.04 494.488589352677
0.35 0.04 550.876064192301
0.36 0.04 496.32314443314
0.37 0.04 453.904788254101
0.38 0.04 408.372945847298
0.39 0.04 545.839783178178
0.4 0.04 540.04149220222
0.41 0.04 510.533805442891
0.42 0.04 535.336960988124
0.43 0.04 557.503538464107
0.44 0.04 561.974345499863
0.45 0.04 461.269524356422
0.46 0.04 371.454928221447
0.47 0.04 294.480198994771
0.48 0.04 221.856501820434
0.49 0.04 141.815048919358
0.5 0.04 52.9382451541416
0.51 0.04 15.6749003186623
0.52 0.04 15.3661478581979
0.53 0.04 21.6338200465590
0.54 0.04 20.8010970618002
0.55 0.04 14.4829548948583
0.56 0.04 17.7837427537988
0.57 0.04 16.6139363742624
0.58 0.04 15.6931835122275
0.59 0.04 15.4493563676166
0.6 0.04 18.6347710803894
0.61 0.04 19.0335833182011
0.62 0.04 16.8952157185851
0.63 0.04 16.9617343678829
0.64 0.04 17.0212749075806
0.65 0.04 16.7988938076799
0.66 0.04 15.0337555774745
0.67 0.04 12.9760100280281
0.68 0.04 12.8061672982736
0.69 0.04 15.9899485740094
0.7 0.04 14.3439634787398
0.71 0.04 13.1859866568392
0.72 0.04 11.0264293855013
0.73 0.04 7.87102026442397
0.74 0.04 4.72228397688087
0.75 0.04 1.91961660463315
0.76 0.04 0.655960274032614
0.77 0.04 0.88236372608541
0.78 0.04 2.70956017181372
0.79 0.04 5.89663531285536
0.8 0.04 9.84712744381234
0.81 0.04 17.5288617106050
0.82 0.04 21.5777320808341
0.83 0.04 24.0627172652897
0.84 0.04 25.0239411677547
0.85 0.04 25.0741185155101
0.86 0.04 25.0493520039700
0.87 0.04 25.6940117501657
0.88 0.04 27.5492976332134
0.89 0.04 30.9777911610869
0.9 0.04 36.2066791190913
0.91 0.04 43.3297750554838
0.92 0.04 52.2624880638858
0.93 0.04 62.6769145957844
0.94 0.04 73.9665593618771
0.95 0.04 85.2943670618228
0.96 0.04 95.7442819547285
0.97 0.04 104.530365324198
0.98 0.04 111.168520252089
0.99 0.04 115.534679895962
1 0.04 117.250268786837

0 0.05 659.473759675091
0.01 0.05 742.74367180071
0.02 0.05 709.030364279822
0.03 0.05 701.82625442484
0.04 0.05 734.79015296886
0.05 0.05 780.317382223413
0.06 0.05 721.709666417182
0.07 0.05 716.805085919457
0.08 0.05 707.478114502491
0.09 0.05 668.706187798498
0.1 0.05 736.85123668214
0.11 0.05 758.769567260048
0.12 0.05 767.379012613715
0.13 0.05 777.754808728303
0.14 0.05 777.955118203294
0.15 0.05 744.436723570244
0.16 0.05 800.950714713458
0.17 0.05 791.14271847752
0.18 0.05 741.515447782445
0.19 0.05 737.986191266476
0.2 0.05 795.370326326045
0.21 0.05 729.861439247204
0.22 0.05 753.815435235973
0.23 0.05 782.730517675145
0.24 0.05 756.564964163686
0.25 0.05 761.40588709308
0.26 0.05 755.838292824596
0.27 0.05 795.57048216987
0.28 0.05 708.174031223964
0.29 0.05 754.783142631047
0.3 0.05 767.63339440126
0.31 0.05 745.576102420135
0.32 0.05 702.280713461505
0.33 0.05 760.816897420135
0.34 0.05 778.908196901278
0.35 0.05 792.963927174496
0.36 0.05 812.26821684712
0.37 0.05 745.972145994741
0.38 0.05 850.500347618977
0.39 0.05 749.248629561643
0.4 0.05 840.06889390097
0.41 0.05 765.596968188877
0.42 0.05 857.581563292962
0.43 0.05 831.152324727543
0.44 0.05 778.01477447411
0.45 0.05 711.879365201717
0.46 0.05 590.123226877235
0.47 0.05 471.5232356947
0.48 0.05 351.743485085367
0.49 0.05 253.160191380873
0.5 0.05 186.84445322246
0.51 0.05 72.8130441610567
0.52 0.05 9.06078363056972
0.53 0.05 23.8402202171037
0.54 0.05 24.2182678984275
0.55 0.05 2.87543040256589
0.56 0.05 26.3044711028372
0.57 0.05 14.8189135904087
0.58 0.05 16.1285736404955
0.59 0.05 17.4029499656039
0.6 0.05 18.3067200444706
0.61 0.05 16.480329690679
0.62 0.05 16.6466348504599
0.63 0.05 15.4840249145371
0.64 0.05 14.9155616529069
0.65 0.05 15.1243664615761
0.66 0.05 18.4870341582435
0.67 0.05 21.2963945380830
0.68 0.05 18.2333385335735
0.69 0.05 19.0367974936204
0.7 0.05 16.7030669610007
0.71 0.05 14.3540731519712
0.72 0.05 11.9832487141961
0.73 0.05 8.50401170278592
0.74 0.05 4.41006078777406
0.75 0.05 1.67946495474273
0.76 0.05 0.160197018483337
0.77 0.05 0.395903259558364
0.78 0.05 2.39476818059217
0.79 0.05 5.73225712466746
0.8 0.05 9.68495294984052
0.81 0.05 13.9678752799178
0.82 0.05 21.2460050624442
0.83 0.05 23.8279547112369
0.84 0.05 24.9816635028636
0.85 0.05 25.2539710115721
0.86 0.05 25.4106827524525
0.87 0.05 26.1419006087871
0.88 0.05 27.9463737849794
0.89 0.05 31.1482040677262
0.9 0.05 35.9385633281863
0.91 0.05 42.3849857883102
0.92 0.05 50.4020732757217
0.93 0.05 59.7062957232687
0.94 0.05 69.7931258774051
0.95 0.05 79.9753752560771
0.96 0.05 89.4969074064948
0.97 0.05 97.6903967418684
0.98 0.05 104.113251877957
0.99 0.05 107.681525367036
1 0.05 110.35799145038

0 0.06 860.390195260267
0.01 0.06 799.214262948303
0.02 0.06 926.735656916254
0.03 0.06 815.048938469341
0.04 0.06 847.14227293885
0.05 0.06 903.920316178368
0.06 0.06 955.712645987276
0.07 0.06 780.353720437085
0.08 0.06 857.79173725328
0.09 0.06 724.723620492668
0.1 0.06 933.541646848174
0.11 0.06 811.137791130459
0.12 0.06 943.37977130104
0.13 0.06 866.762772158565
0.14 0.06 995.221735343436
0.15 0.06 875.479446303567
0.16 0.06 1007.98763648172
0.17 0.06 879.541342803168
0.18 0.06 1021.96579248035
0.19 0.06 913.864762095574
0.2 0.06 985.511961368303
0.21 0.06 990.231465113082
0.22 0.06 951.124721264252
0.23 0.06 970.196179388478
0.24 0.06 1028.03854606722
0.25 0.06 950.379600212462
0.26 0.06 787.279955098566
0.27 0.06 988.1141883912
0.28 0.06 64.5153849868386
0.29 0.06 997.849438141847
0.3 0.06 916.405161596114
0.31 0.06 967.836076719607
0.32 0.06 306.377998067746
0.33 0.06 988.059193874537
0.34 0.06 1038.02832812983
0.35 0.06 1058.600871717
0.36 0.06 1068.59516810624
0.37 0.06 1062.58055638149
0.38 0.06 1037.9549239731
0.39 0.06 1084.71487354973
0.4 0.06 1080.92983144143
0.41 0.06 1066.72820549566
0.42 0.06 1094.45638012668
0.43 0.06 920.462080316186
0.44 0.06 931.72365699278
0.45 0.06 835.290495695958
0.46 0.06 723.853610891042
0.47 0.06 641.576874427375
0.48 0.06 525.633000486081
0.49 0.06 441.30705421509
0.5 0.06 253.06393836341
0.51 0.06 211.029026676427
0.52 0.06 109.213392951597
0.53 0.06 57.8560852460655
0.54 0.06 42.3404499267544
0.55 0.06 17.5306274844913
0.56 0.06 29.7727140180401
0.57 0.06 4.87674071486277
0.58 0.06 14.3611271991339
0.59 0.06 16.2156253692291
0.6 0.06 15.2997365307291
0.61 0.06 15.6558894009316
0.62 0.06 20.5648473972116
0.63 0.06 15.0731299353046
0.64 0.06 15.3097690822975
0.65 0.06 18.9054876040767
0.66 0.06 27.3840262355797
0.67 0.06 22.5331101025075
0.68 0.06 21.6005412024857
0.69 0.06 20.3234067695234
0.7 0.06 18.3298447969774
0.71 0.06 15.5302608130090
0.72 0.06 12.8820347539299
0.73 0.06 9.42853331908645
0.74 0.06 6.1126225674448
0.75 0.06 3.18365627268553
0.76 0.06 1.55149456452256
0.77 0.06 1.76468865207282
0.78 0.06 3.69971785687488
0.79 0.06 6.66865539546091
0.8 0.06 10.2749626086380
0.81 0.06 13.9829061772428
0.82 0.06 17.4148033101513
0.83 0.06 23.5902586472718
0.84 0.06 24.9628812505107
0.85 0.06 25.5906326617608
0.86 0.06 26.0832255746715
0.87 0.06 27.0227698839707
0.88 0.06 28.8485689282798
0.89 0.06 31.8508857381027
0.9 0.06 36.197329531388
0.91 0.06 41.942117076172
0.92 0.06 49.0089464591381
0.93 0.06 57.1628860263815
0.94 0.06 65.9983110670965
0.95 0.06 74.9692831668218
0.96 0.06 83.471727547473
0.97 0.06 89.4837270777033
0.98 0.06 95.641640763901
0.99 0.06 100.193195501417
1 0.06 103.144108395103

0 0.07 736.642230937108
0.01 0.07 955.68218927633
0.02 0.07 1003.20330990283
0.03 0.07 945.232548318137
0.04 0.07 903.729004790706
0.05 0.07 914.362436673773
0.06 0.07 984.601926973536
0.07 0.07 950.14978761246
0.08 0.07 989.720107909302
0.09 0.07 1019.25102747066
0.1 0.07 975.506501464752
0.11 0.07 1040.11890906761
0.12 0.07 990.411888862406
0.13 0.07 1053.72113929635
0.14 0.07 991.605602293573
0.15 0.07 866.474817868356
0.16 0.07 854.311738601577
0.17 0.07 1117.4841287911
0.18 0.07 1150.04491168823
0.19 0.07 1071.31150325197
0.2 0.07 1169.27120690625
0.21 0.07 1057.34510033385
0.22 0.07 1113.96896734155
0.23 0.07 1130.12200106891
0.24 0.07 1141.32028743031
0.25 0.07 1214.06312471799
0.26 0.07 1193.27671669232
0.27 0.07 1178.40779041043
0.28 0.07 1234.40850017326
0.29 0.07 1194.46088780671
0.3 0.07 1236.05394332125
0.31 0.07 1186.99258835091
0.32 0.07 1151.99400866498
0.33 0.07 1215.8380588302
0.34 0.07 1225.77695185543
0.35 0.07 1197.87230813639
0.36 0.07 1239.83801216127
0.37 0.07 1288.00290811007
0.38 0.07 1218.37001703095
0.39 0.07 1262.83808134693
0.4 0.07 1166.31803707222
0.41 0.07 1223.28356095388
0.42 0.07 1226.28803932844
0.43 0.07 1128.96190546891
0.44 0.07 1010.44123456043
0.45 0.07 947.139724275146
0.46 0.07 886.94849822298
0.47 0.07 785.153705015776
0.48 0.07 668.919957692996
0.49 0.07 558.82360911114
0.5 0.07 385.222900279825
0.51 0.07 331.983857438882
0.52 0.07 185.125442065644
0.53 0.07 146.366172662948
0.54 0.07 50.0232156103543
0.55 0.07 3.63055092238077
0.56 0.07 29.4307662149663
0.57 0.07 21.4319602641059
0.58 0.07 17.2379074573078
0.59 0.07 14.8917245344174
0.6 0.07 20.9755634350753
0.61 0.07 22.6263206858087
0.62 0.07 22.0261249391293
0.63 0.07 27.1266732376469
0.64 0.07 27.264274038408
0.65 0.07 27.3597107182836
0.66 0.07 24.6631775164068
0.67 0.07 25.4424133308815
0.68 0.07 22.7566095365355
0.69 0.07 21.869260087188
0.7 0.07 19.4764182155032
0.71 0.07 18.019961926351
0.72 0.07 15.8439818227265
0.73 0.07 12.6503706411417
0.74 0.07 9.53619069141586
0.75 0.07 6.69962117560898
0.76 0.07 5.03466873394063
0.77 0.07 5.03007358483919
0.78 0.07 6.51097024856295
0.79 0.07 8.75178964543008
0.8 0.07 11.5391757852506
0.81 0.07 14.3913713169656
0.82 0.07 17.0576008144297
0.83 0.07 19.3180510860931
0.84 0.07 25.0411015105107
0.85 0.07 26.0162599017692
0.86 0.07 26.8758645462612
0.87 0.07 28.0660380610744
0.88 0.07 29.9505405011855
0.89 0.07 32.7831419268721
0.9 0.07 36.7136895218416
0.91 0.07 41.7916531195069
0.92 0.07 47.9560254830345
0.93 0.07 55.0195523205416
0.94 0.07 62.6645093865238
0.95 0.07 68.4679775283108
0.96 0.07 75.9883097616132
0.97 0.07 82.7759775468332
0.98 0.07 88.4815733514292
0.99 0.07 92.9065425062688
1 0.07 98.331444476113

0 0.08 438.602703594038
0.01 0.08 715.916521530269
0.02 0.08 913.185356407782
0.03 0.08 953.95671311648
0.04 0.08 1052.34211414349
0.05 0.08 983.687088712666
0.06 0.08 952.39327407327
0.07 0.08 992.269072631008
0.08 0.08 1162.94176763069
0.09 0.08 1011.31294172477
0.1 0.08 1048.691788897
0.11 0.08 979.141328409745
0.12 0.08 1040.19716193614
0.13 0.08 1026.47599270514
0.14 0.08 1063.88054916894
0.15 0.08 1036.65021651471
0.16 0.08 1147.8525458002
0.17 0.08 1200.83689192163
0.18 0.08 1220.73875833448
0.19 0.08 1104.66144406329
0.2 0.08 1204.49123803372
0.21 0.08 1103.09630862405
0.22 0.08 1177.20195484887
0.23 0.08 1152.53767890685
0.24 0.08 932.058890038607
0.25 0.08 1141.90295493969
0.26 0.08 1275.82033915438
0.27 0.08 1246.68816702494
0.28 0.08 1334.49813057194
0.29 0.08 1281.69206676175
0.3 0.08 1343.94975746863
0.31 0.08 1252.82028399927
0.32 0.08 1240.03297117456
0.33 0.08 1294.55065659865
0.34 0.08 1329.94499141882
0.35 0.08 1245.31354164323
0.36 0.08 1384.16226436787
0.37 0.08 1238.62057935431
0.38 0.08 1379.97493125781
0.39 0.08 1403.75392836494
0.4 0.08 1390.19128701773
0.41 0.08 1386.04513883928
0.42 0.08 1257.6936343164
0.43 0.08 1205.27293859109
0.44 0.08 1140.99180246836
0.45 0.08 1066.35006170582
0.46 0.08 916.899522194226
0.47 0.08 873.511648577167
0.48 0.08 783.654230384804
0.49 0.08 647.374430835819
0.5 0.08 541.969652748196
0.51 0.08 374.107689442492
0.52 0.08 287.89901788648
0.53 0.08 212.745839442279
0.54 0.08 110.970788949164
0.55 0.08 71.5541787738494
0.56 0.08 29.2771873649092
0.57 0.08 25.9792935702634
0.58 0.08 22.5623823762286
0.59 0.08 24.0888738892699
0.6 0.08 25.1535692143694
0.61 0.08 26.6961604673571
0.62 0.08 27.0214378689811
0.63 0.08 27.219174861008
0.64 0.08 27.3466207321726
0.65 0.08 29.1320234295219
0.66 0.08 33.0829543106207
0.67 0.08 33.2626760009898
0.68 0.08 23.9904437944464
0.69 0.08 20.9161861067589
0.7 0.08 21.7501243440789
0.71 0.08 20.9879330127021
0.72 0.08 19.5354297693465
0.73 0.08 16.9417057101522
0.74 0.08 14.2865119472304
0.75 0.08 11.7037469368324
0.76 0.08 9.96951866937806
0.77 0.08 9.51012815125493
0.78 0.08 10.0085193217687
0.79 0.08 11.4357899271212
0.8 0.08 13.2380630201287
0.81 0.08 15.1576958414666
0.82 0.08 17.0192306154639
0.83 0.08 18.6734738842346
0.84 0.08 19.9910457630220
0.85 0.08 26.5018835336287
0.86 0.08 27.6604126355783
0.87 0.08 29.0716314035364
0.88 0.08 31.0158296226688
0.89 0.08 33.703542254114
0.9 0.08 37.2654595405046
0.91 0.08 41.7484241833933
0.92 0.08 47.1078142971243
0.93 0.08 53.1990600970753
0.94 0.08 57.3676428727525
0.95 0.08 64.0842589915599
0.96 0.08 70.6339868532878
0.97 0.08 76.659498575947
0.98 0.08 81.8704024265717
0.99 0.08 86.08104693822
1 0.08 92.0658665135551

0 0.09 527.392072086792
0.01 0.09 708.3683657533
0.02 0.09 963.641285126369
0.03 0.09 821.62211569553
0.04 0.09 616.760282200467
0.05 0.09 391.88440463994
0.06 0.09 379.842453656776
0.07 0.09 725.592518497814
0.08 0.09 1052.02029723765
0.09 0.09 960.32224555094
0.1 0.09 1096.35417124212
0.11 0.09 1027.31022505376
0.12 0.09 947.4565034871
0.13 0.09 1004.25290858429
0.14 0.09 1074.66075251681
0.15 0.09 912.908494921588
0.16 0.09 974.511686538443
0.17 0.09 1131.98487061444
0.18 0.09 1101.76457712163
0.19 0.09 1145.99909781814
0.2 0.09 1096.35417124212
0.21 0.09 1170.38669934343
0.22 0.09 1238.07484749509
0.23 0.09 1141.28995658422
0.24 0.09 1033.37383230852
0.25 0.09 1139.51568611406
0.26 0.09 1155.89601824732
0.27 0.09 1244.00307045441
0.28 0.09 1243.7293925127
0.29 0.09 1260.58665695778
0.3 0.09 1353.03563914629
0.31 0.09 1257.4452679938
0.32 0.09 1100.8813345679
0.33 0.09 1380.49103238666
0.34 0.09 1310.70540034746
0.35 0.09 1362.53677972376
0.36 0.09 1358.16485247557
0.37 0.09 1345.24897729008
0.38 0.09 1254.50236890968
0.39 0.09 1377.23836909229
0.4 0.09 1360.24144933905
0.41 0.09 1262.14024656533
0.42 0.09 1209.96882840014
0.43 0.09 1161.69454612648
0.44 0.09 1122.86181024203
0.45 0.09 1069.00000378859
0.46 0.09 978.121701272393
0.47 0.09 900.426464737682
0.48 0.09 805.277008550474
0.49 0.09 688.617700033916
0.5 0.09 543.901397865459
0.51 0.09 554.244039390592
0.52 0.09 411.920358443231
0.53 0.09 302.662529230164
0.54 0.09 218.069696427541
0.55 0.09 140.308712487857
0.56 0.09 89.9255447578718
0.57 0.09 24.4715835204835
0.58 0.09 13.5351135939082
0.59 0.09 24.669941723134
0.6 0.09 36.4946474047414
0.61 0.09 26.9212863061015
0.62 0.09 27.190624780084
0.63 0.09 29.0657714301105
0.64 0.09 29.4057872379957
0.65 0.09 29.5958103940072
0.66 0.09 33.2018761136227
0.67 0.09 24.9303744914534
0.68 0.09 28.498563595433
0.69 0.09 23.7368225212778
0.7 0.09 24.137731973993
0.71 0.09 25.1108321542052
0.72 0.09 24.2866500268699
0.73 0.09 22.6364555233913
0.74 0.09 19.4481002160846
0.75 0.09 17.0666408435262
0.76 0.09 15.1893261765648
0.77 0.09 14.2002118542635
0.78 0.09 13.7794334180816
0.79 0.09 14.2487524603217
0.8 0.09 15.1058093364543
0.81 0.09 16.1635074390156
0.82 0.09 17.2884026950405
0.83 0.09 18.3674126365955
0.84 0.09 19.2976494574157
0.85 0.09 20.0029538270079
0.86 0.09 28.3742805284880
0.87 0.09 29.9366709232209
0.88 0.09 31.9147383290021
0.89 0.09 34.4719248621071
0.9 0.09 37.715891496825
0.91 0.09 41.6887215461472
0.92 0.09 43.6462678853857
0.93 0.09 48.8021660700391
0.94 0.09 54.3919016616882
0.95 0.09 60.1717480917364
0.96 0.09 65.8612077975895
0.97 0.09 71.1819385365812
0.98 0.09 75.8973053566604
0.99 0.09 83.4753146703395
1 0.09 86.3143968996744

0 0.1 325.841847834191
0.01 0.1 331.151849458825
0.02 0.1 590.922409881365
0.03 0.1 370.157091651639
0.04 0.1 509.413911274515
0.05 0.1 444.155543137762
0.06 0.1 399.300236538873
0.07 0.1 229.118471538198
0.08 0.1 356.061061757671
0.09 0.1 430.931791006419
0.1 0.1 662.798437083251
0.11 0.1 826.277533338527
0.12 0.1 547.214076756072
0.13 0.1 505.159742061855
0.14 0.1 678.110595257145
0.15 0.1 783.072212825867
0.16 0.1 386.538660550274
0.17 0.1 661.0658847649
0.18 0.1 710.40885833441
0.19 0.1 906.317230113165
0.2 0.1 1146.04721111305
0.21 0.1 1189.5509144631
0.22 0.1 1053.84428323164
0.23 0.1 1068.60395231348
0.24 0.1 1107.36969820381
0.25 0.1 1122.04416000441
0.26 0.1 982.693926713705
0.27 0.1 1089.91512261277
0.28 0.1 1108.46659101662
0.29 0.1 1107.24911244038
0.3 0.1 1190.36355610376
0.31 0.1 1269.93506798576
0.32 0.1 1236.11872374784
0.33 0.1 1242.08244979953
0.34 0.1 1279.74411395404
0.35 0.1 1211.89122424416
0.36 0.1 1278.00937101416
0.37 0.1 1267.57039445547
0.38 0.1 1276.21125531786
0.39 0.1 1145.42015391733
0.4 0.1 1099.22852805957
0.41 0.1 1061.28612635801
0.42 0.1 1054.27235783739
0.43 0.1 774.580384466325
0.44 0.1 899.437775112876
0.45 0.1 949.777016199066
0.46 0.1 890.271570364908
0.47 0.1 797.731618653793
0.48 0.1 774.876721490714
0.49 0.1 854.783225151266
0.5 0.1 750.441923135961
0.51 0.1 579.458219460213
0.52 0.1 458.488202029234
0.53 0.1 375.151500730038
0.54 0.1 248.175676890383
0.55 0.1 199.253595701558
0.56 0.1 131.95194314598
0.57 0.1 76.9941510765591
0.58 0.1 49.4076451574045
0.59 0.1 37.0705058383446
0.6 0.1 31.6553808928335
0.61 0.1 33.4983772708553
0.62 0.1 34.4592855490068
0.63 0.1 39.2500664548622
0.64 0.1 40.1193954002805
0.65 0.1 35.2070696429723
0.66 0.1 27.3109901728543
0.67 0.1 27.8344572536343
0.68 0.1 28.6645972612773
0.69 0.1 25.2701651974927
0.7 0.1 27.5378909947285
0.71 0.1 28.0737063334234
0.72 0.1 27.9706683458962
0.73 0.1 26.8705816506943
0.74 0.1 24.0794442981897
0.75 0.1 21.7116743329074
0.76 0.1 19.6720666051640
0.77 0.1 17.9525461668825
0.78 0.1 17.1224933465276
0.79 0.1 16.8265006888517
0.8 0.1 16.9125225143702
0.81 0.1 17.2571521105634
0.82 0.1 17.7618533219261
0.83 0.1 18.3374693267578
0.84 0.1 18.8987553350493
0.85 0.1 19.3734059689135
0.86 0.1 19.7157902442113
0.87 0.1 19.9127720962102
0.88 0.1 32.6055810877243
0.89 0.1 35.0369702680080
0.9 0.1 34.9624599607022
0.91 0.1 38.3934830640781
0.92 0.1 42.3792286354514
0.93 0.1 46.849449243431
0.94 0.1 51.6725319746432
0.95 0.1 56.6663504053109
0.96 0.1 61.6185857107167
0.97 0.1 66.3138705608562
0.98 0.1 70.5619670545655
0.99 0.1 78.4339642548041
1 0.1 84.6910028248116

0 0.11 209.743036118008
0.01 0.11 476.875182830895
0.02 0.11 480.392447900672
0.03 0.11 729.255262442445
0.04 0.11 519.383185326595
0.05 0.11 374.58062763576
0.06 0.11 547.950415639956
0.07 0.11 367.417001375821
0.08 0.11 354.65814892654
0.09 0.11 345.164615364901
0.1 0.11 526.191061877718
0.11 0.11 883.20365969577
0.12 0.11 647.608533143287
0.13 0.11 662.964747856174
0.14 0.11 660.947393141088
0.15 0.11 518.502340689027
0.16 0.11 936.815703593829
0.17 0.11 716.81402678798
0.18 0.11 901.109760295603
0.19 0.11 944.696586264606
0.2 0.11 1306.5081680954
0.21 0.11 1194.53184553615
0.22 0.11 1297.24597918051
0.23 0.11 1295.65782955995
0.24 0.11 1256.69357701072
0.25 0.11 1259.31099034353
0.26 0.11 1341.27068740803
0.27 0.11 1302.36414957569
0.28 0.11 1407.54530985684
0.29 0.11 1363.59389768362
0.3 0.11 1363.2575987318
0.31 0.11 1324.76880231986
0.32 0.11 1365.79753851001
0.33 0.11 1329.29495225853
0.34 0.11 1417.28425804424
0.35 0.11 1522.74215456853
0.36 0.11 1414.19017550682
0.37 0.11 1284.07015248389
0.38 0.11 1135.49944271232
0.39 0.11 1023.57813282621
0.4 0.11 858.55795523657
0.41 0.11 833.198279642967
0.42 0.11 620.502260108696
0.43 0.11 679.175558011329
0.44 0.11 659.682320893928
0.45 0.11 825.278427501895
0.46 0.11 695.241955580933
0.47 0.11 618.004042057979
0.48 0.11 720.151373323692
0.49 0.11 714.89287379299
0.5 0.11 519.245662475865
0.51 0.11 571.534530365401
0.52 0.11 457.395491232697
0.53 0.11 379.163503649811
0.54 0.11 268.656868328357
0.55 0.11 237.577554705827
0.56 0.11 180.470720616947
0.57 0.11 118.384844469214
0.58 0.11 110.669953013453
0.59 0.11 15.5487684399762
0.6 0.11 36.060398266068
0.61 0.11 36.9519994494491
0.62 0.11 38.9920984240988
0.63 0.11 40.1715757236604
0.64 0.11 35.3746732532102
0.65 0.11 31.9243609866705
0.66 0.11 27.2090260657525
0.67 0.11 39.0264730621366
0.68 0.11 37.8563189576771
0.69 0.11 30.6221433421425
0.7 0.11 29.3781268665544
0.71 0.11 30.6156003480944
0.72 0.11 31.0745983158606
0.73 0.11 30.2183895828631
0.74 0.11 28.1667137015777
0.75 0.11 25.0428419550099
0.76 0.11 22.8990371451067
0.77 0.11 20.9293181640617
0.78 0.11 19.7370355800135
0.79 0.11 18.9481614554721
0.8 0.11 18.4855247891615
0.81 0.11 18.2905358268569
0.82 0.11 18.3052203415163
0.83 0.11 18.4651934398645
0.84 0.11 18.7013390000842
0.85 0.11 18.9483707248152
0.86 0.11 19.1556497646568
0.87 0.11 19.2939584917631
0.88 0.11 19.3550609689011
0.89 0.11 31.7424944447405
0.9 0.11 34.4045676727676
0.91 0.11 37.5042317382704
0.92 0.11 41.0373055603516
0.93 0.11 44.9524207373419
0.94 0.11 49.1519675372433
0.95 0.11 53.4996738802903
0.96 0.11 57.834802073032
0.97 0.11 61.9911121063037
0.98 0.11 72.5397908412352
0.99 0.11 78.208631373625
1 0.11 80.4673493135998

0 0.12 263.818223972492
0.01 0.12 287.559498712875
0.02 0.12 384.557113183465
0.03 0.12 559.800743122051
0.04 0.12 813.80643521663
0.05 0.12 551.977176067997
0.06 0.12 715.701146918181
0.07 0.12 777.14515664707
0.08 0.12 561.276819047429
0.09 0.12 592.120019337296
0.1 0.12 667.829296901536
0.11 0.12 947.473103417717
0.12 0.12 1034.23166152463
0.13 0.12 1074.85886780544
0.14 0.12 842.481834225522
0.15 0.12 998.631807474607
0.16 0.12 857.888770878836
0.17 0.12 1032.9338033485
0.18 0.12 1070.20130312012
0.19 0.12 1017.50727181677
0.2 0.12 1052.733710774
0.21 0.12 864.24189958599
0.22 0.12 1316.52910643859
0.23 0.12 1230.12039711566
0.24 0.12 1293.48887471056
0.25 0.12 1304.333609166
0.26 0.12 1286.04676699566
0.27 0.12 1392.70221174521
0.28 0.12 1071.59472385786
0.29 0.12 1288.25252357603
0.3 0.12 1335.63177339415
0.31 0.12 1253.20628764781
0.32 0.12 1226.78546038009
0.33 0.12 1307.27371858383
0.34 0.12 1438.04370176987
0.35 0.12 1435.86615365082
0.36 0.12 1492.58414613716
0.37 0.12 1249.58617662008
0.38 0.12 1379.97220598822
0.39 0.12 1219.91342483801
0.4 0.12 1037.98033507384
0.41 0.12 732.716002623117
0.42 0.12 403.87505889817
0.43 0.12 516.522200200534
0.44 0.12 494.037632777099
0.45 0.12 627.979548791201
0.46 0.12 665.466513357359
0.47 0.12 499.601019414492
0.48 0.12 539.608398748574
0.49 0.12 585.974809185514
0.5 0.12 510.74734076645
0.51 0.12 434.329943706395
0.52 0.12 509.79546143527
0.53 0.12 416.068568627816
0.54 0.12 344.091919841196
0.55 0.12 251.801943201398
0.56 0.12 212.718293054453
0.57 0.12 197.033709044925
0.58 0.12 157.922128278465
0.59 0.12 58.5228792866517
0.6 0.12 32.1384271550429
0.61 0.12 37.7565182569624
0.62 0.12 39.2640837557803
0.63 0.12 44.3087314900372
0.64 0.12 46.0336448647093
0.65 0.12 44.7181588839647
0.66 0.12 39.6850875484646
0.67 0.12 38.3946168645844
0.68 0.12 37.2728957353904
0.69 0.12 35.3814398981723
0.7 0.12 30.6067745633025
0.71 0.12 32.4096189521401
0.72 0.12 33.2682645455111
0.73 0.12 32.4279237446474
0.74 0.12 30.0748521547279
0.75 0.12 26.1093368629639
0.76 0.12 24.4693200687240
0.77 0.12 22.8325187609712
0.78 0.12 21.5633947354980
0.79 0.12 20.5296021800458
0.8 0.12 19.7200098042998
0.81 0.12 19.1445902143956
0.82 0.12 18.7919197609813
0.83 0.12 18.6255614493077
0.84 0.12 18.5931852444993
0.85 0.12 18.6382402320965
0.86 0.12 18.710664418201
0.87 0.12 18.7740255280881
0.88 0.12 18.8076175837661
0.89 0.12 31.1413536939900
0.9 0.12 33.623422321612
0.91 0.12 36.4513276011777
0.92 0.12 39.6200451989861
0.93 0.12 43.0903522347872
0.94 0.12 46.78875479325
0.95 0.12 50.612485015195
0.96 0.12 54.4392909921026
0.97 0.12 58.140672855499
0.98 0.12 74.9356608862625
0.99 0.12 77.2847024685776
1 0.12 76.6350871139623

0 0.13 54.3965853707749
0.01 0.13 169.193044774305
0.02 0.13 616.531039364605
0.03 0.13 321.285148271749
0.04 0.13 557.071959500047
0.05 0.13 819.083117882428
0.06 0.13 837.869515974892
0.07 0.13 860.046397469346
0.08 0.13 639.393037888277
0.09 0.13 419.136113571713
0.1 0.13 839.273633149523
0.11 0.13 779.680277870359
0.12 0.13 920.000229619537
0.13 0.13 1055.12359944226
0.14 0.13 1010.69542182598
0.15 0.13 1096.36291514261
0.16 0.13 1040.69106962633
0.17 0.13 1044.64103231684
0.18 0.13 1108.83377879644
0.19 0.13 1010.13821138496
0.2 0.13 1030.18178589994
0.21 0.13 1076.68067991397
0.22 0.13 1128.96804250608
0.23 0.13 1162.8692293203
0.24 0.13 1082.76783499511
0.25 0.13 1156.00243754068
0.26 0.13 1237.54190434102
0.27 0.13 1290.92395628093
0.28 0.13 1306.25848016386
0.29 0.13 1307.95279872784
0.3 0.13 1353.60988829869
0.31 0.13 1275.06245337238
0.32 0.13 1373.41099110936
0.33 0.13 1282.721847518
0.34 0.13 1423.28041439486
0.35 0.13 1373.97699562256
0.36 0.13 1352.29312325398
0.37 0.13 1378.4771644826
0.38 0.13 1248.8043927293
0.39 0.13 1125.14061503441
0.4 0.13 859.000793305804
0.41 0.13 786.649490561076
0.42 0.13 558.336995012869
0.43 0.13 454.246583366347
0.44 0.13 392.674817756372
0.45 0.13 335.817543615577
0.46 0.13 467.05183277662
0.47 0.13 490.753934472257
0.48 0.13 377.700182155106
0.49 0.13 496.396412658271
0.5 0.13 427.904289882679
0.51 0.13 413.936215497026
0.52 0.13 419.584759613597
0.53 0.13 330.520133123536
0.54 0.13 286.822422066337
0.55 0.13 240.775116654525
0.56 0.13 190.460242832986
0.57 0.13 137.362498521249
0.58 0.13 151.36448625751
0.59 0.13 79.2595489515302
0.6 0.13 55.2060970373464
0.61 0.13 41.2297456137177
0.62 0.13 57.293397889362
0.63 0.13 58.9598091283800
0.64 0.13 56.289901300417
0.65 0.13 53.4512041000971
0.66 0.13 38.4098246087781
0.67 0.13 37.2869700166788
0.68 0.13 36.5331059260123
0.69 0.13 34.9272533338850
0.7 0.13 34.2378043393819
0.71 0.13 32.9542571360662
0.72 0.13 33.9762013135802
0.73 0.13 33.0739905248603
0.74 0.13 29.6084866537367
0.75 0.13 26.4983976318170
0.76 0.13 24.5631241287674
0.77 0.13 23.8494567831264
0.78 0.13 22.7086879296351
0.79 0.13 21.5920127596887
0.8 0.13 20.574214529368
0.81 0.13 19.7385014010125
0.82 0.13 19.1201887869652
0.83 0.13 18.7097103857727
0.84 0.13 18.4699661718462
0.85 0.13 18.3525448676497
0.86 0.13 18.3098057523673
0.87 0.13 18.3025069690685
0.88 0.13 18.3030997455527
0.89 0.13 18.2954692004403
0.9 0.13 32.6599969558855
0.91 0.13 35.2653388803163
0.92 0.13 38.1419194433689
0.93 0.13 41.2578350232248
0.94 0.13 44.5562947707213
0.95 0.13 47.9586874660048
0.96 0.13 59.9433127167662
0.97 0.13 66.4937363909454
0.98 0.13 68.9574073764457
0.99 0.13 71.1153616215233
1 0.13 72.9451532733651

0 0.14 220.642666998022
0.01 0.14 256.856422539908
0.02 0.14 326.718451422628
0.03 0.14 259.636940746112
0.04 0.14 272.748744818377
0.05 0.14 253.488234835465
0.06 0.14 409.941416546316
0.07 0.14 355.213063385906
0.08 0.14 725.065553435088
0.09 0.14 716.838799173147
0.1 0.14 598.164222015994
0.11 0.14 586.825990221974
0.12 0.14 753.883036352457
0.13 0.14 676.702884654706
0.14 0.14 750.657218709046
0.15 0.14 491.55039100788
0.16 0.14 684.987638136631
0.17 0.14 813.878310928606
0.18 0.14 973.32623400379
0.19 0.14 829.260017425174
0.2 0.14 729.895013066948
0.21 0.14 815.622619598059
0.22 0.14 838.446503063851
0.23 0.14 1059.26071413038
0.24 0.14 1049.74921052602
0.25 0.14 1134.44645197559
0.26 0.14 1125.00855285638
0.27 0.14 1227.92005619258
0.28 0.14 1332.84236265959
0.29 0.14 1280.86482912913
0.3 0.14 1388.82389106755
0.31 0.14 1307.17162063747
0.32 0.14 1372.6048774866
0.33 0.14 1271.65665570546
0.34 0.14 1414.68530960069
0.35 0.14 1340.27448151489
0.36 0.14 1333.41743778908
0.37 0.14 1191.15388078115
0.38 0.14 1211.44059573716
0.39 0.14 1027.29031193719
0.4 0.14 841.664946697913
0.41 0.14 610.254413339224
0.42 0.14 433.793071060385
0.43 0.14 379.676163723771
0.44 0.14 382.322140739979
0.45 0.14 422.351703796729
0.46 0.14 511.43145249388
0.47 0.14 489.294299987237
0.48 0.14 432.289991209605
0.49 0.14 439.688774589482
0.5 0.14 406.009207038461
0.51 0.14 451.2897756431
0.52 0.14 425.000464587981
0.53 0.14 350.690858734584
0.54 0.14 267.520179612679
0.55 0.14 263.463039650841
0.56 0.14 205.852428938791
0.57 0.14 234.68303091617
0.58 0.14 155.323151288807
0.59 0.14 79.8720409841959
0.6 0.14 76.9760579711211
0.61 0.14 78.3705928417065
0.62 0.14 74.1681714818642
0.63 0.14 60.2726163439962
0.64 0.14 53.6904361663349
0.65 0.14 49.0184863276473
0.66 0.14 47.5013659076573
0.67 0.14 46.4799643076157
0.68 0.14 34.7594804839349
0.69 0.14 34.4177942016411
0.7 0.14 34.0087910280377
0.71 0.14 33.7752974341091
0.72 0.14 32.7442858898163
0.73 0.14 31.7286945012395
0.74 0.14 28.1652305691805
0.75 0.14 25.7837743448738
0.76 0.14 24.7106084834837
0.77 0.14 23.904824262261
0.78 0.14 23.3604167838475
0.79 0.14 22.2064517259698
0.8 0.14 21.0415827948554
0.81 0.14 20.0190404513144
0.82 0.14 19.2119246363962
0.83 0.14 18.6296291849315
0.84 0.14 18.2444403458963
0.85 0.14 18.0125330693682
0.86 0.14 17.8877029452411
0.87 0.14 17.8293364461924
0.88 0.14 17.8060845159761
0.89 0.14 17.7964547379688
0.9 0.14 31.5564732181195
0.91 0.14 33.9808019747004
0.92 0.14 36.6241371317682
0.93 0.14 39.4587816672921
0.94 0.14 42.4393926716382
0.95 0.14 54.6542467805227
0.96 0.14 57.5860574014979
0.97 0.14 63.9062846132483
0.98 0.14 66.0953819618557
0.99 0.14 68.0344272987459
1 0.14 69.707250698285

0 0.15 764.177081179487
0.01 0.15 449.813110080175
0.02 0.15 363.264116174444
0.03 0.15 470.173729593647
0.04 0.15 534.114036606416
0.05 0.15 830.477074518015
0.06 0.15 829.063605400695
0.07 0.15 1054.75353139963
0.08 0.15 1023.97332431075
0.09 0.15 1157.06684206229
0.1 0.15 1032.21200230379
0.11 0.15 1116.1002023564
0.12 0.15 1074.79177020482
0.13 0.15 1059.2272901035
0.14 0.15 1123.03316660729
0.15 0.15 1139.52503737303
0.16 0.15 1023.74848595737
0.17 0.15 1063.53272540153
0.18 0.15 1078.16875682798
0.19 0.15 1160.97343371845
0.2 0.15 1182.00580066259
0.21 0.15 1248.53456664203
0.22 0.15 1189.35790984043
0.23 0.15 1215.99067776032
0.24 0.15 1181.83735484203
0.25 0.15 1231.50132687708
0.26 0.15 1252.52627030334
0.27 0.15 1233.83115741174
0.28 0.15 1214.99446747712
0.29 0.15 1295.03752520921
0.3 0.15 1349.4112209775
0.31 0.15 1350.52341260713
0.32 0.15 1440.81865024714
0.33 0.15 1397.52814014602
0.34 0.15 1336.61145266678
0.35 0.15 1256.20852556413
0.36 0.15 1263.70530013924
0.37 0.15 1191.46643125184
0.38 0.15 1106.53698537374
0.39 0.15 967.832547706472
0.4 0.15 833.783429194896
0.41 0.15 654.983637734562
0.42 0.15 538.012053117772
0.43 0.15 502.465993376666
0.44 0.15 323.403436747354
0.45 0.15 264.951323831379
0.46 0.15 481.488489789735
0.47 0.15 440.911889724013
0.48 0.15 368.348744805789
0.49 0.15 418.182741155108
0.5 0.15 419.749489100344
0.51 0.15 454.001164095424
0.52 0.15 503.652674469222
0.53 0.15 385.810655244253
0.54 0.15 331.675231061953
0.55 0.15 305.598337691814
0.56 0.15 270.766975829771
0.57 0.15 225.674902680825
0.58 0.15 158.267377876807
0.59 0.15 161.952170203459
0.6 0.15 143.706031384267
0.61 0.15 105.443421223711
0.62 0.15 71.0136983439189
0.63 0.15 63.0944049551948
0.64 0.15 52.9345194903521
0.65 0.15 47.0302452375447
0.66 0.15 48.6203365541206
0.67 0.15 42.580803704057
0.68 0.15 41.4436848833269
0.69 0.15 33.7315127994266
0.7 0.15 33.6385918935859
0.71 0.15 33.8628821688743
0.72 0.15 31.6433611283392
0.73 0.15 28.1152090682815
0.74 0.15 26.171640218936
0.75 0.15 25.0697594649607
0.76 0.15 24.8337598989058
0.77 0.15 24.3407677372096
0.78 0.15 23.6645593421512
0.79 0.15 22.4158624461861
0.8 0.15 21.1050132416643
0.81 0.15 19.9354428714221
0.82 0.15 19.0000312760141
0.83 0.15 18.3131038518384
0.84 0.15 17.8465075199698
0.85 0.15 17.5549662971803
0.86 0.15 17.3909159233631
0.87 0.15 17.3121682723543
0.88 0.15 17.2851386783126
0.89 0.15 17.2853817128146
0.9 0.15 30.3515893834978
0.91 0.15 32.6311467370461
0.92 0.15 35.0897019706632
0.93 0.15 47.3162877475153
0.94 0.15 50.0976009565836
0.95 0.15 52.856086713313
0.96 0.15 59.5104210011708
0.97 0.15 61.6625866248811
0.98 0.15 63.6214177299307
0.99 0.15 65.3692269331767
1 0.15 66.896661714154

0 0.16 152.297504904053
0.01 0.16 200.713778550452
0.02 0.16 137.464833684837
0.03 0.16 296.298695913431
0.04 0.16 235.531145498849
0.05 0.16 336.230599440325
0.06 0.16 219.112778723652
0.07 0.16 258.873827375422
0.08 0.16 495.673225421749
0.09 0.16 850.646419201304
0.1 0.16 748.697586078652
0.11 0.16 574.836291999731
0.12 0.16 722.770279964526
0.13 0.16 793.407414258274
0.14 0.16 730.758252775841
0.15 0.16 825.888492776113
0.16 0.16 957.831128017878
0.17 0.16 958.783374490818
0.18 0.16 931.817849206593
0.19 0.16 965.453881446442
0.2 0.16 936.202270665907
0.21 0.16 826.782506406612
0.22 0.16 878.879054534809
0.23 0.16 939.194814987817
0.24 0.16 1032.34441931944
0.25 0.16 1111.60325066995
0.26 0.16 1095.12135893699
0.27 0.16 1109.88290702218
0.28 0.16 1169.78848771904
0.29 0.16 1288.71544574433
0.3 0.16 1181.65010599585
0.31 0.16 1410.39314299241
0.32 0.16 1345.39523118673
0.33 0.16 1282.39888041904
0.34 0.16 1249.27260027586
0.35 0.16 1310.36805840954
0.36 0.16 1149.886470657
0.37 0.16 1212.02940595515
0.38 0.16 1077.2408098935
0.39 0.16 955.753573469647
0.4 0.16 855.063684938145
0.41 0.16 501.467650502004
0.42 0.16 478.936963388712
0.43 0.16 414.733540119436
0.44 0.16 373.093083291556
0.45 0.16 363.263230729453
0.46 0.16 608.011802517024
0.47 0.16 444.45968276099
0.48 0.16 429.38558487681
0.49 0.16 513.111937884902
0.5 0.16 433.597612539553
0.51 0.16 581.321468724492
0.52 0.16 548.215237292799
0.53 0.16 456.918351677846
0.54 0.16 334.382411768323
0.55 0.16 364.913206255953
0.56 0.16 312.057355144851
0.57 0.16 327.053473456559
0.58 0.16 196.991921154143
0.59 0.16 208.156999642097
0.6 0.16 135.905020142745
0.61 0.16 94.5111347937374
0.62 0.16 46.0036976774694
0.63 0.16 54.2560483268507
0.64 0.16 30.9600362874193
0.65 0.16 28.4587719542796
0.66 0.16 37.3703267788203
0.67 0.16 37.2310090216886
0.68 0.16 41.1684840576644
0.69 0.16 34.7238210845013
0.7 0.16 34.7796770469055
0.71 0.16 30.4169353233557
0.72 0.16 30.1958228699429
0.73 0.16 27.2968885331689
0.74 0.16 25.9500626949849
0.75 0.16 24.8990870685175
0.76 0.16 24.9876128994828
0.77 0.16 24.4692793880632
0.78 0.16 23.2152278065672
0.79 0.16 22.1572371725276
0.8 0.16 20.6915482656088
0.81 0.16 19.4134789574919
0.82 0.16 18.4146041121830
0.83 0.16 17.6972591771366
0.84 0.16 17.2212163689296
0.85 0.16 16.9330108438174
0.86 0.16 16.7807435302933
0.87 0.16 16.7202811549184
0.88 0.16 16.7170511519026
0.89 0.16 16.7457108285640
0.9 0.16 16.7888443048950
0.91 0.16 31.2468484328315
0.92 0.16 43.4713667226341
0.93 0.16 46.1056874313629
0.94 0.16 48.731528611145
0.95 0.16 55.6997098447993
0.96 0.16 57.8062365011743
0.97 0.16 59.7491949620398
0.98 0.16 61.515091850881
0.99 0.16 63.0960861706532
1 0.16 64.489768819201

0 0.17 350.379258803942
0.01 0.17 101.102522718278
0.02 0.17 364.889981501274
0.03 0.17 331.259823703388
0.04 0.17 298.542111602367
0.05 0.17 640.644920841491
0.06 0.17 502.673427286544
0.07 0.17 688.356447271325
0.08 0.17 695.888867923607
0.09 0.17 792.221408761465
0.1 0.17 618.074238663933
0.11 0.17 577.201580385917
0.12 0.17 561.013052611078
0.13 0.17 693.05267967161
0.14 0.17 592.072138594614
0.15 0.17 1068.32635580145
0.16 0.17 1064.22009199225
0.17 0.17 1095.00034237438
0.18 0.17 1040.99675066736
0.19 0.17 1138.76516336776
0.2 0.17 1082.29698516627
0.21 0.17 1109.23041560354
0.22 0.17 1103.71749451569
0.23 0.17 1127.12513435732
0.24 0.17 1187.07457027771
0.25 0.17 1225.97346928879
0.26 0.17 1289.55609389433
0.27 0.17 1339.55852802332
0.28 0.17 1336.00457248469
0.29 0.17 1329.97770184315
0.3 0.17 1334.36905254881
0.31 0.17 1323.5879008211
0.32 0.17 1470.3125811881
0.33 0.17 1369.55773025455
0.34 0.17 1369.55773025455
0.35 0.17 1324.98648362917
0.36 0.17 1370.69343855583
0.37 0.17 1255.28554508526
0.38 0.17 1143.58322832228
0.39 0.17 1093.21024839689
0.4 0.17 847.097447397198
0.41 0.17 871.122567954705
0.42 0.17 745.9601400209
0.43 0.17 736.552021516471
0.44 0.17 665.56566392806
0.45 0.17 615.694896519372
0.46 0.17 733.123038582202
0.47 0.17 660.23803775608
0.48 0.17 617.56786679684
0.49 0.17 477.540587280286
0.5 0.17 539.728735662648
0.51 0.17 658.306117547148
0.52 0.17 573.619636518835
0.53 0.17 463.269974528892
0.54 0.17 350.544691729885
0.55 0.17 305.704145866555
0.56 0.17 343.329684851165
0.57 0.17 235.765979309993
0.58 0.17 136.163672100895
0.59 0.17 77.7229496352267
0.6 0.17 129.836586523214
0.61 0.17 102.994713118728
0.62 0.17 71.9198307542128
0.63 0.17 48.3669676073764
0.64 0.17 9.06531242151332
0.65 0.17 16.2810302725359
0.66 0.17 34.7576505506790
0.67 0.17 38.6343343441788
0.68 0.17 37.0519601354597
0.69 0.17 35.8999130236177
0.7 0.17 36.2423515154387
0.71 0.17 35.1662038895788
0.72 0.17 33.4539785773428
0.73 0.17 26.0713452000665
0.74 0.17 25.3771052361503
0.75 0.17 24.9950377055909
0.76 0.17 24.5409104443063
0.77 0.17 23.8638333895580
0.78 0.17 22.4238906006967
0.79 0.17 20.6178783160218
0.8 0.17 19.6540196132753
0.81 0.17 18.3462337794558
0.82 0.17 17.3800208209816
0.83 0.17 16.7289232663744
0.84 0.17 16.3304289946065
0.85 0.17 16.118354056743
0.86 0.17 16.0355728131901
0.87 0.17 16.0370987252462
0.88 0.17 16.0894044090051
0.89 0.17 16.1686015745743
0.9 0.17 21.0131436464570
0.91 0.17 22.0326447705616
0.92 0.17 30.532461272962
0.93 0.17 31.8802108052652
0.94 0.17 52.3466877665761
0.95 0.17 54.4473733984311
0.96 0.17 56.386924287773
0.97 0.17 58.1589928532865
0.98 0.17 59.7612011118326
0.99 0.17 61.1948464595751
1 0.17 62.4643782604262

0 0.18 576.714994863147
0.01 0.18 577.476314492638
0.02 0.18 603.93820089476
0.03 0.18 771.752407058119
0.04 0.18 668.340784480492
0.05 0.18 840.312039304448
0.06 0.18 748.304727567587
0.07 0.18 708.092366926801
0.08 0.18 793.532177167379
0.09 0.18 767.531505868
0.1 0.18 1004.37716122978
0.11 0.18 888.836009452812
0.12 0.18 808.143503160175
0.13 0.18 986.36302809868
0.14 0.18 980.158068527725
0.15 0.18 984.046020316123
0.16 0.18 934.161990502718
0.17 0.18 1043.54761774439
0.18 0.18 1029.96732190881
0.19 0.18 1098.459344036
0.2 0.18 1046.58572840451
0.21 0.18 1064.28967156503
0.22 0.18 1058.23224374425
0.23 0.18 1096.8118407913
0.24 0.18 1080.90908614
0.25 0.18 1087.71823125293
0.26 0.18 1131.33879815023
0.27 0.18 945.772338409197
0.28 0.18 1173.22783486414
0.29 0.18 1074.74332805559
0.3 0.18 1081.39676825853
0.31 0.18 1088.52601411266
0.32 0.18 1104.7607200204
0.33 0.18 1056.47954149619
0.34 0.18 1092.46874573143
0.35 0.18 1181.53204717435
0.36 0.18 1161.41144346007
0.37 0.18 1109.16078482788
0.38 0.18 1050.87655835498
0.39 0.18 914.625055692222
0.4 0.18 667.275791033962
0.41 0.18 650.53244192738
0.42 0.18 542.238424772719
0.43 0.18 447.114396211976
0.44 0.18 392.403278401188
0.45 0.18 542.250586570629
0.46 0.18 664.338999156304
0.47 0.18 538.264495671041
0.48 0.18 473.430295819775
0.49 0.18 457.854204960487
0.5 0.18 457.535786578493
0.51 0.18 574.736911290723
0.52 0.18 443.000732505038
0.53 0.18 441.860340831806
0.54 0.18 326.168202006265
0.55 0.18 239.636118521395
0.56 0.18 352.623088438633
0.57 0.18 171.714020976739
0.58 0.18 156.798823734424
0.59 0.18 109.815519206251
0.6 0.18 122.64534763738
0.61 0.18 104.053637371207
0.62 0.18 79.4898567742228
0.63 0.18 54.4052694695752
0.64 0.18 32.0021702333482
0.65 0.18 35.3757533239785
0.66 0.18 50.0455913409558
0.67 0.18 50.8130546580919
0.68 0.18 56.4871600213465
0.69 0.18 47.3897413621639
0.7 0.18 38.3506803433401
0.71 0.18 36.8131392836527
0.72 0.18 25.5849700643655
0.73 0.18 25.1509349823773
0.74 0.18 24.6770595570935
0.75 0.18 24.3557810478418
0.76 0.18 24.0320910157032
0.77 0.18 23.3403056257338
0.78 0.18 20.5481529680508
0.79 0.18 18.6997136451737
0.8 0.18 19.6635893228555
0.81 0.18 16.6189662559751
0.82 0.18 15.8341645180185
0.83 0.18 15.3782881051538
0.84 0.18 15.1616688339323
0.85 0.18 15.1065643688387
0.86 0.18 15.1540955983262
0.87 0.18 15.2622769865734
0.88 0.18 23.4914345899783
0.89 0.18 24.6037603065628
0.9 0.18 29.9754508587514
0.91 0.18 29.7542884390196
0.92 0.18 31.3309885227594
0.93 0.18 32.837689175723
0.94 0.18 34.256267972383
0.95 0.18 53.4534101873931
0.96 0.18 55.2590640996623
0.97 0.18 56.8877008458098
0.98 0.18 58.3471109985157
0.99 0.18 59.6471384135507
1 0.18 60.7989129961225

0 0.19 523.480092171613
0.01 0.19 456.478450860498
0.02 0.19 517.077902157886
0.03 0.19 389.541497147608
0.04 0.19 420.988156603009
0.05 0.19 536.046034590314
0.06 0.19 548.019886500481
0.07 0.19 394.299478315658
0.08 0.19 405.269658499128
0.09 0.19 547.397224143492
0.1 0.19 659.029485835042
0.11 0.19 577.192548202071
0.12 0.19 767.20801514322
0.13 0.19 849.640050374275
0.14 0.19 949.899365196124
0.15 0.19 941.09461293751
0.16 0.19 942.352910538297
0.17 0.19 1024.64367840728
0.18 0.19 1000.97039206962
0.19 0.19 958.719011702595
0.2 0.19 1046.10938328647
0.21 0.19 1073.59836335568
0.22 0.19 1075.79232912305
0.23 0.19 1090.75878699188
0.24 0.19 1070.66907964132
0.25 0.19 1089.02772586376
0.26 0.19 1121.01524878121
0.27 0.19 1074.98291130604
0.28 0.19 1131.95094085389
0.29 0.19 1066.04047376261
0.3 0.19 1054.97977051695
0.31 0.19 1067.94994348986
0.32 0.19 1099.47091648665
0.33 0.19 1105.05083326515
0.34 0.19 1126.10749811019
0.35 0.19 1121.60452611426
0.36 0.19 1092.08575986504
0.37 0.19 1080.60090805996
0.38 0.19 997.155424795954
0.39 0.19 842.268921485294
0.4 0.19 722.036155119673
0.41 0.19 586.50827274643
0.42 0.19 498.706487024181
0.43 0.19 486.383762167283
0.44 0.19 422.095144013764
0.45 0.19 434.907633526936
0.46 0.19 596.03741174527
0.47 0.19 668.720172568467
0.48 0.19 497.082639809519
0.49 0.19 453.515479008159
0.5 0.19 463.988400070519
0.51 0.19 564.340870485206
0.52 0.19 493.430625012271
0.53 0.19 431.85811605202
0.54 0.19 368.408844220657
0.55 0.19 249.84623451235
0.56 0.19 219.066477809819
0.57 0.19 228.208149284814
0.58 0.19 162.573137387454
0.59 0.19 92.3446695808697
0.6 0.19 181.498768050413
0.61 0.19 186.875941495132
0.62 0.19 157.449537959532
0.63 0.19 109.488676340414
0.64 0.19 79.9394457367755
0.65 0.19 72.4635923596775
0.66 0.19 64.3533137874987
0.67 0.19 66.5502056716163
0.68 0.19 68.4587762065661
0.69 0.19 69.9225683282679
0.7 0.19 37.0806789189899
0.71 0.19 35.9115256579938
0.72 0.19 24.9015007963494
0.73 0.19 24.2120678161391
0.74 0.19 23.5231133616747
0.75 0.19 22.866614701912
0.76 0.19 22.0679575312772
0.77 0.19 20.8875416430316
0.78 0.19 19.3478398736279
0.79 0.19 18.2097010198842
0.8 0.19 17.2574394717421
0.81 0.19 16.8307936803137
0.82 0.19 16.8591262208136
0.83 0.19 19.1042545939307
0.84 0.19 19.8932548657136
0.85 0.19 20.7599645877148
0.86 0.19 21.6287539696391
0.87 0.19 22.4537147256565
0.88 0.19 23.2105595226029
0.89 0.19 29.0817167997208
0.9 0.19 30.6076088987833
0.91 0.19 30.4965196247766
0.92 0.19 32.2724440847049
0.93 0.19 33.9428422526737
0.94 0.19 35.4890120922214
0.95 0.19 36.8972895625175
0.96 0.19 54.4281021771788
0.97 0.19 55.9306324214248
0.98 0.19 57.2600852942184
0.99 0.19 58.4343782016504
1 0.19 59.4711144529234

0 0.2 280.386776435694
0.01 0.2 321.076414113525
0.02 0.2 339.62409469883
0.03 0.2 380.59127288996
0.04 0.2 599.514770627046
0.05 0.2 673.345856599712
0.06 0.2 369.962295376164
0.07 0.2 700.352702572068
0.08 0.2 583.59788570556
0.09 0.2 635.127477046931
0.1 0.2 645.535781889742
0.11 0.2 677.604092741477
0.12 0.2 749.315189823348
0.13 0.2 809.837717694107
0.14 0.2 860.791913588876
0.15 0.2 901.02934474966
0.16 0.2 978.429418660334
0.17 0.2 936.439743122856
0.18 0.2 806.368048536151
0.19 0.2 971.322061162002
0.2 0.2 1008.19599607418
0.21 0.2 1019.15336677067
0.22 0.2 1067.82076478218
0.23 0.2 1099.23580090898
0.24 0.2 1029.10662737153
0.25 0.2 1061.38486634208
0.26 0.2 1070.62809724012
0.27 0.2 1045.84133806233
0.28 0.2 1021.17651485921
0.29 0.2 964.1163249318
0.3 0.2 1061.44569625582
0.31 0.2 989.123161239287
0.32 0.2 969.563284164577
0.33 0.2 1142.25990321818
0.34 0.2 1081.68014703978
0.35 0.2 1037.67981815202
0.36 0.2 971.960868399546
0.37 0.2 1045.96599304184
0.38 0.2 899.9800045001
0.39 0.2 759.744764049085
0.4 0.2 651.87214797075
0.41 0.2 592.821396543681
0.42 0.2 472.573885122739
0.43 0.2 401.678854061301
0.44 0.2 392.60580637581
0.45 0.2 453.12483622066
0.46 0.2 537.260680210268
0.47 0.2 505.996029233432
0.48 0.2 514.306897678808
0.49 0.2 526.418305152851
0.5 0.2 476.023705712226
0.51 0.2 594.0724555978
0.52 0.2 582.140483474565
0.53 0.2 489.459281248195
0.54 0.2 481.129950221351
0.55 0.2 416.416531852423
0.56 0.2 472.735305430005
0.57 0.2 501.21542773542
0.58 0.2 344.539266992893
0.59 0.2 241.422691559845
0.6 0.2 231.066871706006
0.61 0.2 204.626670694905
0.62 0.2 150.116755776221
0.63 0.2 130.079669268093
0.64 0.2 123.003656326236
0.65 0.2 85.5230178215993
0.66 0.2 78.2169362842772
0.67 0.2 74.965736475767
0.68 0.2 73.8150333348397
0.69 0.2 73.57007907777
0.7 0.2 52.9160196195734
0.71 0.2 38.3869144690283
0.72 0.2 24.4132336860179
0.73 0.2 23.1753068089894
0.74 0.2 21.9156002416147
0.75 0.2 20.5652190322026
0.76 0.2 18.9799155434842
0.77 0.2 17.1018708126806
0.78 0.2 17.7296839744349
0.79 0.2 16.4415069787053
0.8 0.2 15.999302714602
0.81 0.2 14.1366941415944
0.82 0.2 14.8126748685710
0.83 0.2 17.3189007803312
0.84 0.2 18.5957139297766
0.85 0.2 19.8548623560178
0.86 0.2 21.0297791588202
0.87 0.2 22.0886082871669
0.88 0.2 27.8394918252447
0.89 0.2 29.6604892640756
0.9 0.2 31.3923158694321
0.91 0.2 31.4032889277855
0.92 0.2 33.3835203667048
0.93 0.2 35.2168881600383
0.94 0.2 36.8848137172748
0.95 0.2 38.3755132049915
0.96 0.2 53.8953338880083
0.97 0.2 55.2799571532883
0.98 0.2 56.484927774963
0.99 0.2 57.5358706877704
1 0.2 58.4566605012577

0 0.21 74.4260203154784
0.01 0.21 238.544520373032
0.02 0.21 111.553750721345
0.03 0.21 155.158300132478
0.04 0.21 94.133569463821
0.05 0.21 165.607174965338
0.06 0.21 216.056802947743
0.07 0.21 117.111581408501
0.08 0.21 121.945664129562
0.09 0.21 487.331996999992
0.1 0.21 535.047012513854
0.11 0.21 975.344562757183
0.12 0.21 1011.37471166724
0.13 0.21 1074.88416571275
0.14 0.21 1076.46482919787
0.15 0.21 1052.54660044104
0.16 0.21 1075.7018384757
0.17 0.21 1096.96866071917
0.18 0.21 940.694823415118
0.19 0.21 986.818188979105
0.2 0.21 1052.7798495887
0.21 0.21 1080.02018323733
0.22 0.21 1068.38951866817
0.23 0.21 1027.87649476968
0.24 0.21 1121.17691752908
0.25 0.21 1151.13163252514
0.26 0.21 1171.61518341135
0.27 0.21 1140.75146539463
0.28 0.21 1188.88397659317
0.29 0.21 1265.68588844152
0.3 0.21 1222.40878076853
0.31 0.21 1324.6739379938
0.32 0.21 1289.8681453544
0.33 0.21 1374.63195092359
0.34 0.21 1388.71739904129
0.35 0.21 1265.28427102371
0.36 0.21 1363.52514201242
0.37 0.21 1283.69077183721
0.38 0.21 1090.43067693458
0.39 0.21 899.155750245751
0.4 0.21 780.40176300416
0.41 0.21 645.047350199968
0.42 0.21 461.84466003192
0.43 0.21 381.368901983368
0.44 0.21 619.694778499868
0.45 0.21 586.232549846902
0.46 0.21 434.451071813616
0.47 0.21 622.525433536655
0.48 0.21 500.066625261075
0.49 0.21 492.425097857532
0.5 0.21 636.891466421085
0.51 0.21 643.92812246399
0.52 0.21 629.975687784854
0.53 0.21 555.944437961205
0.54 0.21 487.894600093094
0.55 0.21 405.000875678066
0.56 0.21 527.958242477566
0.57 0.21 488.445057913375
0.58 0.21 447.154709804112
0.59 0.21 287.709937958354
0.6 0.21 271.657081814555
0.61 0.21 170.83192470964
0.62 0.21 141.127464726041
0.63 0.21 108.110503652513
0.64 0.21 121.884352391633
0.65 0.21 98.7419990936779
0.66 0.21 92.4083687364294
0.67 0.21 91.7539312357345
0.68 0.21 92.8034930139124
0.69 0.21 75.7840894221643
0.7 0.21 75.5828656053997
0.71 0.21 52.9647318040387
0.72 0.21 35.8794794881458
0.73 0.21 31.3307801759742
0.74 0.21 27.1361998277879
0.75 0.21 23.1777736472757
0.76 0.21 19.3140166792822
0.77 0.21 15.1059532373029
0.78 0.21 12.6702668983304
0.79 0.21 11.4470202688080
0.8 0.21 11.6235096566391
0.81 0.21 12.8561442615811
0.82 0.21 14.6525405424709
0.83 0.21 15.5088130660659
0.84 0.21 17.3706351200712
0.85 0.21 19.0761536157069
0.86 0.21 24.8408983024672
0.87 0.21 27.1681144320654
0.88 0.21 28.374684865474
0.89 0.21 34.0327639314016
0.9 0.21 36.4033824416385
0.91 0.21 38.5884530444204
0.92 0.21 40.5735097851857
0.93 0.21 42.3478739080402
0.94 0.21 43.9062085044679
0.95 0.21 45.1907461669479
0.96 0.21 46.2061993704058
0.97 0.21 54.9225828589765
0.98 0.21 56.0021040881628
0.99 0.21 56.9272316922828
1 0.21 57.7279413425636

0 0.22 337.829271082303
0.01 0.22 414.713616005069
0.02 0.22 105.342415483982
0.03 0.22 443.32744658999
0.04 0.22 84.914939203888
0.05 0.22 32.2373959866488
0.06 0.22 18.4708770771721
0.07 0.22 77.1660009330534
0.08 0.22 166.063029299119
0.09 0.22 154.242618299872
0.1 0.22 174.668655459416
0.11 0.22 69.366179799669
0.12 0.22 199.277488944436
0.13 0.22 164.706382693568
0.14 0.22 175.462959054041
0.15 0.22 175.545281053066
0.16 0.22 440.232593295862
0.17 0.22 393.350046269223
0.18 0.22 569.56883622614
0.19 0.22 593.07517407155
0.2 0.22 555.012536164725
0.21 0.22 591.525530471847
0.22 0.22 623.859488186242
0.23 0.22 661.501746331784
0.24 0.22 669.704216650903
0.25 0.22 804.388476546003
0.26 0.22 819.349057056881
0.27 0.22 970.7377382692
0.28 0.22 902.795383517217
0.29 0.22 808.785029040474
0.3 0.22 833.587718059713
0.31 0.22 925.88779303974
0.32 0.22 966.490026539333
0.33 0.22 1001.57548816852
0.34 0.22 1100.09734914688
0.35 0.22 1216.68894463622
0.36 0.22 1033.76790146531
0.37 0.22 848.928746244348
0.38 0.22 788.653128441142
0.39 0.22 680.424672171725
0.4 0.22 609.020488489509
0.41 0.22 340.647953171599
0.42 0.22 330.63230211218
0.43 0.22 236.042076122034
0.44 0.22 518.850302206715
0.45 0.22 438.691929490389
0.46 0.22 442.935157444067
0.47 0.22 549.478692762513
0.48 0.22 517.970401664033
0.49 0.22 524.899164125835
0.5 0.22 785.697407912232
0.51 0.22 743.629949168267
0.52 0.22 575.928683866327
0.53 0.22 623.041597086422
0.54 0.22 660.998096820256
0.55 0.22 466.066543746706
0.56 0.22 560.062339744425
0.57 0.22 575.008178898353
0.58 0.22 458.2896718234
0.59 0.22 355.411469989363
0.6 0.22 271.991955763401
0.61 0.22 226.982440289992
0.62 0.22 147.705970427739
0.63 0.22 149.157895533559
0.64 0.22 106.439416145361
0.65 0.22 81.0390476135409
0.66 0.22 80.0295092619645
0.67 0.22 85.5740760381204
0.68 0.22 89.5086101609044
0.69 0.22 92.0881819591629
0.7 0.22 93.8577268027576
0.71 0.22 77.955747752076
0.72 0.22 47.4170063991995
0.73 0.22 31.0333163245368
0.74 0.22 25.7544210002686
0.75 0.22 20.4745304583828
0.76 0.22 14.3761724362390
0.77 0.22 10.3267285176122
0.78 0.22 7.31290412444844
0.79 0.22 6.23914786837209
0.8 0.22 7.1707069715247
0.81 0.22 9.42430552756248
0.82 0.22 12.2179302750858
0.83 0.22 15.851814410341
0.84 0.22 19.0793847315364
0.85 0.22 22.1203539922768
0.86 0.22 24.9546779373712
0.87 0.22 27.5991338023877
0.88 0.22 32.2952875455376
0.89 0.22 35.0135322187989
0.9 0.22 37.5208822380812
0.91 0.22 39.8080497827773
0.92 0.22 41.8642985499719
0.93 0.22 43.6808630425808
0.94 0.22 45.2540035681455
0.95 0.22 46.5869075984099
0.96 0.22 47.6684036252862
0.97 0.22 48.4614446199233
0.98 0.22 49.0797474782789
0.99 0.22 60.5359346222713
1 0.22 57.2531246357194

0 0.23 323.060540611199
0.01 0.23 36.8791892535614
0.02 0.23 28.4013274337662
0.03 0.23 123.145588633942
0.04 0.23 74.254713655094
0.05 0.23 87.04206339466
0.06 0.23 55.8863507486399
0.07 0.23 96.4790262181372
0.08 0.23 130.088030579297
0.09 0.23 130.543346440943
0.1 0.23 182.324936583014
0.11 0.23 109.920339337176
0.12 0.23 181.905501016324
0.13 0.23 205.578915504485
0.14 0.23 183.28904822711
0.15 0.23 257.690803289524
0.16 0.23 91.4381506812119
0.17 0.23 145.425627040078
0.18 0.23 168.641361771067
0.19 0.23 197.15342654897
0.2 0.23 205.217159613908
0.21 0.23 215.69697193053
0.22 0.23 377.38000052997
0.23 0.23 291.911904861724
0.24 0.23 288.642345472732
0.25 0.23 766.438086866774
0.26 0.23 757.096947292749
0.27 0.23 904.81863740752
0.28 0.23 932.974268133907
0.29 0.23 880.230508048886
0.3 0.23 930.430342852167
0.31 0.23 926.301190596234
0.32 0.23 970.403126180043
0.33 0.23 1034.52904613645
0.34 0.23 1074.99449677661
0.35 0.23 1316.22340352996
0.36 0.23 1179.87970115601
0.37 0.23 1057.75915642456
0.38 0.23 1056.62223358209
0.39 0.23 895.621784962827
0.4 0.23 704.198889022128
0.41 0.23 536.047493884637
0.42 0.23 382.344348591685
0.43 0.23 151.038470927112
0.44 0.23 514.891293866968
0.45 0.23 463.050743871555
0.46 0.23 543.177192451966
0.47 0.23 580.694984479804
0.48 0.23 584.305027275994
0.49 0.23 508.100335366943
0.5 0.23 421.288137264747
0.51 0.23 711.553437838649
0.52 0.23 593.476027906772
0.53 0.23 633.121822084818
0.54 0.23 710.250071242517
0.55 0.23 545.624882588762
0.56 0.23 622.468310518696
0.57 0.23 517.899176481292
0.58 0.23 503.530725378303
0.59 0.23 552.513458659606
0.6 0.23 336.464405546857
0.61 0.23 229.683161115481
0.62 0.23 164.738261797313
0.63 0.23 124.411073864025
0.64 0.23 82.53225430097
0.65 0.23 49.1740358319306
0.66 0.23 69.6171185689056
0.67 0.23 82.1055013618754
0.68 0.23 88.229622072221
0.69 0.23 91.7016224454203
0.7 0.23 93.8981649004628
0.71 0.23 71.1209524544655
0.72 0.23 48.6857754363075
0.73 0.23 40.6480029236762
0.74 0.23 24.3261523982557
0.75 0.23 17.9664789694851
0.76 0.23 11.4025831422243
0.77 0.23 6.51583538497676
0.78 0.23 3.03914475281644
0.79 0.23 2.0755569397191
0.8 0.23 3.64607722394155
0.81 0.23 6.80710235054647
0.82 0.23 10.5054524802376
0.83 0.23 14.9694346246794
0.84 0.23 18.8233133907093
0.85 0.23 22.3305617501785
0.86 0.23 25.5069763927812
0.87 0.23 30.3063305619525
0.88 0.23 33.4045767716185
0.89 0.23 36.2537290019899
0.9 0.23 38.8603151649008
0.91 0.23 41.2201123212633
0.92 0.23 43.3233858925564
0.93 0.23 45.160829685432
0.94 0.23 46.7284871930160
0.95 0.23 48.0307403916980
0.96 0.23 49.0811553826779
0.97 0.23 49.9014769647336
0.98 0.23 50.4444666658335
0.99 0.23 59.8348241854989
1 0.23 60.2899279009875

0 0.24 266.305047079472
0.01 0.24 727.662856891844
0.02 0.24 266.417365237328
0.03 0.24 153.626935463805
0.04 0.24 161.221813040296
0.05 0.24 101.318062062004
0.06 0.24 152.866232373275
0.07 0.24 73.5984266136172
0.08 0.24 128.451382242466
0.09 0.24 172.980218811285
0.1 0.24 173.580903615576
0.11 0.24 216.842787290701
0.12 0.24 163.297030591496
0.13 0.24 91.7742954208857
0.14 0.24 178.57868741818
0.15 0.24 148.506197177088
0.16 0.24 107.310474791606
0.17 0.24 192.348609820815
0.18 0.24 152.405577325766
0.19 0.24 659.667690962654
0.2 0.24 551.027312662449
0.21 0.24 514.430971559839
0.22 0.24 551.201272585614
0.23 0.24 504.050946730586
0.24 0.24 531.044985005979
0.25 0.24 695.530869552172
0.26 0.24 571.782370487234
0.27 0.24 901.888223783857
0.28 0.24 772.584402897185
0.29 0.24 860.967071902288
0.3 0.24 1320.16909409363
0.31 0.24 1320.33412320518
0.32 0.24 1390.02800525745
0.33 0.24 1341.51143152043
0.34 0.24 1380.64033853861
0.35 0.24 1316.43145670407
0.36 0.24 1308.54140270761
0.37 0.24 1176.37620279399
0.38 0.24 1123.72736560075
0.39 0.24 912.232652781076
0.4 0.24 745.757618600038
0.41 0.24 644.544627236935
0.42 0.24 366.409378973847
0.43 0.24 652.168131849449
0.44 0.24 561.214166695745
0.45 0.24 596.592159016526
0.46 0.24 524.343029895506
0.47 0.24 648.866303409262
0.48 0.24 563.645636637063
0.49 0.24 483.612819722554
0.5 0.24 617.694328612462
0.51 0.24 803.43851071504
0.52 0.24 650.145603768879
0.53 0.24 587.719800755428
0.54 0.24 493.875222804303
0.55 0.24 520.006784955735
0.56 0.24 591.409799124093
0.57 0.24 535.367688322708
0.58 0.24 551.032913898979
0.59 0.24 405.897915491075
0.6 0.24 343.927848538033
0.61 0.24 240.395010347553
0.62 0.24 172.299066741524
0.63 0.24 135.052007194419
0.64 0.24 99.029414871208
0.65 0.24 76.8883511952608
0.66 0.24 77.4414490304918
0.67 0.24 82.8684100889612
0.68 0.24 92.493805433933
0.69 0.24 95.697082201064
0.7 0.24 97.7848061993128
0.71 0.24 78.9715271617284
0.72 0.24 60.7078032017262
0.73 0.24 38.8714104313293
0.74 0.24 30.2945884680132
0.75 0.24 20.3619083783099
0.76 0.24 12.7498672057184
0.77 0.24 4.79291850497884
0.78 0.24 1.06278208122678
0.79 0.24 0.112996332132222
0.8 0.24 2.03048645154758
0.81 0.24 5.76910476851498
0.82 0.24 10.0806385936935
0.83 0.24 15.1713706906545
0.84 0.24 19.4474239952881
0.85 0.24 23.247677086282
0.86 0.24 28.1904940007432
0.87 0.24 31.6737311545559
0.88 0.24 34.8529840297437
0.89 0.24 37.7643093586600
0.9 0.24 40.4206591082378
0.91 0.24 42.8172292174949
0.92 0.24 44.9402037437815
0.93 0.24 46.7756386852291
0.94 0.24 48.3164520885786
0.95 0.24 49.5665403650867
0.96 0.24 50.5419155265697
0.97 0.24 51.2693210648058
0.98 0.24 51.7830528512588
0.99 0.24 59.3588030019762
1 0.24 59.6884500778158

0 0.25 710.789097060443
0.01 0.25 810.480608096209
0.02 0.25 855.784840073718
0.03 0.25 868.642466610976
0.04 0.25 647.157555159484
0.05 0.25 926.417793978505
0.06 0.25 929.8372309711
0.07 0.25 1018.9819002318
0.08 0.25 1032.65079717202
0.09 0.25 1009.89369816828
0.1 0.25 1017.20953893483
0.11 0.25 863.850273195535
0.12 0.25 856.264958059128
0.13 0.25 821.349669568327
0.14 0.25 764.356377941599
0.15 0.25 837.19574055295
0.16 0.25 968.393073963254
0.17 0.25 934.908064998907
0.18 0.25 917.22450277999
0.19 0.25 928.490956391068
0.2 0.25 1027.42364509486
0.21 0.25 1001.80997798984
0.22 0.25 977.655439508214
0.23 0.25 1018.79257290186
0.24 0.25 871.362421785562
0.25 0.25 959.958381649955
0.26 0.25 1060.0420167616
0.27 0.25 904.82260388432
0.28 0.25 1026.86338429219
0.29 0.25 998.191538433381
0.3 0.25 1262.70624141168
0.31 0.25 1223.30448580883
0.32 0.25 1240.26711510061
0.33 0.25 1152.80872350967
0.34 0.25 1165.14449618921
0.35 0.25 1171.65154930978
0.36 0.25 1217.00267583929
0.37 0.25 1106.77637316668
0.38 0.25 981.832775680258
0.39 0.25 786.140954600382
0.4 0.25 650.654601536022
0.41 0.25 492.615722444991
0.42 0.25 228.137313037565
0.43 0.25 633.760854897177
0.44 0.25 556.583040794453
0.45 0.25 555.973742635387
0.46 0.25 563.932644382288
0.47 0.25 570.589442681864
0.48 0.25 527.648072582474
0.49 0.25 424.23905112566
0.5 0.25 632.05044142062
0.51 0.25 714.040857724542
0.52 0.25 576.522698685837
0.53 0.25 593.497444307892
0.54 0.25 515.499695635216
0.55 0.25 545.43040270964
0.56 0.25 511.115475210837
0.57 0.25 540.231544525123
0.58 0.25 432.124148017673
0.59 0.25 266.117304210004
0.6 0.25 410.286320756615
0.61 0.25 335.165594893032
0.62 0.25 225.436960811665
0.63 0.25 119.862630122987
0.64 0.25 145.740683225897
0.65 0.25 118.569843231897
0.66 0.25 99.6773034940412
0.67 0.25 98.6041399364413
0.68 0.25 99.0572295967193
0.69 0.25 95.9272561751026
0.7 0.25 96.4056623089296
0.71 0.25 96.7891154466568
0.72 0.25 62.2528000076152
0.73 0.25 53.1589611311246
0.74 0.25 47.172216695913
0.75 0.25 22.0311774239542
0.76 0.25 14.2461716885195
0.77 0.25 7.26450223074597
0.78 0.25 2.53952063842007
0.79 0.25 1.26868871831340
0.8 0.25 3.47234585080044
0.81 0.25 7.82033757116755
0.82 0.25 12.8104675099732
0.83 0.25 16.8394122150612
0.84 0.25 21.2037290394770
0.85 0.25 26.2676820072937
0.86 0.25 30.0673158101998
0.87 0.25 33.4994763975758
0.88 0.25 36.6398755269223
0.89 0.25 39.5306500586931
0.9 0.25 42.1810067196222
0.91 0.25 44.5767199867295
0.92 0.25 46.6926459441846
0.93 0.25 48.5046106401873
0.94 0.25 49.9984316934024
0.95 0.25 51.1751095065618
0.96 0.25 52.0522371901831
0.97 0.25 52.6621791499291
0.98 0.25 53.0477084292434
0.99 0.25 53.256019863016
1 0.25 59.2540603074527

0 0.26 705.619183766995
0.01 0.26 169.240083313617
0.02 0.26 176.653543694996
0.03 0.26 165.581367309248
0.04 0.26 109.455424717097
0.05 0.26 150.428114725938
0.06 0.26 73.3535527428631
0.07 0.26 44.0461621483643
0.08 0.26 237.070552578763
0.09 0.26 337.096939469939
0.1 0.26 332.378768575852
0.11 0.26 377.278672734095
0.12 0.26 322.280229924207
0.13 0.26 248.102307929612
0.14 0.26 165.561381064547
0.15 0.26 304.84565143692
0.16 0.26 257.576187175756
0.17 0.26 364.357312538118
0.18 0.26 377.493173050851
0.19 0.26 371.084107043134
0.2 0.26 576.827601628077
0.21 0.26 514.604392713471
0.22 0.26 571.997806376913
0.23 0.26 1057.48142229545
0.24 0.26 984.369865294545
0.25 0.26 1115.45714507551
0.26 0.26 1063.02285549277
0.27 0.26 1126.56294027453
0.28 0.26 1199.95338613631
0.29 0.26 1206.78468920516
0.3 0.26 1249.0778850416
0.31 0.26 1242.67858837271
0.32 0.26 1294.28747104343
0.33 0.26 1292.89227896217
0.34 0.26 1260.62799179615
0.35 0.26 1235.2642225856
0.36 0.26 1196.12103388411
0.37 0.26 1135.75168315966
0.38 0.26 1028.02101223662
0.39 0.26 958.45945271566
0.4 0.26 660.470597150244
0.41 0.26 489.229565848181
0.42 0.26 466.629336518826
0.43 0.26 728.870667059664
0.44 0.26 545.45257025703
0.45 0.26 596.435913070298
0.46 0.26 551.480790689939
0.47 0.26 573.583375107752
0.48 0.26 474.356541221896
0.49 0.26 407.989272898198
0.5 0.26 628.482310411359
0.51 0.26 710.500965938823
0.52 0.26 719.571650150282
0.53 0.26 636.20827800336
0.54 0.26 630.926858280736
0.55 0.26 585.428218827894
0.56 0.26 509.351629525223
0.57 0.26 498.434546354885
0.58 0.26 561.681744852011
0.59 0.26 525.675601963797
0.6 0.26 498.121352483509
0.61 0.26 419.052840701504
0.62 0.26 263.847089997218
0.63 0.26 259.027894250793
0.64 0.26 110.853168651149
0.65 0.26 153.675854534572
0.66 0.26 131.339832747709
0.67 0.26 127.030848893722
0.68 0.26 99.993824572396
0.69 0.26 98.5392138984103
0.7 0.26 97.8341568346155
0.71 0.26 123.564800300055
0.72 0.26 89.6126910466203
0.73 0.26 89.7110533216703
0.74 0.26 58.2453675356494
0.75 0.26 41.6142794571309
0.76 0.26 28.7308590433138
0.77 0.26 18.068767772819
0.78 0.26 11.1153677507032
0.79 0.26 9.01441132124108
0.8 0.26 11.4638614583732
0.81 0.26 16.7001057067834
0.82 0.26 15.7069494920244
0.83 0.26 20.2128033236713
0.84 0.26 25.1852224229281
0.85 0.26 29.0746769477990
0.86 0.26 32.5598546354682
0.87 0.26 35.7500064281154
0.88 0.26 38.7220208305931
0.89 0.26 41.5075147511195
0.9 0.26 44.0983021299107
0.91 0.26 46.4598774642801
0.92 0.26 48.5472776377953
0.93 0.26 50.3195532461192
0.94 0.26 51.7504947783193
0.95 0.26 52.8348201404287
0.96 0.26 53.590148815583
0.97 0.26 54.0552023526058
0.98 0.26 54.2842470179923
0.99 0.26 54.3381721683448
1 0.26 58.9362671045495

0 0.27 482.787729856507
0.01 0.27 434.841385449913
0.02 0.27 641.140045933804
0.03 0.27 222.041028866289
0.04 0.27 345.073268161995
0.05 0.27 221.497196370518
0.06 0.27 234.679301388086
0.07 0.27 157.220267459383
0.08 0.27 170.522938339685
0.09 0.27 132.558906528381
0.1 0.27 265.156784751965
0.11 0.27 349.62695691265
0.12 0.27 291.982599652788
0.13 0.27 265.041738599791
0.14 0.27 196.278725286262
0.15 0.27 276.289941908858
0.16 0.27 135.307543766044
0.17 0.27 286.373977169714
0.18 0.27 329.1632048088
0.19 0.27 930.656209402806
0.2 0.27 888.703103291532
0.21 0.27 928.896907196918
0.22 0.27 938.990456447774
0.23 0.27 988.2620357982
0.24 0.27 939.122272976208
0.25 0.27 927.374432740088
0.26 0.27 1053.27810026602
0.27 0.27 1071.82132699438
0.28 0.27 1061.18105118778
0.29 0.27 1071.8367925202
0.3 0.27 1139.90304346466
0.31 0.27 1071.41338660668
0.32 0.27 1121.61381985958
0.33 0.27 1265.25272277913
0.34 0.27 1261.15452098464
0.35 0.27 1184.10712644591
0.36 0.27 1072.52887853894
0.37 0.27 1026.615374617
0.38 0.27 956.203683584204
0.39 0.27 757.419935900819
0.4 0.27 759.971995076134
0.41 0.27 597.454448974983
0.42 0.27 791.527077237412
0.43 0.27 661.778195243693
0.44 0.27 616.463446767122
0.45 0.27 653.829187250003
0.46 0.27 603.2950128254
0.47 0.27 638.710375835558
0.48 0.27 585.64206346539
0.49 0.27 579.542107702279
0.5 0.27 489.519621874343
0.51 0.27 818.673630026032
0.52 0.27 749.65844549368
0.53 0.27 714.087157775576
0.54 0.27 637.313758285509
0.55 0.27 684.415395063553
0.56 0.27 585.988659019951
0.57 0.27 654.997588545179
0.58 0.27 557.761317500596
0.59 0.27 505.10938270834
0.6 0.27 569.285080166343
0.61 0.27 424.447543166408
0.62 0.27 389.460137241284
0.63 0.27 249.592884714288
0.64 0.27 161.803684136054
0.65 0.27 150.749239616116
0.66 0.27 132.992586808112
0.67 0.27 123.636044947471
0.68 0.27 123.627052301181
0.69 0.27 149.779252537738
0.7 0.27 151.059350371731
0.71 0.27 151.984107077536
0.72 0.27 129.203001686607
0.73 0.27 117.938356153093
0.74 0.27 83.3775265964037
0.75 0.27 65.9617745491109
0.76 0.27 38.469947324218
0.77 0.27 29.1000580920441
0.78 0.27 22.9618967202903
0.79 0.27 20.7194193543410
0.8 0.27 22.0953369868393
0.81 0.27 25.7515121108436
0.82 0.27 24.2615559644162
0.83 0.27 28.1071214874261
0.84 0.27 29.5161509661897
0.85 0.27 32.654149705731
0.86 0.27 35.5571847903566
0.87 0.27 38.3254639340317
0.88 0.27 41.0124886049178
0.89 0.27 43.6203372671344
0.9 0.27 46.1092545717001
0.91 0.27 48.413871031257
0.92 0.27 50.4612996304742
0.93 0.27 52.1872428094896
0.94 0.27 53.5476993767442
0.95 0.27 54.5260350558853
0.96 0.27 55.136526104509
0.97 0.27 55.4245106342419
0.98 0.27 55.4608229801952
0.99 0.27 55.3282489740032
1 0.27 55.1031202109245

0 0.28 268.741818852221
0.01 0.28 297.981198232372
0.02 0.28 399.268581909471
0.03 0.28 288.830447321608
0.04 0.28 476.998561108941
0.05 0.28 453.342633335979
0.06 0.28 347.045975340444
0.07 0.28 777.389596598771
0.08 0.28 892.89680618759
0.09 0.28 683.906795550388
0.1 0.28 627.599704907515
0.11 0.28 585.113520609463
0.12 0.28 612.995640441268
0.13 0.28 551.738515059444
0.14 0.28 541.552486283647
0.15 0.28 331.806403343878
0.16 0.28 477.127510525226
0.17 0.28 378.382199502038
0.18 0.28 295.60250337235
0.19 0.28 591.561609471068
0.2 0.28 339.101733554991
0.21 0.28 594.993394249046
0.22 0.28 630.677496744572
0.23 0.28 576.902959777466
0.24 0.28 449.678058726463
0.25 0.28 783.092193359122
0.26 0.28 834.626455667444
0.27 0.28 820.211761742052
0.28 0.28 682.060059818782
0.29 0.28 850.592851604103
0.3 0.28 705.664029124342
0.31 0.28 958.683127837347
0.32 0.28 976.375236730223
0.33 0.28 1100.06591947937
0.34 0.28 1129.4495319845
0.35 0.28 1162.94607476013
0.36 0.28 1254.65196739972
0.37 0.28 1227.20220868445
0.38 0.28 1092.16295139507
0.39 0.28 984.338007241415
0.4 0.28 938.659987855027
0.41 0.28 792.066468170443
0.42 0.28 778.98469715393
0.43 0.28 873.020695516435
0.44 0.28 588.219004283269
0.45 0.28 550.121535662802
0.46 0.28 671.553992766032
0.47 0.28 431.512753113972
0.48 0.28 460.448322941891
0.49 0.28 529.611910175744
0.5 0.28 821.026513640089
0.51 0.28 722.014458927243
0.52 0.28 656.448718865381
0.53 0.28 688.72593170288
0.54 0.28 628.291047206627
0.55 0.28 666.057389269123
0.56 0.28 557.135939066939
0.57 0.28 698.838856175013
0.58 0.28 582.572347867628
0.59 0.28 504.373439526706
0.6 0.28 520.843341130517
0.61 0.28 378.636030509512
0.62 0.28 359.453147155509
0.63 0.28 211.650599810159
0.64 0.28 75.8031371382478
0.65 0.28 150.590535521288
0.66 0.28 155.182480542003
0.67 0.28 138.816073586977
0.68 0.28 142.361011763578
0.69 0.28 148.090005988207
0.7 0.28 149.892162369783
0.71 0.28 150.914785825844
0.72 0.28 138.386466094653
0.73 0.28 107.003667463171
0.74 0.28 91.2933810685172
0.75 0.28 75.8398387182978
0.76 0.28 55.8003373508794
0.77 0.28 46.7886627623606
0.78 0.28 36.6093558735029
0.79 0.28 34.5823455733368
0.8 0.28 34.9174202847007
0.81 0.28 36.7001661929934
0.82 0.28 32.4282483105142
0.83 0.28 34.6618937001340
0.84 0.28 34.6621608715864
0.85 0.28 36.7406076540466
0.86 0.28 38.8567903757625
0.87 0.28 41.0713017659285
0.88 0.28 43.3913736966779
0.89 0.28 45.7737668302438
0.9 0.28 48.1364633908063
0.91 0.28 50.3758317225237
0.92 0.28 52.3854791894919
0.93 0.28 54.0725178116804
0.94 0.28 55.3687624076626
0.95 0.28 56.238022239957
0.96 0.28 56.6831316336095
0.97 0.28 56.753474940373
0.98 0.28 56.544791048001
0.99 0.28 56.1788068617549
1 0.28 55.7656297081256

0 0.29 1031.9786732777
0.01 0.29 1036.16904841826
0.02 0.29 1033.8233366006
0.03 0.29 1129.38679720457
0.04 0.29 1055.23547646959
0.05 0.29 988.13466759344
0.06 0.29 977.980767142177
0.07 0.29 1026.07465274219
0.08 0.29 954.619806257968
0.09 0.29 851.595522886306
0.1 0.29 820.360931785516
0.11 0.29 788.286632767548
0.12 0.29 716.154044322868
0.13 0.29 607.363517261286
0.14 0.29 705.260820122598
0.15 0.29 736.957219111123
0.16 0.29 1078.66713911197
0.17 0.29 897.788871617375
0.18 0.29 914.424453413184
0.19 0.29 952.29751758576
0.2 0.29 932.72642789834
0.21 0.29 832.154032676643
0.22 0.29 995.97147690082
0.23 0.29 997.304693110385
0.24 0.29 956.991734969535
0.25 0.29 946.128759630527
0.26 0.29 1010.34248792179
0.27 0.29 1054.47018701336
0.28 0.29 1031.09300860786
0.29 0.29 1090.90706414433
0.3 0.29 1102.06956586234
0.31 0.29 1108.17208780947
0.32 0.29 1019.77059508499
0.33 0.29 1149.45921236902
0.34 0.29 1227.24786106964
0.35 0.29 1264.05758484335
0.36 0.29 1357.44423104598
0.37 0.29 1243.35167615603
0.38 0.29 1240.33470523081
0.39 0.29 1078.08850193294
0.4 0.29 1016.88823791015
0.41 0.29 882.407744752957
0.42 0.29 680.369726325327
0.43 0.29 629.458199565309
0.44 0.29 575.763187864594
0.45 0.29 648.895203018176
0.46 0.29 554.136852140335
0.47 0.29 655.263416421213
0.48 0.29 634.397009529522
0.49 0.29 702.817657788989
0.5 0.29 629.024526151405
0.51 0.29 706.131600482516
0.52 0.29 654.837383248696
0.53 0.29 611.442363269017
0.54 0.29 595.117815730633
0.55 0.29 659.695144517526
0.56 0.29 645.659263698741
0.57 0.29 501.552714078989
0.58 0.29 503.246466852973
0.59 0.29 735.593257853822
0.6 0.29 655.045597267854
0.61 0.29 430.435128677946
0.62 0.29 382.097511887402
0.63 0.29 290.893288535237
0.64 0.29 238.456131572891
0.65 0.29 183.380768010791
0.66 0.29 154.272211077026
0.67 0.29 140.352896180792
0.68 0.29 147.907519639628
0.69 0.29 154.872305970320
0.7 0.29 155.775135377303
0.71 0.29 156.061062444462
0.72 0.29 156.159500781352
0.73 0.29 112.282874343817
0.74 0.29 86.6390195408888
0.75 0.29 75.0576369911139
0.76 0.29 65.3145333252656
0.77 0.29 58.1573249280045
0.78 0.29 53.7266126071875
0.79 0.29 47.5633244881182
0.8 0.29 47.2370173938606
0.81 0.29 47.4283766565955
0.82 0.29 41.1723086572628
0.83 0.29 41.5985206038492
0.84 0.29 40.0918161306867
0.85 0.29 40.9660695091357
0.86 0.29 42.2033939301152
0.87 0.29 43.806972807031
0.88 0.29 45.7261281951157
0.89 0.29 47.8654429525219
0.9 0.29 50.0970370972631
0.91 0.29 52.2774762427877
0.92 0.29 54.2661364006617
0.93 0.29 55.9397197435371
0.94 0.29 57.1999551463146
0.95 0.29 57.9779828760078
0.96 0.29 58.2459764751948
0.97 0.29 58.0441453790323
0.98 0.29 57.5052546850594
0.99 0.29 56.8282020186867
1 0.29 56.1902794234309

0 0.3 692.400935080247
0.01 0.3 822.85282207695
0.02 0.3 741.167940820432
0.03 0.3 518.660231461792
0.04 0.3 444.708534210892
0.05 0.3 690.07189944237
0.06 0.3 624.111553570353
0.07 0.3 829.22262710324
0.08 0.3 937.228901016182
0.09 0.3 737.061832209483
0.1 0.3 641.275532045314
0.11 0.3 660.950599439928
0.12 0.3 798.095443477784
0.13 0.3 663.732244583612
0.14 0.3 772.033103241046
0.15 0.3 748.401283002642
0.16 0.3 847.529092126046
0.17 0.3 709.045889699672
0.18 0.3 806.515325334863
0.19 0.3 711.149648456638
0.2 0.3 686.070596731852
0.21 0.3 874.541934043188
0.22 0.3 652.487265239713
0.23 0.3 727.598008587159
0.24 0.3 980.257249348353
0.25 0.3 1006.35461389115
0.26 0.3 1047.93548847245
0.27 0.3 1104.41232866172
0.28 0.3 1097.2882843173
0.29 0.3 1102.09504571974
0.3 0.3 1054.43799751337
0.31 0.3 1078.67456709612
0.32 0.3 1106.08150558627
0.33 0.3 1106.07093104376
0.34 0.3 1129.48553850857
0.35 0.3 1086.2465415365
0.36 0.3 1129.9034455209
0.37 0.3 1111.98323008937
0.38 0.3 1092.94113039084
0.39 0.3 1015.55008483088
0.4 0.3 934.01106428136
0.41 0.3 868.454812756542
0.42 0.3 700.749346985069
0.43 0.3 697.04045922744
0.44 0.3 519.299683805026
0.45 0.3 434.476314659384
0.46 0.3 546.604089355358
0.47 0.3 431.447213920776
0.48 0.3 548.561623247562
0.49 0.3 352.193790547193
0.5 0.3 549.124056111185
0.51 0.3 757.769710202249
0.52 0.3 664.091229425596
0.53 0.3 618.152841294125
0.54 0.3 733.108546192172
0.55 0.3 685.094566975976
0.56 0.3 618.981650858893
0.57 0.3 516.833101107118
0.58 0.3 542.873525786624
0.59 0.3 656.277661055136
0.6 0.3 566.817374469061
0.61 0.3 620.455610821596
0.62 0.3 443.358456556317
0.63 0.3 367.168539638134
0.64 0.3 376.701092777815
0.65 0.3 185.365321729821
0.66 0.3 94.3592820023553
0.67 0.3 158.769338076337
0.68 0.3 154.553258689104
0.69 0.3 155.865850021823
0.7 0.3 155.979718433668
0.71 0.3 155.955625242095
0.72 0.3 155.950173715025
0.73 0.3 133.456152285769
0.74 0.3 91.1796002085607
0.75 0.3 80.4464574752158
0.76 0.3 71.694748863982
0.77 0.3 65.6106265848405
0.78 0.3 62.1327658304964
0.79 0.3 60.494388960882
0.8 0.3 59.6822495033455
0.81 0.3 55.9761821136554
0.82 0.3 49.1723360013244
0.83 0.3 48.008226151185
0.84 0.3 45.2116665144738
0.85 0.3 44.9448731570419
0.86 0.3 45.3439974308655
0.87 0.3 46.3616124524661
0.88 0.3 47.8947008444815
0.89 0.3 49.8006823220842
0.9 0.3 51.9110109003924
0.91 0.3 54.0482362884973
0.92 0.3 56.0436344125685
0.93 0.3 57.7483114092494
0.94 0.3 59.0326628017096
0.95 0.3 59.7784032526937
0.96 0.3 59.8861396557365
0.97 0.3 59.339261059716
0.98 0.3 58.3159452836949
0.99 0.3 57.1854092515209
1 0.3 56.2740355570895

0 0.31 644.45878518335
0.01 0.31 385.002366875841
0.02 0.31 502.859259137186
0.03 0.31 453.233542668678
0.04 0.31 483.490609629598
0.05 0.31 311.1451052162
0.06 0.31 388.02312431091
0.07 0.31 477.264914381939
0.08 0.31 777.956629189571
0.09 0.31 650.340298920496
0.1 0.31 664.382371003325
0.11 0.31 607.99634579494
0.12 0.31 509.576896061821
0.13 0.31 528.704236506575
0.14 0.31 565.412965627779
0.15 0.31 420.47837958687
0.16 0.31 532.774556167991
0.17 0.31 549.651647591454
0.18 0.31 649.029024697663
0.19 0.31 713.548311608962
0.2 0.31 729.213253102273
0.21 0.31 655.861805565776
0.22 0.31 749.119865241872
0.23 0.31 817.653681273435
0.24 0.31 751.961207643054
0.25 0.31 732.230360815502
0.26 0.31 794.870399310479
0.27 0.31 840.809564645883
0.28 0.31 833.51538468105
0.29 0.31 878.92106369116
0.3 0.31 757.248647143064
0.31 0.31 1002.362587141
0.32 0.31 1053.01461053492
0.33 0.31 1053.7205423166
0.34 0.31 964.5323131964
0.35 0.31 1040.51917204826
0.36 0.31 1117.17716970049
0.37 0.31 1091.16506290295
0.38 0.31 1068.33096880134
0.39 0.31 1035.84183295521
0.4 0.31 926.035666915697
0.41 0.31 875.356953476695
0.42 0.31 668.120392145009
0.43 0.31 714.66071054732
0.44 0.31 481.646961269351
0.45 0.31 365.945148075501
0.46 0.31 299.313214208795
0.47 0.31 473.955485778992
0.48 0.31 541.635402554154
0.49 0.31 584.938469413664
0.5 0.31 573.78954722093
0.51 0.31 750.767663794865
0.52 0.31 699.898502713072
0.53 0.31 689.149768700534
0.54 0.31 592.659388266144
0.55 0.31 584.743821600537
0.56 0.31 549.944302725285
0.57 0.31 518.93082583327
0.58 0.31 373.458322842054
0.59 0.31 387.583745789216
0.6 0.31 590.297129672845
0.61 0.31 632.479171593816
0.62 0.31 429.812068350808
0.63 0.31 531.967965670866
0.64 0.31 309.455534931919
0.65 0.31 182.000137362585
0.66 0.31 216.569859860508
0.67 0.31 171.196861587005
0.68 0.31 159.477772659856
0.69 0.31 156.693595810057
0.7 0.31 163.935098105653
0.71 0.31 164.618437925677
0.72 0.31 165.146225922749
0.73 0.31 141.779115961063
0.74 0.31 93.9932665960908
0.75 0.31 83.5775808365944
0.76 0.31 75.0658262159745
0.77 0.31 69.211401613382
0.78 0.31 66.0019890736934
0.79 0.31 64.6389663687324
0.8 0.31 64.0112742719084
0.81 0.31 63.4065298224283
0.82 0.31 61.4846801347764
0.83 0.31 51.5061384335317
0.84 0.31 49.5207051685425
0.85 0.31 48.3606576525886
0.86 0.31 48.0779658640508
0.87 0.31 48.6037480811369
0.88 0.31 49.803746127704
0.89 0.31 51.5037926365626
0.9 0.31 53.5076299004724
0.91 0.31 55.6162361005732
0.92 0.31 57.6461322466571
0.93 0.31 59.4375479657378
0.94 0.31 60.8422451820841
0.95 0.31 61.6864106110607
0.96 0.31 61.7332117548761
0.97 0.31 60.7660848375793
0.98 0.31 58.9581292868029
0.99 0.31 57.0940460115655
1 0.31 55.8662031184447

0 0.32 761.775482146807
0.01 0.32 278.899362674066
0.02 0.32 31.0383134206742
0.03 0.32 83.3382655207078
0.04 0.32 316.097215584067
0.05 0.32 276.227030719298
0.06 0.32 459.655951011188
0.07 0.32 417.121983357387
0.08 0.32 682.577714623031
0.09 0.32 461.896507131197
0.1 0.32 613.702180051529
0.11 0.32 469.528161668712
0.12 0.32 634.4221504645
0.13 0.32 589.058536055628
0.14 0.32 645.80453768923
0.15 0.32 503.193502740248
0.16 0.32 750.18817272735
0.17 0.32 774.030702362639
0.18 0.32 774.125268674263
0.19 0.32 841.180364309581
0.2 0.32 862.036004874506
0.21 0.32 927.437854575712
0.22 0.32 729.582475940863
0.23 0.32 733.401809992312
0.24 0.32 733.341524052743
0.25 0.32 845.34668988528
0.26 0.32 792.947483885282
0.27 0.32 818.111618118213
0.28 0.32 887.325671047559
0.29 0.32 920.544823460542
0.3 0.32 919.49778053022
0.31 0.32 924.894688978156
0.32 0.32 885.011593652874
0.33 0.32 1068.01976222353
0.34 0.32 1012.02684317166
0.35 0.32 1117.9453886483
0.36 0.32 997.846050751317
0.37 0.32 1014.75612015893
0.38 0.32 1104.02459691802
0.39 0.32 1053.31558537791
0.4 0.32 1080.70734637089
0.41 0.32 968.647568778242
0.42 0.32 955.76640080095
0.43 0.32 605.82322784786
0.44 0.32 448.776230431158
0.45 0.32 476.45856325603
0.46 0.32 368.699724437109
0.47 0.32 535.797174777919
0.48 0.32 484.770017430946
0.49 0.32 339.819373344134
0.5 0.32 553.051465326691
0.51 0.32 725.264349323748
0.52 0.32 699.742658553843
0.53 0.32 602.181627501205
0.54 0.32 583.463210236944
0.55 0.32 651.001655911872
0.56 0.32 570.477021535487
0.57 0.32 445.142782037404
0.58 0.32 475.515004705425
0.59 0.32 493.722988425696
0.6 0.32 491.482473441322
0.61 0.32 630.539503996379
0.62 0.32 475.958163077386
0.63 0.32 398.471587067384
0.64 0.32 256.180318135488
0.65 0.32 233.849206502024
0.66 0.32 171.38918459019
0.67 0.32 165.483862865885
0.68 0.32 165.899883840358
0.69 0.32 166.156141841933
0.7 0.32 166.338693122847
0.71 0.32 166.473732771825
0.72 0.32 166.577179892790
0.73 0.32 141.923376632528
0.74 0.32 130.828246724478
0.75 0.32 85.1301391573324
0.76 0.32 76.4282226787856
0.77 0.32 70.2681570119138
0.78 0.32 66.8331478440733
0.79 0.32 65.4912084647596
0.8 0.32 65.1668969655477
0.81 0.32 65.0157782678615
0.82 0.32 64.1523475594718
0.83 0.32 61.7195535183312
0.84 0.32 52.7260675271072
0.85 0.32 51.0247261436196
0.86 0.32 50.2864981560408
0.87 0.32 50.4565835637465
0.88 0.32 51.3973264463165
0.89 0.32 52.9240315684295
0.9 0.32 54.8298338786548
0.91 0.32 56.9098421902056
0.92 0.32 58.9828394669861
0.93 0.32 60.9008936544207
0.94 0.32 62.531470069452
0.95 0.32 63.6852448487039
0.96 0.32 64.25853021093
0.97 0.32 62.875744591009
0.98 0.32 59.6975996470402
0.99 0.32 56.522715233707
1 0.32 55.0482077171212

0 0.33 624.216194038572
0.01 0.33 301.450674240414
0.02 0.33 261.483511143628
0.03 0.33 394.734595012902
0.04 0.33 302.908834139911
0.05 0.33 326.549023119041
0.06 0.33 193.217591331638
0.07 0.33 226.21127580207
0.08 0.33 293.937232245253
0.09 0.33 292.609488055326
0.1 0.33 395.628780550657
0.11 0.33 302.807237033727
0.12 0.33 224.18700229942
0.13 0.33 198.371231029099
0.14 0.33 241.149542193221
0.15 0.33 317.095456290373
0.16 0.33 430.411071070436
0.17 0.33 327.529536988651
0.18 0.33 478.659896795209
0.19 0.33 405.791920323705
0.2 0.33 495.751303982148
0.21 0.33 524.895629244519
0.22 0.33 518.079829080423
0.23 0.33 551.417132577507
0.24 0.33 756.77629435653
0.25 0.33 711.967630795109
0.26 0.33 775.983492930101
0.27 0.33 869.30023311857
0.28 0.33 798.710361332567
0.29 0.33 818.364970963445
0.3 0.33 949.37043265524
0.31 0.33 984.088813928906
0.32 0.33 1279.29412650102
0.33 0.33 1286.75821940254
0.34 0.33 1394.10180664828
0.35 0.33 1352.16398362033
0.36 0.33 1360.53469231769
0.37 0.33 1303.29167667871
0.38 0.33 1309.78249785985
0.39 0.33 1258.26343207613
0.4 0.33 1081.12153692358
0.41 0.33 1041.99579701648
0.42 0.33 840.595145655743
0.43 0.33 739.40582632273
0.44 0.33 492.280209839884
0.45 0.33 665.299958590108
0.46 0.33 550.657594245281
0.47 0.33 510.51227458309
0.48 0.33 659.54792411166
0.49 0.33 668.9945806208
0.5 0.33 650.492754840513
0.51 0.33 781.657486690942
0.52 0.33 800.834505999835
0.53 0.33 619.518484389288
0.54 0.33 640.432318047739
0.55 0.33 610.718077348297
0.56 0.33 552.43052278092
0.57 0.33 511.596327195573
0.58 0.33 497.037545563713
0.59 0.33 386.940657078059
0.6 0.33 425.008236273134
0.61 0.33 624.965284235852
0.62 0.33 467.773535484854
0.63 0.33 377.384918882565
0.64 0.33 333.843293777185
0.65 0.33 234.203673113809
0.66 0.33 108.753264318824
0.67 0.33 182.863896316659
0.68 0.33 203.286332278086
0.69 0.33 210.118076853098
0.7 0.33 177.409115544053
0.71 0.33 177.122223723855
0.72 0.33 176.917911342943
0.73 0.33 142.161540463602
0.74 0.33 130.223226114836
0.75 0.33 115.272361678136
0.76 0.33 89.1379717275229
0.77 0.33 77.0279234970337
0.78 0.33 69.1856960726241
0.79 0.33 65.6152954262325
0.8 0.33 65.2293230205114
0.81 0.33 66.538560211019
0.82 0.33 65.5351982592852
0.83 0.33 59.9163674268506
0.84 0.33 58.0987266782868
0.85 0.33 56.8256837799103
0.86 0.33 51.9374837193515
0.87 0.33 51.8979391379659
0.88 0.33 52.6561937886023
0.89 0.33 54.036957839146
0.9 0.33 58.1550832627949
0.91 0.33 59.7186896772914
0.92 0.33 61.3102066824307
0.93 0.33 62.8695533708151
0.94 0.33 64.3642574045217
0.95 0.33 65.7147363057771
0.96 0.33 66.5111794655193
0.97 0.33 65.2274913398114
0.98 0.33 59.8676863772043
0.99 0.33 54.567174763013
1 0.33 53.264550465168

0 0.34 737.784202731395
0.01 0.34 623.251052626468
0.02 0.34 620.72784455025
0.03 0.34 456.476570373552
0.04 0.34 684.361702318299
0.05 0.34 718.013846454231
0.06 0.34 621.308272920939
0.07 0.34 710.67079249115
0.08 0.34 877.253482751707
0.09 0.34 736.775557140708
0.1 0.34 800.907098232997
0.11 0.34 633.854989094509
0.12 0.34 594.686158658498
0.13 0.34 635.473132791623
0.14 0.34 638.569470770409
0.15 0.34 553.05364775942
0.16 0.34 743.991166950254
0.17 0.34 615.989279127486
0.18 0.34 807.05863306206
0.19 0.34 675.019606530062
0.2 0.34 952.232610080121
0.21 0.34 919.16889851648
0.22 0.34 1007.45617299216
0.23 0.34 921.66239073752
0.24 0.34 1028.26308389439
0.25 0.34 933.707153340918
0.26 0.34 939.16147333672
0.27 0.34 984.867723148647
0.28 0.34 1017.99367763263
0.29 0.34 1014.85233457878
0.3 0.34 1089.00467556388
0.31 0.34 1164.41533938711
0.32 0.34 1056.01636900192
0.33 0.34 1152.66841459285
0.34 0.34 1052.62371054428
0.35 0.34 1096.61831327039
0.36 0.34 1133.74092935732
0.37 0.34 1210.81965502712
0.38 0.34 1308.38776916478
0.39 0.34 1159.97356905233
0.4 0.34 997.648872098796
0.41 0.34 776.675893922298
0.42 0.34 740.427164547601
0.43 0.34 562.180897932329
0.44 0.34 518.441417809187
0.45 0.34 493.324760578668
0.46 0.34 473.64130995934
0.47 0.34 586.235853987113
0.48 0.34 496.32045625785
0.49 0.34 550.028899786184
0.5 0.34 490.278009398749
0.51 0.34 700.587556341104
0.52 0.34 654.969234162949
0.53 0.34 514.977596794268
0.54 0.34 564.380511711735
0.55 0.34 519.587479833762
0.56 0.34 546.058441011583
0.57 0.34 550.584066696449
0.58 0.34 369.633791339482
0.59 0.34 364.891189534634
0.6 0.34 369.988727530989
0.61 0.34 363.555991423605
0.62 0.34 533.069130413683
0.63 0.34 505.741539227301
0.64 0.34 525.431644745537
0.65 0.34 325.388831400219
0.66 0.34 234.922912462791
0.67 0.34 230.879732000038
0.68 0.34 212.341495043151
0.69 0.34 214.240000388269
0.7 0.34 215.885478449766
0.71 0.34 217.102621925275
0.72 0.34 218.011647260457
0.73 0.34 180.09732494687
0.74 0.34 137.231402949418
0.75 0.34 120.875900058625
0.76 0.34 90.9017141350552
0.77 0.34 78.4392072748726
0.78 0.34 70.1678158552955
0.79 0.34 66.2504452732702
0.8 0.34 65.7269260050155
0.81 0.34 67.1509782038995
0.82 0.34 66.2839934952069
0.83 0.34 64.8770179761455
0.84 0.34 64.5010057151762
0.85 0.34 64.1299467283478
0.86 0.34 63.8406587059817
0.87 0.34 55.9628509831285
0.88 0.34 56.5448546434845
0.89 0.34 57.5459169193404
0.9 0.34 58.8253769265753
0.91 0.34 60.2615488969784
0.92 0.34 61.7692967943092
0.93 0.34 63.3097779449775
0.94 0.34 64.8864075826285
0.95 0.34 66.4933883420113
0.96 0.34 67.83027300417
0.97 0.34 67.0226419037272
0.98 0.34 59.9405367419386
0.99 0.34 52.9421996763088
1 0.34 52.1406260128256

0 0.35 588.651929241721
0.01 0.35 636.690899102539
0.02 0.35 1101.75861716621
0.03 0.35 734.039442673212
0.04 0.35 1088.5226166231
0.05 0.35 1109.37473434363
0.06 0.35 1070.75836190991
0.07 0.35 851.555012433137
0.08 0.35 531.364875109373
0.09 0.35 828.360559780583
0.1 0.35 815.759870121104
0.11 0.35 920.095365111682
0.12 0.35 992.336643936925
0.13 0.35 923.170200396438
0.14 0.35 843.046822721016
0.15 0.35 755.315397234824
0.16 0.35 836.244935649837
0.17 0.35 855.802821741083
0.18 0.35 796.331950884805
0.19 0.35 883.181749018853
0.2 0.35 894.283772691868
0.21 0.35 930.802656850527
0.22 0.35 837.219083991759
0.23 0.35 942.087474972468
0.24 0.35 1023.95692511941
0.25 0.35 989.88574153788
0.26 0.35 861.656056962405
0.27 0.35 987.43173358972
0.28 0.35 1024.07862749888
0.29 0.35 1031.90712804012
0.3 0.35 1023.55742999599
0.31 0.35 1035.10795504624
0.32 0.35 1087.05178096538
0.33 0.35 1178.49442739455
0.34 0.35 1172.11067519241
0.35 0.35 1008.62325379698
0.36 0.35 1236.49049947826
0.37 0.35 1153.91093872101
0.38 0.35 1054.51762479344
0.39 0.35 1009.94568111359
0.4 0.35 874.08361642351
0.41 0.35 690.75455532338
0.42 0.35 724.151804596246
0.43 0.35 627.27499631342
0.44 0.35 597.769169663341
0.45 0.35 542.549966362546
0.46 0.35 585.581886417263
0.47 0.35 558.459046484163
0.48 0.35 464.292320095864
0.49 0.35 440.112760323988
0.5 0.35 531.483932494671
0.51 0.35 773.478571454956
0.52 0.35 740.455331941097
0.53 0.35 586.700545849414
0.54 0.35 632.008316796543
0.55 0.35 587.255554081866
0.56 0.35 464.897333289835
0.57 0.35 438.064894393513
0.58 0.35 379.070585775262
0.59 0.35 353.998608189354
0.6 0.35 388.209801524897
0.61 0.35 421.812150133208
0.62 0.35 460.820131613192
0.63 0.35 330.320560819335
0.64 0.35 372.334551311049
0.65 0.35 349.677409105810
0.66 0.35 256.695462133241
0.67 0.35 241.997316571239
0.68 0.35 210.976509640164
0.69 0.35 206.988433353855
0.7 0.35 205.450090468000
0.71 0.35 204.924769482479
0.72 0.35 201.933955558395
0.73 0.35 150.067995659544
0.74 0.35 137.982126808128
0.75 0.35 122.974971885802
0.76 0.35 106.424200594725
0.77 0.35 78.4226664652365
0.78 0.35 71.8189329532099
0.79 0.35 68.4473642658708
0.8 0.35 67.5907389355982
0.81 0.35 68.222643088955
0.82 0.35 67.4155424343758
0.83 0.35 65.8058015717756
0.84 0.35 65.571574061535
0.85 0.35 65.2566216371443
0.86 0.35 56.8041743486758
0.87 0.35 56.8207477823085
0.88 0.35 57.3076404894733
0.89 0.35 58.1619657102741
0.9 0.35 59.270757070977
0.91 0.35 60.5325063710316
0.92 0.35 61.8720542941888
0.93 0.35 63.2469206406703
0.94 0.35 64.6363893216485
0.95 0.35 65.9748058588129
0.96 0.35 66.865286641387
0.97 0.35 65.6670149668118
0.98 0.35 59.9120434694075
0.99 0.35 54.205387529519
1 0.35 52.9158676955731

0 0.36 328.460903152871
0.01 0.36 242.404517490908
0.02 0.36 473.5429800979
0.03 0.36 425.007770399554
0.04 0.36 577.935244902057
0.05 0.36 774.206220919077
0.06 0.36 601.971665861442
0.07 0.36 646.413322418404
0.08 0.36 728.32357293994
0.09 0.36 747.17399325726
0.1 0.36 731.872811354541
0.11 0.36 463.316586579846
0.12 0.36 461.049671619013
0.13 0.36 679.142903666084
0.14 0.36 413.841140656653
0.15 0.36 679.861427792458
0.16 0.36 630.23352029228
0.17 0.36 730.313876973456
0.18 0.36 787.838076574114
0.19 0.36 801.555448986531
0.2 0.36 601.6423590473
0.21 0.36 572.318219874223
0.22 0.36 639.315854644635
0.23 0.36 664.906368821957
0.24 0.36 772.263318370101
0.25 0.36 891.806116653166
0.26 0.36 897.412679039025
0.27 0.36 820.840666877562
0.28 0.36 889.313458629746
0.29 0.36 962.48972669842
0.3 0.36 952.752693672393
0.31 0.36 1052.40627026828
0.32 0.36 987.044659830547
0.33 0.36 1012.15311974029
0.34 0.36 1058.78476122392
0.35 0.36 1184.71640116949
0.36 0.36 976.40753100332
0.37 0.36 1152.24009273241
0.38 0.36 1047.01971772264
0.39 0.36 1018.01154595614
0.4 0.36 911.259669523457
0.41 0.36 914.40606570604
0.42 0.36 739.720491131617
0.43 0.36 676.678394069147
0.44 0.36 632.00633960428
0.45 0.36 611.019629471918
0.46 0.36 666.816938072212
0.47 0.36 555.921699702395
0.48 0.36 382.732058364595
0.49 0.36 480.733642051396
0.5 0.36 557.730145948737
0.51 0.36 907.561447230985
0.52 0.36 790.665172623659
0.53 0.36 588.654530433598
0.54 0.36 630.997093891881
0.55 0.36 471.161372355587
0.56 0.36 576.107674744921
0.57 0.36 465.428591407962
0.58 0.36 374.247443812246
0.59 0.36 317.910036488312
0.6 0.36 397.329781038371
0.61 0.36 456.338254587537
0.62 0.36 403.727688052232
0.63 0.36 388.282457281898
0.64 0.36 366.628572884114
0.65 0.36 329.980388583473
0.66 0.36 243.546806782132
0.67 0.36 197.733570962182
0.68 0.36 194.815486048495
0.69 0.36 179.306198291676
0.7 0.36 177.791401292263
0.71 0.36 177.116846896749
0.72 0.36 146.993551110818
0.73 0.36 129.231619229028
0.74 0.36 120.916597853237
0.75 0.36 110.922284103169
0.76 0.36 100.062824711839
0.77 0.36 89.8276793738976
0.78 0.36 76.7317479098366
0.79 0.36 72.8680367207793
0.8 0.36 71.3474149441521
0.81 0.36 71.3626432681485
0.82 0.36 70.5298408867882
0.83 0.36 66.8857972244949
0.84 0.36 57.1318154748361
0.85 0.36 57.8163562291693
0.86 0.36 57.4509073088078
0.87 0.36 57.4947176708583
0.88 0.36 57.9094148565126
0.89 0.36 58.6217627881511
0.9 0.36 59.5451906329967
0.91 0.36 60.5958343567965
0.92 0.36 61.7019103615827
0.93 0.36 62.8027746883398
0.94 0.36 63.8268352564527
0.95 0.36 64.61793719493
0.96 0.36 64.7493748645202
0.97 0.36 63.315707635161
0.98 0.36 59.8260641456347
0.99 0.36 56.3376402849705
1 0.36 54.5638075681614

0 0.37 393.451706439304
0.01 0.37 471.834547802511
0.02 0.37 640.552399183705
0.03 0.37 616.333996547327
0.04 0.37 750.212869657673
0.05 0.37 659.267168073764
0.06 0.37 793.97558715618
0.07 0.37 717.001404740604
0.08 0.37 675.86829049749
0.09 0.37 629.308435109526
0.1 0.37 758.193779584085
0.11 0.37 577.749875984409
0.12 0.37 572.355467519967
0.13 0.37 703.376327864394
0.14 0.37 766.734728573058
0.15 0.37 755.82672511628
0.16 0.37 684.904000572343
0.17 0.37 744.708712584994
0.18 0.37 840.796497851888
0.19 0.37 764.385349480221
0.2 0.37 837.813043584307
0.21 0.37 876.50001631489
0.22 0.37 904.56705251739
0.23 0.37 857.194679638179
0.24 0.37 906.956718757847
0.25 0.37 863.871820642391
0.26 0.37 887.300843795384
0.27 0.37 895.092060349102
0.28 0.37 936.809759609709
0.29 0.37 967.73263213555
0.3 0.37 1006.63559171132
0.31 0.37 1021.56759742075
0.32 0.37 1167.75846171201
0.33 0.37 1205.07554074423
0.34 0.37 1107.710721082
0.35 0.37 1185.39012658281
0.36 0.37 1154.51080176844
0.37 0.37 1204.28927704269
0.38 0.37 1097.56593651589
0.39 0.37 1012.18926120563
0.4 0.37 913.803671747931
0.41 0.37 850.040057703165
0.42 0.37 760.64351078544
0.43 0.37 609.065479320574
0.44 0.37 646.267399301558
0.45 0.37 501.058534804069
0.46 0.37 462.086199967062
0.47 0.37 379.939617439403
0.48 0.37 411.925428688252
0.49 0.37 465.848294726942
0.5 0.37 692.124342369202
0.51 0.37 829.140276732472
0.52 0.37 759.157511521818
0.53 0.37 595.148296981517
0.54 0.37 588.432825732895
0.55 0.37 552.08300145902
0.56 0.37 516.226496510979
0.57 0.37 450.12165211196
0.58 0.37 416.637814054365
0.59 0.37 494.490429432158
0.6 0.37 307.305118245694
0.61 0.37 376.182334646379
0.62 0.37 416.726020305908
0.63 0.37 361.25778216741
0.64 0.37 264.572033171033
0.65 0.37 193.148437186072
0.66 0.37 154.747329243137
0.67 0.37 151.959569886057
0.68 0.37 154.955525874348
0.69 0.37 151.316931465645
0.7 0.37 152.903968088703
0.71 0.37 153.95306099091
0.72 0.37 154.652236135450
0.73 0.37 135.449240127136
0.74 0.37 128.251565791001
0.75 0.37 119.301368902112
0.76 0.37 109.374129516171
0.77 0.37 99.7614183519995
0.78 0.37 91.8585915205459
0.79 0.37 77.4383778773838
0.8 0.37 70.2445661202393
0.81 0.37 69.6626679389297
0.82 0.37 63.6929267761693
0.83 0.37 57.7420611010008
0.84 0.37 58.6806706471237
0.85 0.37 58.1970820374064
0.86 0.37 57.9825401504947
0.87 0.37 58.0608309710475
0.88 0.37 58.411314892855
0.89 0.37 58.9849033408305
0.9 0.37 59.7181159044015
0.91 0.37 60.5431516391029
0.92 0.37 61.3923043407042
0.93 0.37 62.1934358491908
0.94 0.37 62.8500364670451
0.95 0.37 63.1977144674171
0.96 0.37 62.951128648766
0.97 0.37 61.7723750211707
0.98 0.37 59.9981629438129
0.99 0.37 57.8936815191558
1 0.37 56.6106247555399

0 0.38 267.614173765143
0.01 0.38 208.025013159476
0.02 0.38 469.285659806476
0.03 0.38 400.841086342206
0.04 0.38 492.198154913242
0.05 0.38 390.709511657958
0.06 0.38 356.926927255426
0.07 0.38 559.542527159464
0.08 0.38 476.803994110788
0.09 0.38 529.675545310523
0.1 0.38 562.287381327378
0.11 0.38 413.166257092711
0.12 0.38 532.877701729018
0.13 0.38 491.692308766367
0.14 0.38 540.002227495406
0.15 0.38 433.556954159428
0.16 0.38 320.756942403434
0.17 0.38 607.640646517331
0.18 0.38 595.525391314258
0.19 0.38 584.119944275146
0.2 0.38 627.86983722743
0.21 0.38 546.90498086962
0.22 0.38 711.074292883662
0.23 0.38 735.679591262392
0.24 0.38 746.844169020553
0.25 0.38 739.627586424411
0.26 0.38 795.338448837977
0.27 0.38 691.299929263702
0.28 0.38 914.843006477068
0.29 0.38 1018.56340210121
0.3 0.38 989.60237878655
0.31 0.38 1036.09985040053
0.32 0.38 982.610252846977
0.33 0.38 1023.73487075512
0.34 0.38 993.456541676585
0.35 0.38 1122.9345169243
0.36 0.38 1129.0308343885
0.37 0.38 1040.79788633529
0.38 0.38 962.12394508192
0.39 0.38 959.517545905233
0.4 0.38 625.919726482558
0.41 0.38 640.745404977671
0.42 0.38 422.934711864609
0.43 0.38 588.882863904189
0.44 0.38 448.907073234539
0.45 0.38 441.6412513568
0.46 0.38 448.385279976941
0.47 0.38 450.242278889933
0.48 0.38 461.258322634942
0.49 0.38 379.645044350641
0.5 0.38 586.792810112735
0.51 0.38 811.516794280932
0.52 0.38 792.343384966392
0.53 0.38 637.422885139842
0.54 0.38 539.991685584139
0.55 0.38 583.533266318211
0.56 0.38 505.207918584022
0.57 0.38 434.923710091782
0.58 0.38 425.875625975472
0.59 0.38 388.030276138345
0.6 0.38 335.90040562643
0.61 0.38 434.026379958638
0.62 0.38 435.617667800561
0.63 0.38 317.744291215436
0.64 0.38 220.518496276389
0.65 0.38 169.548596278471
0.66 0.38 142.865454186798
0.67 0.38 138.776986216395
0.68 0.38 140.148020423502
0.69 0.38 141.835177906527
0.7 0.38 143.005782507692
0.71 0.38 143.821917416266
0.72 0.38 135.599551635513
0.73 0.38 135.846693942033
0.74 0.38 113.793489924107
0.75 0.38 108.297886559717
0.76 0.38 102.212868041268
0.77 0.38 96.2151296883164
0.78 0.38 91.0562779939229
0.79 0.38 87.2841965667598
0.8 0.38 70.8439792261807
0.81 0.38 69.9026988777042
0.82 0.38 63.8619892298848
0.83 0.38 59.4886666390456
0.84 0.38 58.8519769262236
0.85 0.38 58.5840990066578
0.86 0.38 58.4901286932277
0.87 0.38 58.5902659098219
0.88 0.38 58.8749276372686
0.89 0.38 59.3134487982867
0.9 0.38 59.8618303038436
0.91 0.38 60.4679578974643
0.92 0.38 61.0731543883345
0.93 0.38 61.6085462798796
0.94 0.38 61.9850226529914
0.95 0.38 62.722761994672
0.96 0.38 62.2353707749753
0.97 0.38 61.2851977370191
0.98 0.38 59.9637457001783
0.99 0.38 58.6320917387117
1 0.38 57.6559788164649

0 0.39 398.627893278932
0.01 0.39 296.751129736687
0.02 0.39 321.352134581365
0.03 0.39 275.515505371295
0.04 0.39 267.12757139614
0.05 0.39 380.610218596401
0.06 0.39 320.955077542014
0.07 0.39 468.523443383573
0.08 0.39 620.468695503649
0.09 0.39 489.220198376968
0.1 0.39 399.710053038449
0.11 0.39 352.100637460372
0.12 0.39 249.211789849517
0.13 0.39 234.664803496391
0.14 0.39 261.926212510317
0.15 0.39 177.257797571785
0.16 0.39 205.356970176325
0.17 0.39 139.490714386299
0.18 0.39 390.438326243723
0.19 0.39 501.208050713474
0.2 0.39 564.111830047908
0.21 0.39 584.432497813049
0.22 0.39 661.610390637874
0.23 0.39 587.185196424433
0.24 0.39 779.060635637561
0.25 0.39 613.715870171206
0.26 0.39 583.371848823716
0.27 0.39 975.07938733213
0.28 0.39 947.039238521826
0.29 0.39 1046.87056778763
0.3 0.39 1040.57173150149
0.31 0.39 1091.7967344245
0.32 0.39 1118.93232145649
0.33 0.39 1117.20773583072
0.34 0.39 1099.37221585776
0.35 0.39 1036.22758600609
0.36 0.39 907.684668869096
0.37 0.39 849.426420415565
0.38 0.39 881.115778828186
0.39 0.39 989.907887886545
0.4 0.39 871.676396663349
0.41 0.39 717.027260430174
0.42 0.39 500.258228218187
0.43 0.39 776.369168115272
0.44 0.39 630.940378562032
0.45 0.39 581.592120390227
0.46 0.39 588.431756620936
0.47 0.39 541.827575894767
0.48 0.39 509.880149544969
0.49 0.39 462.738566579446
0.5 0.39 505.719704381785
0.51 0.39 829.453333346729
0.52 0.39 754.205127070878
0.53 0.39 601.886485310976
0.54 0.39 599.890784226596
0.55 0.39 493.586941176527
0.56 0.39 659.880742710378
0.57 0.39 468.378652374337
0.58 0.39 647.853669048806
0.59 0.39 431.550831884264
0.6 0.39 466.223499300496
0.61 0.39 376.620016063937
0.62 0.39 314.080429189722
0.63 0.39 356.685726655834
0.64 0.39 291.754506563309
0.65 0.39 190.024757334406
0.66 0.39 91.8334192982054
0.67 0.39 129.662324474703
0.68 0.39 137.957136629403
0.69 0.39 140.919286137872
0.7 0.39 137.654514808968
0.71 0.39 138.341666851307
0.72 0.39 138.800228447329
0.73 0.39 139.133111833752
0.74 0.39 116.361341668277
0.75 0.39 111.769924584765
0.76 0.39 106.678935485008
0.77 0.39 101.575963555794
0.78 0.39 85.89894143593
0.79 0.39 83.3781904407552
0.8 0.39 81.6957283044349
0.81 0.39 67.5185905473895
0.82 0.39 59.6782028725245
0.83 0.39 59.6074326557508
0.84 0.39 59.5647672837523
0.85 0.39 59.0646941630964
0.86 0.39 59.0487314555864
0.87 0.39 59.1479747876189
0.88 0.39 59.3596604362718
0.89 0.39 59.6668982354723
0.9 0.39 60.0418960559351
0.91 0.39 60.4478609731684
0.92 0.39 62.345803135072
0.93 0.39 62.2996819009055
0.94 0.39 62.1983148350727
0.95 0.39 61.9598245404545
0.96 0.39 61.5025346404021
0.97 0.39 60.7930931132549
0.98 0.39 59.9028183617835
0.99 0.39 59.0039731005289
1 0.39 58.2719533998026

0 0.4 1123.80817210946
0.01 0.4 1108.59761703695
0.02 0.4 1130.18165132867
0.03 0.4 942.337490127608
0.04 0.4 929.709658441817
0.05 0.4 877.438149216228
0.06 0.4 964.613356117362
0.07 0.4 839.783753712823
0.08 0.4 927.074129182775
0.09 0.4 941.478688925033
0.1 0.4 822.14272805882
0.11 0.4 942.30256818073
0.12 0.4 826.825809527013
0.13 0.4 946.935247680643
0.14 0.4 991.014601809681
0.15 0.4 861.450558825055
0.16 0.4 930.924111461294
0.17 0.4 913.01311107782
0.18 0.4 769.550405496612
0.19 0.4 969.222431900954
0.2 0.4 1021.55458953499
0.21 0.4 914.379085336055
0.22 0.4 966.337349842176
0.23 0.4 1011.39125564739
0.24 0.4 971.94861644019
0.25 0.4 1049.02990348226
0.26 0.4 1027.55021526931
0.27 0.4 1024.19947471184
0.28 0.4 1080.1319727237
0.29 0.4 1074.42153017333
0.3 0.4 1068.63223327766
0.31 0.4 1253.08063220209
0.32 0.4 1228.81898585593
0.33 0.4 1244.02145479891
0.34 0.4 1211.22947293236
0.35 0.4 1130.50727361658
0.36 0.4 1130.45382497473
0.37 0.4 864.437533255006
0.38 0.4 935.666813187258
0.39 0.4 969.976005734162
0.4 0.4 813.62090066566
0.41 0.4 646.515021016527
0.42 0.4 628.7055537372
0.43 0.4 655.535073813751
0.44 0.4 526.765445430886
0.45 0.4 678.623424662014
0.46 0.4 461.335431654669
0.47 0.4 560.691113715921
0.48 0.4 479.396601573269
0.49 0.4 433.687108524106
0.5 0.4 405.272117224958
0.51 0.4 969.142124664902
0.52 0.4 758.926214331802
0.53 0.4 736.927310187375
0.54 0.4 614.939090073155
0.55 0.4 504.002392454639
0.56 0.4 511.504911022367
0.57 0.4 532.839918643489
0.58 0.4 449.614914009756
0.59 0.4 484.089182899184
0.6 0.4 326.830782668952
0.61 0.4 298.034525684525
0.62 0.4 279.093060644653
0.63 0.4 358.893311305742
0.64 0.4 228.123004100858
0.65 0.4 169.026744925174
0.66 0.4 145.981279964247
0.67 0.4 139.875682859946
0.68 0.4 133.867154533874
0.69 0.4 134.536079773254
0.7 0.4 135.062486983736
0.71 0.4 135.424495349417
0.72 0.4 135.684000103479
0.73 0.4 135.879355323128
0.74 0.4 118.479716810545
0.75 0.4 114.621012946404
0.76 0.4 95.5659682020459
0.77 0.4 92.1225457790022
0.78 0.4 89.1684231557815
0.79 0.4 86.8101254628872
0.8 0.4 85.090061489686
0.81 0.4 83.0199428285408
0.82 0.4 74.4347231156055
0.83 0.4 74.2894644444956
0.84 0.4 60.085716959663
0.85 0.4 65.6731616161474
0.86 0.4 65.6105258006577
0.87 0.4 59.792942600472
0.88 0.4 59.9211855331144
0.89 0.4 62.5149065689721
0.9 0.4 62.2903068657817
0.91 0.4 62.1121844918829
0.92 0.4 61.9678597187571
0.93 0.4 61.8281141035689
0.94 0.4 61.6489536158582
0.95 0.4 61.3793561074169
0.96 0.4 60.9779365833854
0.97 0.4 60.4371644960955
0.98 0.4 59.801776140091
0.99 0.4 59.1595969734451
1 0.4 58.6012932053262

0 0.41 762.431658117631
0.01 0.41 287.264285980697
0.02 0.41 689.410146792169
0.03 0.41 539.529111170102
0.04 0.41 443.069617667472
0.05 0.41 671.712876756133
0.06 0.41 776.419853558627
0.07 0.41 795.016787369927
0.08 0.41 749.231539378849
0.09 0.41 773.567241356561
0.1 0.41 690.868685424372
0.11 0.41 592.364613477206
0.12 0.41 526.447026774774
0.13 0.41 723.852897348626
0.14 0.41 715.183026714141
0.15 0.41 712.573004610756
0.16 0.41 663.67699267038
0.17 0.41 518.306245862424
0.18 0.41 717.022453553583
0.19 0.41 856.947450255848
0.2 0.41 773.852222197494
0.21 0.41 804.003347256714
0.22 0.41 884.1840931616
0.23 0.41 879.539698023915
0.24 0.41 807.397712468892
0.25 0.41 937.270384947695
0.26 0.41 872.8787418651
0.27 0.41 691.568238209361
0.28 0.41 921.979369237729
0.29 0.41 643.43465472416
0.3 0.41 1010.76599334366
0.31 0.41 1076.49894774682
0.32 0.41 1049.92819192552
0.33 0.41 1119.35460994271
0.34 0.41 1070.91536178169
0.35 0.41 1095.87731001239
0.36 0.41 1108.12595461888
0.37 0.41 1085.33686222297
0.38 0.41 1008.39055058048
0.39 0.41 907.118810134593
0.4 0.41 704.0627342787
0.41 0.41 529.67081286399
0.42 0.41 504.275795274768
0.43 0.41 418.978554343775
0.44 0.41 516.005926807047
0.45 0.41 465.80234370385
0.46 0.41 513.481972614424
0.47 0.41 507.139370291836
0.48 0.41 462.335778412184
0.49 0.41 485.885718250701
0.5 0.41 420.275110017236
0.51 0.41 969.074117805238
0.52 0.41 845.229444411398
0.53 0.41 696.703426143434
0.54 0.41 600.343550310987
0.55 0.41 603.714123488924
0.56 0.41 640.666119597408
0.57 0.41 522.605849374077
0.58 0.41 481.457268924252
0.59 0.41 428.253634777336
0.6 0.41 561.917657045941
0.61 0.41 379.777924713904
0.62 0.41 315.787837796201
0.63 0.41 406.534003620853
0.64 0.41 256.842431463339
0.65 0.41 203.208463924513
0.66 0.41 156.466700599560
0.67 0.41 143.379338708233
0.68 0.41 136.731219765244
0.69 0.41 136.134400769377
0.7 0.41 136.008494217325
0.71 0.41 136.032017072057
0.72 0.41 136.102140701165
0.73 0.41 117.747319318543
0.74 0.41 115.666193817518
0.75 0.41 99.6194232528742
0.76 0.41 96.3675755792282
0.77 0.41 93.4828358781471
0.78 0.41 90.99658745757
0.79 0.41 88.9495365675452
0.8 0.41 86.2180683619525
0.81 0.41 85.102383007956
0.82 0.41 75.7411475739906
0.83 0.41 75.474418565074
0.84 0.41 66.1154728794671
0.85 0.41 66.1357123294057
0.86 0.41 66.07424025729
0.87 0.41 65.9300374829985
0.88 0.41 62.7355254420369
0.89 0.41 62.4000722201769
0.9 0.41 62.1007117218048
0.91 0.41 61.8425922119548
0.92 0.41 61.6181862717047
0.93 0.41 61.4069976004758
0.94 0.41 61.1787646295129
0.95 0.41 60.9008850380309
0.96 0.41 60.5497638135423
0.97 0.41 60.1230415435996
0.98 0.41 59.6459123415953
0.99 0.41 59.1646404775392
1 0.41 58.7283951762979

0 0.42 770.906554778204
0.01 0.42 580.403750935502
0.02 0.42 552.842900379484
0.03 0.42 796.219017921577
0.04 0.42 915.666935517495
0.05 0.42 951.372146954072
0.06 0.42 976.30149754059
0.07 0.42 975.877338603577
0.08 0.42 903.012792655785
0.09 0.42 714.480423594657
0.1 0.42 744.412858902907
0.11 0.42 718.03445077517
0.12 0.42 639.14350579506
0.13 0.42 801.604021010374
0.14 0.42 726.345562938193
0.15 0.42 727.267898989086
0.16 0.42 899.847839692912
0.17 0.42 858.846094769022
0.18 0.42 860.952273822423
0.19 0.42 787.126777336408
0.2 0.42 813.50664385732
0.21 0.42 900.40784770014
0.22 0.42 989.806621214467
0.23 0.42 870.08447601368
0.24 0.42 1011.25727512834
0.25 0.42 943.605394060462
0.26 0.42 938.474126494705
0.27 0.42 971.005760847998
0.28 0.42 1009.14221183141
0.29 0.42 1062.02503793461
0.3 0.42 1116.61244686776
0.31 0.42 1147.23874224156
0.32 0.42 1254.69810623911
0.33 0.42 1240.78915037971
0.34 0.42 1285.23694134584
0.35 0.42 1273.49051453083
0.36 0.42 1192.42287905759
0.37 0.42 1146.34159455199
0.38 0.42 1107.60215533376
0.39 0.42 886.337206315971
0.4 0.42 760.297394445095
0.41 0.42 664.949040227896
0.42 0.42 589.078351410065
0.43 0.42 527.773868432305
0.44 0.42 532.168071571379
0.45 0.42 562.15542405993
0.46 0.42 645.188995023939
0.47 0.42 514.603025447772
0.48 0.42 485.602040049257
0.49 0.42 478.991842206107
0.5 0.42 534.924566364268
0.51 0.42 918.29170098613
0.52 0.42 854.08358987865
0.53 0.42 756.661901247843
0.54 0.42 686.972838182122
0.55 0.42 630.877624979679
0.56 0.42 577.85514525701
0.57 0.42 547.363716006094
0.58 0.42 561.917657045941
0.59 0.42 455.69043582239
0.6 0.42 359.024287897072
0.61 0.42 311.995998211516
0.62 0.42 223.904824869854
0.63 0.42 287.100455109608
0.64 0.42 272.445553045773
0.65 0.42 216.747005034308
0.66 0.42 171.043384831698
0.67 0.42 143.026133908946
0.68 0.42 143.38373995539
0.69 0.42 144.261961932852
0.7 0.42 144.606398305984
0.71 0.42 144.819436075682
0.72 0.42 126.033524016639
0.73 0.42 114.72933133008
0.74 0.42 112.514888827222
0.75 0.42 110.942066190522
0.76 0.42 96.0000534614694
0.77 0.42 93.7327612620662
0.78 0.42 91.7839903142502
0.79 0.42 88.8562194908514
0.8 0.42 87.4703378220396
0.81 0.42 86.4424156865363
0.82 0.42 85.7287642154002
0.83 0.42 76.4898488602437
0.84 0.42 76.2560632557942
0.85 0.42 66.7456594762874
0.86 0.42 66.6815749499552
0.87 0.42 63.1666561426202
0.88 0.42 62.7327967202157
0.89 0.42 62.313818637816
0.9 0.42 61.9281407817281
0.91 0.42 61.5852446877874
0.92 0.42 61.2832488178513
0.93 0.42 61.0091307877097
0.94 0.42 60.7420224819159
0.95 0.42 60.4593378261692
0.96 0.42 60.1445112707134
0.97 0.42 59.7938623189151
0.98 0.42 59.4192837129249
0.99 0.42 59.0445421340198
1 0.42 58.6964812998557

0 0.43 642.326273010843
0.01 0.43 680.132942886904
0.02 0.43 594.7310115506
0.03 0.43 580.100242371954
0.04 0.43 454.705312262789
0.05 0.43 564.82128890473
0.06 0.43 677.011631510124
0.07 0.43 581.728378712952
0.08 0.43 924.117731568873
0.09 0.43 860.422784682042
0.1 0.43 916.480486480754
0.11 0.43 854.947753725337
0.12 0.43 762.468909595663
0.13 0.43 573.050996160028
0.14 0.43 713.6241619368
0.15 0.43 799.70873479036
0.16 0.43 755.863124778554
0.17 0.43 845.495120506322
0.18 0.43 872.173660746528
0.19 0.43 943.19599161574
0.2 0.43 828.147307488227
0.21 0.43 974.614488400414
0.22 0.43 953.33134942684
0.23 0.43 1008.02547254521
0.24 0.43 1085.50534664736
0.25 0.43 976.518195426998
0.26 0.43 1060.16446860853
0.27 0.43 929.842849571905
0.28 0.43 1100.59779597272
0.29 0.43 1161.52444287669
0.3 0.43 1046.69000042993
0.31 0.43 1230.1239846861
0.32 0.43 1055.46407106069
0.33 0.43 1374.31896188621
0.34 0.43 1243.0576966899
0.35 0.43 1091.26897087748
0.36 0.43 1157.79243822025
0.37 0.43 1182.13354313292
0.38 0.43 962.610457557989
0.39 0.43 1069.66537183364
0.4 0.43 843.792939114804
0.41 0.43 539.552083213474
0.42 0.43 831.07332702957
0.43 0.43 715.000696852807
0.44 0.43 634.186086334287
0.45 0.43 691.932952604514
0.46 0.43 715.38495161696
0.47 0.43 562.195534756369
0.48 0.43 647.062357195966
0.49 0.43 414.888257968335
0.5 0.43 510.473150126429
0.51 0.43 880.856910513847
0.52 0.43 740.316455848443
0.53 0.43 923.348361616568
0.54 0.43 877.989217359758
0.55 0.43 747.97622295097
0.56 0.43 458.310847569638
0.57 0.43 596.723403680466
0.58 0.43 540.219989356188
0.59 0.43 463.551234924469
0.6 0.43 363.854269728967
0.61 0.43 312.956965891478
0.62 0.43 299.832646988282
0.63 0.43 231.647857317956
0.64 0.43 279.94497780814
0.65 0.43 195.362191838646
0.66 0.43 179.191851289731
0.67 0.43 138.434785723298
0.68 0.43 152.663509743470
0.69 0.43 145.460412911452
0.7 0.43 132.465781528636
0.71 0.43 127.061089312200
0.72 0.43 122.276391739407
0.73 0.43 118.655706522409
0.74 0.43 116.262581754442
0.75 0.43 114.880660254736
0.76 0.43 94.4802317331825
0.77 0.43 92.9508656973787
0.78 0.43 90.3066101057042
0.79 0.43 89.0080405104615
0.8 0.43 87.9425633740078
0.81 0.43 87.1030270203051
0.82 0.43 78.9110975137078
0.83 0.43 77.3328518113913
0.84 0.43 70.627744665798
0.85 0.43 70.9343215256738
0.86 0.43 67.4553081368691
0.87 0.43 63.3280075558871
0.88 0.43 62.789173513398
0.89 0.43 62.2619965354341
0.9 0.43 61.7703547394894
0.91 0.43 61.3292532954583
0.92 0.43 60.9424768177167
0.93 0.43 60.6029159733495
0.94 0.43 60.2956103971995
0.95 0.43 60.0028358037527
0.96 0.43 59.709884404661
0.97 0.43 59.4097270084092
0.98 0.43 59.1048381207675
0.99 0.43 58.8054376850657
1 0.43 58.5250526564233

0 0.44 621.487594083744
0.01 0.44 702.934923659367
0.02 0.44 730.818850673681
0.03 0.44 778.652064596248
0.04 0.44 630.754779371508
0.05 0.44 507.86113938753
0.06 0.44 568.921318461525
0.07 0.44 826.633807014932
0.08 0.44 651.023018103047
0.09 0.44 831.111606464499
0.1 0.44 890.32430434084
0.11 0.44 807.684810863743
0.12 0.44 856.446215065488
0.13 0.44 699.497816794306
0.14 0.44 882.876921490193
0.15 0.44 679.633911602416
0.16 0.44 870.35237536299
0.17 0.44 860.333235961508
0.18 0.44 795.428291299725
0.19 0.44 733.56974262847
0.2 0.44 949.516343513897
0.21 0.44 2.13775583264332
0.22 0.44 795.77988225388
0.23 0.44 793.431834564255
0.24 0.44 1009.73875829345
0.25 0.44 1232.48278223268
0.26 0.44 940.931946157638
0.27 0.44 998.26796327439
0.28 0.44 582.516143381452
0.29 0.44 1101.95378691667
0.3 0.44 740.30016999863
0.31 0.44 1424.33395890851
0.32 0.44 1462.01600391377
0.33 0.44 1411.16660688949
0.34 0.44 1292.72488101684
0.35 0.44 1028.76065807359
0.36 0.44 1147.94772550844
0.37 0.44 1130.24356888239
0.38 0.44 1216.01901013101
0.39 0.44 993.765284209506
0.4 0.44 928.634227346806
0.41 0.44 1091.6479154013
0.42 0.44 810.722662320476
0.43 0.44 946.29505092228
0.44 0.44 846.389700138181
0.45 0.44 557.437121924975
0.46 0.44 634.482687313058
0.47 0.44 519.552123467896
0.48 0.44 362.066469726209
0.49 0.44 431.597739683609
0.5 0.44 952.979868465226
0.51 0.44 541.67553987604
0.52 0.44 840.616625400664
0.53 0.44 766.107732437155
0.54 0.44 716.27951199235
0.55 0.44 638.733636189609
0.56 0.44 637.5753455867
0.57 0.44 615.959308477435
0.58 0.44 577.688091360727
0.59 0.44 477.534354052146
0.6 0.44 372.563964441007
0.61 0.44 242.598351395882
0.62 0.44 276.570707957296
0.63 0.44 186.85017447142
0.64 0.44 215.867706820673
0.65 0.44 213.242564944167
0.66 0.44 190.904310764669
0.67 0.44 163.435035727107
0.68 0.44 162.123620349794
0.69 0.44 154.939434562235
0.7 0.44 149.649168709094
0.71 0.44 120.849295590198
0.72 0.44 115.240949937663
0.73 0.44 111.778719018251
0.74 0.44 110.125772745333
0.75 0.44 109.675950693088
0.76 0.44 109.913668769794
0.77 0.44 90.0364306425563
0.78 0.44 89.2349994650809
0.79 0.44 88.4825906319526
0.8 0.44 87.7984746350802
0.81 0.44 79.5114261575985
0.82 0.44 79.4425280323407
0.83 0.44 79.4219763683807
0.84 0.44 71.5907910248882
0.85 0.44 71.8904394052823
0.86 0.44 64.5593668723602
0.87 0.44 67.4896402517248
0.88 0.44 62.9159997736509
0.89 0.44 62.2463650433864
0.9 0.44 61.6195588238921
0.91 0.44 61.0575904479306
0.92 0.44 60.5700214797171
0.93 0.44 60.1543325668832
0.94 0.44 59.798872432104
0.95 0.44 59.4874787776956
0.96 0.44 59.204456375891
0.97 0.44 58.9385291054837
0.98 0.44 58.6847316196646
0.99 0.44 58.4439473680806
1 0.44 58.2206857419477

0 0.45 475.675282729721
0.01 0.45 410.445008496875
0.02 0.45 505.417531354028
0.03 0.45 393.549861771034
0.04 0.45 216.491722705511
0.05 0.45 438.347772436453
0.06 0.45 749.505493108623
0.07 0.45 641.50045268885
0.08 0.45 507.216858552631
0.09 0.45 808.527102390514
0.1 0.45 679.625940793905
0.11 0.45 635.822104444317
0.12 0.45 613.330621524802
0.13 0.45 535.133784113842
0.14 0.45 547.168632233245
0.15 0.45 781.32080331961
0.16 0.45 847.202934898127
0.17 0.45 934.94815107577
0.18 0.45 917.870697048337
0.19 0.45 898.257080406272
0.2 0.45 911.264756807812
0.21 0.45 955.49275899925
0.22 0.45 964.958418845082
0.23 0.45 1075.24808304874
0.24 0.45 1043.42314043728
0.25 0.45 1024.53322181372
0.26 0.45 1025.09758584244
0.27 0.45 1037.70697217471
0.28 0.45 1051.8987014442
0.29 0.45 1085.68463878789
0.3 0.45 1159.30024290518
0.31 0.45 1080.1528728842
0.32 0.45 1064.4741692028
0.33 0.45 1231.4781659859
0.34 0.45 1326.70606680606
0.35 0.45 1129.54501003723
0.36 0.45 1334.94762032074
0.37 0.45 1198.01158880038
0.38 0.45 1101.59436477317
0.39 0.45 1026.42343138687
0.4 0.45 906.333051642717
0.41 0.45 948.045502758175
0.42 0.45 923.687561732862
0.43 0.45 733.07220108254
0.44 0.45 726.925900006321
0.45 0.45 651.628810059838
0.46 0.45 624.007798428834
0.47 0.45 509.176902952206
0.48 0.45 702.949279037969
0.49 0.45 567.014123721799
0.5 0.45 1031.09435688496
0.51 0.45 1051.54227323489
0.52 0.45 962.137420642187
0.53 0.45 822.235569286564
0.54 0.45 834.372629764424
0.55 0.45 676.886715780418
0.56 0.45 617.456050095875
0.57 0.45 623.313462793802
0.58 0.45 545.45097029889
0.59 0.45 445.59836635697
0.6 0.45 367.390392498225
0.61 0.45 291.158000061822
0.62 0.45 214.157305035341
0.63 0.45 150.473594028986
0.64 0.45 188.069919745072
0.65 0.45 203.681911304941
0.66 0.45 187.550375191187
0.67 0.45 178.572162083399
0.68 0.45 160.257166938021
0.69 0.45 150.304921212782
0.7 0.45 138.850107678248
0.71 0.45 128.326842180741
0.72 0.45 121.866528917119
0.73 0.45 101.797972692525
0.74 0.45 102.009044427039
0.75 0.45 103.274529534244
0.76 0.45 103.821662089768
0.77 0.45 87.697876345718
0.78 0.45 87.69505777393
0.79 0.45 87.5161071847485
0.8 0.45 79.6196485905938
0.81 0.45 79.7163889535453
0.82 0.45 79.7954452841661
0.83 0.45 67.4867013756238
0.84 0.45 67.4624187075684
0.85 0.45 67.233424555737
0.86 0.45 68.5123380602641
0.87 0.45 67.8395301830529
0.88 0.45 67.1218861765878
0.89 0.45 62.2625765017558
0.9 0.45 61.460733464042
0.91 0.45 60.7459906648408
0.92 0.45 60.1341182880138
0.93 0.45 61.3530019019406
0.94 0.45 60.839646486854
0.95 0.45 60.41023863427
0.96 0.45 60.0482001246576
0.97 0.45 59.7386594064462
0.98 0.45 59.4706933689066
0.99 0.45 59.2378358525411
1 0.45 59.0372025995418

0 0.46 592.214307493495
0.01 0.46 599.53464161798
0.02 0.46 256.51294860104
0.03 0.46 609.031063329285
0.04 0.46 720.464409461009
0.05 0.46 368.202488448951
0.06 0.46 825.29559898257
0.07 0.46 567.921349924442
0.08 0.46 640.134732771157
0.09 0.46 748.166480203437
0.1 0.46 860.00361191102
0.11 0.46 901.343648782194
0.12 0.46 685.207647359543
0.13 0.46 849.814868427236
0.14 0.46 1150.89535936157
0.15 0.46 957.590862790576
0.16 0.46 843.717129433793
0.17 0.46 675.612229389019
0.18 0.46 847.039627172188
0.19 0.46 816.617543590633
0.2 0.46 795.012588705361
0.21 0.46 985.492981608697
0.22 0.46 872.328714304419
0.23 0.46 973.825710278795
0.24 0.46 933.358977510797
0.25 0.46 873.821790984867
0.26 0.46 836.739049704267
0.27 0.46 951.708326747224
0.28 0.46 689.41926119017
0.29 0.46 926.329531538318
0.3 0.46 954.448275445034
0.31 0.46 992.850765069957
0.32 0.46 994.626027057406
0.33 0.46 811.42987374141
0.34 0.46 687.461116354954
0.35 0.46 1087.7832913315
0.36 0.46 677.696257699568
0.37 0.46 1015.36616749821
0.38 0.46 995.931883714946
0.39 0.46 891.711642292507
0.4 0.46 777.803736941396
0.41 0.46 728.772019838852
0.42 0.46 831.048238611935
0.43 0.46 597.855644198497
0.44 0.46 541.71887358666
0.45 0.46 547.293522435631
0.46 0.46 655.879874672184
0.47 0.46 608.590073941401
0.48 0.46 673.501556419879
0.49 0.46 622.285065303676
0.5 0.46 708.279284604597
0.51 0.46 677.787791273936
0.52 0.46 691.042129106468
0.53 0.46 781.258828558116
0.54 0.46 710.843141417289
0.55 0.46 695.831698401273
0.56 0.46 638.186340264346
0.57 0.46 592.412385589633
0.58 0.46 505.634500899612
0.59 0.46 467.205781856346
0.6 0.46 328.001567069427
0.61 0.46 229.899332099943
0.62 0.46 193.144123648637
0.63 0.46 186.287131652273
0.64 0.46 182.914095889407
0.65 0.46 182.662473188315
0.66 0.46 186.545752009399
0.67 0.46 183.320955246194
0.68 0.46 154.159377759633
0.69 0.46 137.548576799863
0.7 0.46 119.260444128899
0.71 0.46 105.675926321133
0.72 0.46 101.146561160118
0.73 0.46 103.114061705943
0.74 0.46 107.965564401412
0.75 0.46 96.2711743818336
0.76 0.46 98.2943497596914
0.77 0.46 100.274947272432
0.78 0.46 91.7686678081235
0.79 0.46 79.066090834894
0.8 0.46 79.5156299220397
0.81 0.46 79.8328574227896
0.82 0.46 80.057706766544
0.83 0.46 68.5245079994516
0.84 0.46 68.4533959710559
0.85 0.46 68.1193271618339
0.86 0.46 67.5522121967897
0.87 0.46 68.2553394853205
0.88 0.46 67.315033596019
0.89 0.46 66.3671513300086
0.9 0.46 63.562405522157
0.91 0.46 62.5703927298245
0.92 0.46 61.7124694949363
0.93 0.46 60.9958297930683
0.94 0.46 60.4132194632269
0.95 0.46 59.9479480507085
0.96 0.46 59.5791454522381
0.97 0.46 59.2861588559426
0.98 0.46 59.0514427777683
0.99 0.46 58.86180062878
1 0.46 58.7082657275892

0 0.47 498.635065453684
0.01 0.47 587.621802267411
0.02 0.47 468.245943602291
0.03 0.47 641.918689087644
0.04 0.47 745.54729883489
0.05 0.47 413.624792535457
0.06 0.47 485.421138806295
0.07 0.47 472.873135735157
0.08 0.47 703.437054753302
0.09 0.47 631.440860017785
0.1 0.47 732.844330332166
0.11 0.47 580.70858027069
0.12 0.47 372.120781467523
0.13 0.47 891.195626616289
0.14 0.47 909.623415705643
0.15 0.47 879.19950602807
0.16 0.47 863.37083023461
0.17 0.47 780.859593589014
0.18 0.47 906.521070963053
0.19 0.47 829.015038765884
0.2 0.47 915.129412596929
0.21 0.47 880.333109283071
0.22 0.47 932.125123467874
0.23 0.47 909.24330214745
0.24 0.47 930.686207537213
0.25 0.47 941.568001367931
0.26 0.47 1013.53769130704
0.27 0.47 1101.82656284916
0.28 0.47 991.182480121597
0.29 0.47 1087.95338985639
0.3 0.47 1097.00283071649
0.31 0.47 1178.26318235783
0.32 0.47 1051.41001350567
0.33 0.47 1169.61754744874
0.34 0.47 1146.37924409857
0.35 0.47 1202.63798127284
0.36 0.47 1198.08167284205
0.37 0.47 1153.60596955806
0.38 0.47 1147.07383075371
0.39 0.47 949.824360447762
0.4 0.47 775.39743673809
0.41 0.47 727.197280041668
0.42 0.47 632.407142669973
0.43 0.47 559.830644748928
0.44 0.47 516.636885442764
0.45 0.47 533.703419232068
0.46 0.47 498.666307765022
0.47 0.47 499.383113551109
0.48 0.47 687.473196059308
0.49 0.47 470.565131942434
0.5 0.47 592.212877350704
0.51 0.47 829.927178130708
0.52 0.47 824.72232448261
0.53 0.47 737.393112118631
0.54 0.47 764.842460118422
0.55 0.47 785.801885719295
0.56 0.47 650.390335106542
0.57 0.47 520.857474267193
0.58 0.47 500.823342307445
0.59 0.47 508.072319655381
0.6 0.47 401.486752085296
0.61 0.47 266.27606914629
0.62 0.47 216.048528113477
0.63 0.47 213.233511042427
0.64 0.47 187.88451816945
0.65 0.47 183.394395193617
0.66 0.47 175.791201684753
0.67 0.47 136.047754959842
0.68 0.47 123.001466947123
0.69 0.47 104.391370694700
0.7 0.47 93.2270848844227
0.71 0.47 79.296116255629
0.72 0.47 78.8302347902994
0.73 0.47 86.350747148851
0.74 0.47 95.794888786202
0.75 0.47 88.9841123158314
0.76 0.47 93.4205508580162
0.77 0.47 96.4370612372666
0.78 0.47 91.3127972570906
0.79 0.47 78.7279318043477
0.8 0.47 79.4551352307028
0.81 0.47 79.9607866762578
0.82 0.47 69.5881373843857
0.83 0.47 69.8058274195106
0.84 0.47 69.6679548866664
0.85 0.47 69.1939164843851
0.86 0.47 68.4249090842865
0.87 0.47 67.4214011986537
0.88 0.47 67.5223938075794
0.89 0.47 66.2955110796441
0.9 0.47 63.5242417703321
0.91 0.47 62.3263155675034
0.92 0.47 61.3052160871689
0.93 0.47 60.4714268074183
0.94 0.47 59.816110818857
0.95 0.47 59.3176795039558
0.96 0.47 58.9484382257714
0.97 0.47 58.6800745856059
0.98 0.47 58.4873697062321
0.99 0.47 58.3500605301953
1 0.47 58.2531782279278

0 0.48 585.338623106318
0.01 0.48 554.096048081919
0.02 0.48 715.438392176433
0.03 0.48 638.744700486822
0.04 0.48 537.593338593402
0.05 0.48 616.665155331481
0.06 0.48 677.069203922317
0.07 0.48 691.307819426339
0.08 0.48 708.379590685672
0.09 0.48 621.871764996611
0.1 0.48 607.413878010702
0.11 0.48 578.422035973734
0.12 0.48 744.241796864433
0.13 0.48 876.340016260812
0.14 0.48 791.727807330272
0.15 0.48 871.86739960845
0.16 0.48 793.705987126215
0.17 0.48 925.44278402287
0.18 0.48 844.992561032344
0.19 0.48 852.02370677112
0.2 0.48 906.486527202694
0.21 0.48 940.558724588741
0.22 0.48 866.738546102572
0.23 0.48 920.679249521787
0.24 0.48 924.583004656694
0.25 0.48 863.519579511663
0.26 0.48 901.530874734748
0.27 0.48 916.467860647606
0.28 0.48 985.51232772604
0.29 0.48 1004.22957360357
0.3 0.48 967.953019159504
0.31 0.48 1006.53375750642
0.32 0.48 1252.83789633775
0.33 0.48 1265.82428369818
0.34 0.48 1263.43870488441
0.35 0.48 1116.57983046444
0.36 0.48 1119.15118639083
0.37 0.48 1087.77258565382
0.38 0.48 1038.56066110748
0.39 0.48 990.235347884532
0.4 0.48 850.94846154159
0.41 0.48 700.60405950865
0.42 0.48 4.23618932532533
0.43 0.48 677.176067577702
0.44 0.48 566.301644444019
0.45 0.48 522.695935032979
0.46 0.48 553.070745022732
0.47 0.48 518.032286638584
0.48 0.48 459.042886122855
0.49 0.48 506.800105071023
0.5 0.48 498.860546144912
0.51 0.48 814.375470468014
0.52 0.48 831.041734812398
0.53 0.48 749.065284871753
0.54 0.48 761.73537780518
0.55 0.48 655.518331475177
0.56 0.48 634.289316479475
0.57 0.48 605.635977299896
0.58 0.48 617.786182105103
0.59 0.48 470.917547453904
0.6 0.48 389.708219184559
0.61 0.48 309.611215720619
0.62 0.48 232.551543748907
0.63 0.48 208.493110252866
0.64 0.48 192.094505807462
0.65 0.48 195.626154532967
0.66 0.48 198.118488759682
0.67 0.48 150.076100907847
0.68 0.48 121.324614488783
0.69 0.48 95.5138100474781
0.7 0.48 71.07102893803
0.71 0.48 59.7182348903758
0.72 0.48 62.7021580395843
0.73 0.48 72.3904563321667
0.74 0.48 76.8885396385732
0.75 0.48 84.3136824137843
0.76 0.48 89.7851141596223
0.77 0.48 87.5135293048853
0.78 0.48 89.2324421031767
0.79 0.48 78.5943582118543
0.8 0.48 79.5289986734293
0.81 0.48 70.467513957514
0.82 0.48 71.1327765727568
0.83 0.48 71.357968534941
0.84 0.48 71.1329174688317
0.85 0.48 70.4774804589749
0.86 0.48 69.4459140251253
0.87 0.48 68.1225504299514
0.88 0.48 66.8946316303191
0.89 0.48 66.1475549862215
0.9 0.48 63.3303024757503
0.91 0.48 61.8848924264167
0.92 0.48 60.6767078897038
0.93 0.48 59.7176760557268
0.94 0.48 58.9937407180991
0.95 0.48 58.4742549272827
0.96 0.48 58.1209631724037
0.97 0.48 57.8951006885791
0.98 0.48 57.7620523080848
0.99 0.48 57.6936797944787
1 0.48 57.6688183804364

0 0.49 552.0160042064
0.01 0.49 609.923520533517
0.02 0.49 792.767822063938
0.03 0.49 522.633939961805
0.04 0.49 643.592002436326
0.05 0.49 665.978212856847
0.06 0.49 642.08060319558
0.07 0.49 638.862545779607
0.08 0.49 550.260418529263
0.09 0.49 519.276983892027
0.1 0.49 718.46359810362
0.11 0.49 684.631863996995
0.12 0.49 741.721260043151
0.13 0.49 699.546633327615
0.14 0.49 899.220990858198
0.15 0.49 905.775111437712
0.16 0.49 895.708428061275
0.17 0.49 910.908914217003
0.18 0.49 938.218884109673
0.19 0.49 966.986440701213
0.2 0.49 839.572072486931
0.21 0.49 709.2593588385
0.22 0.49 895.508060041896
0.23 0.49 800.61808185926
0.24 0.49 961.317477475574
0.25 0.49 865.31488430513
0.26 0.49 636.846215738148
0.27 0.49 834.767145136894
0.28 0.49 496.191625282007
0.29 0.49 813.458812294759
0.3 0.49 995.296790811665
0.31 0.49 584.116329680998
0.32 0.49 942.255477245954
0.33 0.49 643.180486333346
0.34 0.49 850.11165478424
0.35 0.49 1079.98457326945
0.36 0.49 950.127693733848
0.37 0.49 1052.61103414319
0.38 0.49 879.147674170841
0.39 0.49 854.830913923917
0.4 0.49 638.431905922629
0.41 0.49 634.110927362082
0.42 0.49 568.481842278186
0.43 0.49 537.095482386512
0.44 0.49 467.316525815212
0.45 0.49 400.192416219998
0.46 0.49 512.13201549991
0.47 0.49 459.193777832409
0.48 0.49 576.497604678458
0.49 0.49 655.82027301693
0.5 0.49 669.727646808761
0.51 0.49 797.030815213565
0.52 0.49 884.94261282865
0.53 0.49 825.588596154283
0.54 0.49 786.778550927769
0.55 0.49 707.622182029365
0.56 0.49 689.868603431117
0.57 0.49 694.960669750454
0.58 0.49 611.73628378575
0.59 0.49 460.875247002917
0.6 0.49 393.639745198576
0.61 0.49 309.051550716058
0.62 0.49 238.920395529557
0.63 0.49 140.163798821236
0.64 0.49 185.739900656687
0.65 0.49 198.765461802383
0.66 0.49 203.774757061488
0.67 0.49 162.434207938335
0.68 0.49 136.043160156865
0.69 0.49 94.0297229010594
0.7 0.49 67.9690237377198
0.71 0.49 56.8614810630045
0.72 0.49 60.2658046355544
0.73 0.49 70.1717983678616
0.74 0.49 74.9409938449781
0.75 0.49 82.145075850541
0.76 0.49 82.8465237800227
0.77 0.49 85.9959533287132
0.78 0.49 87.7322292121185
0.79 0.49 89.5230363609538
0.8 0.49 76.6847011491649
0.81 0.49 77.0929059109193
0.82 0.49 72.9566518781393
0.83 0.49 73.197475413262
0.84 0.49 72.8691404183867
0.85 0.49 71.9850021212517
0.86 0.49 70.6147983083508
0.87 0.49 68.8765354228767
0.88 0.49 67.1370084923857
0.89 0.49 65.1622330146158
0.9 0.49 62.900755405475
0.91 0.49 61.1617981585962
0.92 0.49 59.7462155250225
0.93 0.49 58.6633720759836
0.94 0.49 57.8877144614577
0.95 0.49 57.3730388185863
0.96 0.49 57.0651356351473
0.97 0.49 56.9110419272087
0.98 0.49 56.8646085874214
0.99 0.49 56.8889414674522
1 0.49 56.9566129436347

0 0.5 571.60802041259
0.01 0.5 601.306414567482
0.02 0.5 565.312187202788
0.03 0.5 637.751562992989
0.04 0.5 697.976921180063
0.05 0.5 580.054497612078
0.06 0.5 773.424376975539
0.07 0.5 772.652380569684
0.08 0.5 750.170352186755
0.09 0.5 502.095736886901
0.1 0.5 621.122557471551
0.11 0.5 677.902875418006
0.12 0.5 836.53684348031
0.13 0.5 853.47547176237
0.14 0.5 573.614689491125
0.15 0.5 596.832702270913
0.16 0.5 891.444186699313
0.17 0.5 733.801044221116
0.18 0.5 836.72020472796
0.19 0.5 844.192850064486
0.2 0.5 791.939842727969
0.21 0.5 809.392108313393
0.22 0.5 646.197718968428
0.23 0.5 886.302801360799
0.24 0.5 805.32768088524
0.25 0.5 718.402134740704
0.26 0.5 777.57827239449
0.27 0.5 790.33049953801
0.28 0.5 813.737312957935
0.29 0.5 881.454744499115
0.3 0.5 860.971395227507
0.31 0.5 904.360701324422
0.32 0.5 976.22353177948
0.33 0.5 849.434924229043
0.34 0.5 1095.23392798068
0.35 0.5 1116.50122082334
0.36 0.5 1031.46016622068
0.37 0.5 1059.86025692069
0.38 0.5 1000.30084999464
0.39 0.5 860.502994300427
0.4 0.5 751.376813323382
0.41 0.5 716.360212532773
0.42 0.5 654.543500464255
0.43 0.5 578.769845880036
0.44 0.5 614.997612759594
0.45 0.5 534.372434262846
0.46 0.5 680.812266707938
0.47 0.5 593.715362526522
0.48 0.5 522.809992635948
0.49 0.5 482.945229296242
0.5 0.5 639.824760774386
0.51 0.5 938.46685146573
0.52 0.5 793.71257329086
0.53 0.5 775.236997117656
0.54 0.5 788.76806584699
0.55 0.5 701.04288920151
0.56 0.5 630.906843202703
0.57 0.5 648.323141805072
0.58 0.5 623.434288838848
0.59 0.5 499.608729407323
0.6 0.5 445.652280258948
0.61 0.5 361.315952872275
0.62 0.5 263.257740247082
0.63 0.5 200.570063818108
0.64 0.5 205.768621427999
0.65 0.5 201.489502027429
0.66 0.5 203.907739177869
0.67 0.5 170.972320547742
0.68 0.5 146.049521124038
0.69 0.5 112.864169694862
0.7 0.5 78.498636608038
0.71 0.5 67.1861688130689
0.72 0.5 68.3050389850464
0.73 0.5 75.8244145662214
0.74 0.5 77.162096636491
0.75 0.5 78.8786044073343
0.76 0.5 83.4610661393304
0.77 0.5 87.0209822250175
0.78 0.5 88.9797805864711
0.79 0.5 89.6360852596155
0.8 0.5 81.9315351207453
0.81 0.5 81.8815588715633
0.82 0.5 81.615768381468
0.83 0.5 81.1740926827796
0.84 0.5 80.4882936485294
0.85 0.5 73.7136127801519
0.86 0.5 71.9103232674461
0.87 0.5 69.6356769733568
0.88 0.5 67.2698827784704
0.89 0.5 64.7424669803343
0.9 0.5 62.1252625192192
0.91 0.5 60.0468603795611
0.92 0.5 58.4146200849269
0.93 0.5 57.2272641557166
0.94 0.5 56.4370804134371
0.95 0.5 55.9724331949545
0.96 0.5 55.7558345979315
0.97 0.5 55.7156878488984
0.98 0.5 55.7922756374162
0.99 0.5 55.9395496467201
1 0.5 56.1243427490173

0 0.51 462.199023473655
0.01 0.51 290.212336919022
0.02 0.51 472.537147851891
0.03 0.51 517.274932120241
0.04 0.51 536.057571255178
0.05 0.51 471.712132661436
0.06 0.51 425.470337508974
0.07 0.51 447.725976239932
0.08 0.51 430.645023191955
0.09 0.51 543.120919317236
0.1 0.51 508.434866231654
0.11 0.51 552.201883100737
0.12 0.51 538.421100998094
0.13 0.51 619.927412686356
0.14 0.51 722.318289121908
0.15 0.51 704.215711341348
0.16 0.51 757.893624198014
0.17 0.51 657.73313326911
0.18 0.51 730.78596114047
0.19 0.51 751.565205487854
0.2 0.51 652.251683938033
0.21 0.51 839.513712157223
0.22 0.51 948.770114622083
0.23 0.51 759.414493672592
0.24 0.51 902.730938043003
0.25 0.51 925.008826444375
0.26 0.51 611.044000461505
0.27 0.51 860.671981651547
0.28 0.51 964.841533102716
0.29 0.51 973.472664742056
0.3 0.51 922.561545968614
0.31 0.51 840.691053955018
0.32 0.51 826.379001729836
0.33 0.51 692.811378803784
0.34 0.51 661.758612335344
0.35 0.51 864.572625636505
0.36 0.51 848.66357015015
0.37 0.51 1022.06766140995
0.38 0.51 988.39326262374
0.39 0.51 906.098321927593
0.4 0.51 785.291989580946
0.41 0.51 662.547233108705
0.42 0.51 670.074667630407
0.43 0.51 653.726608988803
0.44 0.51 634.189836326632
0.45 0.51 626.625952223494
0.46 0.51 754.201628545046
0.47 0.51 640.799024031716
0.48 0.51 643.875409454345
0.49 0.51 673.350514516771
0.5 0.51 602.915803159944
0.51 0.51 804.640591817241
0.52 0.51 735.986082748852
0.53 0.51 825.014234180235
0.54 0.51 756.958944197108
0.55 0.51 708.36057774272
0.56 0.51 530.825373357378
0.57 0.51 634.424823757709
0.58 0.51 599.817030185039
0.59 0.51 542.921461815611
0.6 0.51 439.817513180183
0.61 0.51 321.385498428289
0.62 0.51 290.760293368954
0.63 0.51 245.538792335146
0.64 0.51 219.369246746818
0.65 0.51 216.797296117746
0.66 0.51 216.341011486849
0.67 0.51 181.390122013075
0.68 0.51 159.663851208501
0.69 0.51 132.112396794971
0.7 0.51 106.789611300744
0.71 0.51 91.7209138247332
0.72 0.51 82.1760397607837
0.73 0.51 85.8401483439302
0.74 0.51 87.4443206088176
0.75 0.51 82.1720533806108
0.76 0.51 86.3472195320286
0.77 0.51 88.9648169781152
0.78 0.51 90.0339464287968
0.79 0.51 82.8485679935215
0.8 0.51 82.7519737474691
0.81 0.51 82.4578536892543
0.82 0.51 82.1263537694303
0.83 0.51 81.7273455071225
0.84 0.51 81.0769596166652
0.85 0.51 79.9509606289129
0.86 0.51 78.211996080043
0.87 0.51 75.8784999246231
0.88 0.51 67.1662131860854
0.89 0.51 63.9514611769836
0.9 0.51 61.0537227451108
0.91 0.51 58.3971412091164
0.92 0.51 56.5628934335883
0.93 0.51 55.3207707182322
0.94 0.51 54.5834513437834
0.95 0.51 54.2396959834931
0.96 0.51 54.179774880882
0.97 0.51 54.3092106066004
0.98 0.51 54.5537437162787
0.99 0.51 54.8590325569219
1 0.51 55.1878109939572

0 0.52 521.09177694529
0.01 0.52 502.789864655206
0.02 0.52 569.729898285144
0.03 0.52 720.057015103665
0.04 0.52 713.354198207314
0.05 0.52 667.002626081787
0.06 0.52 774.340171048874
0.07 0.52 712.947851388866
0.08 0.52 490.243303370887
0.09 0.52 630.257941163775
0.1 0.52 1063.15093307583
0.11 0.52 515.790640570377
0.12 0.52 849.693237174452
0.13 0.52 730.691539912705
0.14 0.52 750.133399669685
0.15 0.52 840.944084526433
0.16 0.52 848.515808338301
0.17 0.52 687.64594705415
0.18 0.52 905.060552946597
0.19 0.52 941.958148221034
0.2 0.52 859.898524769057
0.21 0.52 736.51003991799
0.22 0.52 797.969669849675
0.23 0.52 856.56623386636
0.24 0.52 790.518027751423
0.25 0.52 826.642334326037
0.26 0.52 986.933334020085
0.27 0.52 873.973781071263
0.28 0.52 974.84599255472
0.29 0.52 1029.40325781493
0.3 0.52 1015.81406034766
0.31 0.52 1036.65563197235
0.32 0.52 1019.54450775824
0.33 0.52 943.765283796771
0.34 0.52 1061.64186626188
0.35 0.52 944.69357259378
0.36 0.52 1059.34771973134
0.37 0.52 1059.50607006284
0.38 0.52 1058.80875917231
0.39 0.52 917.1388353461
0.4 0.52 775.513866865061
0.41 0.52 595.594957164683
0.42 0.52 626.589582581773
0.43 0.52 609.121979573878
0.44 0.52 547.280576121609
0.45 0.52 516.991611247223
0.46 0.52 565.370490651926
0.47 0.52 533.555222352851
0.48 0.52 504.690172283947
0.49 0.52 697.933610667949
0.5 0.52 646.097611975157
0.51 0.52 771.668800522608
0.52 0.52 718.337130461735
0.53 0.52 752.856697453108
0.54 0.52 713.114372103101
0.55 0.52 691.241159075471
0.56 0.52 617.334891286731
0.57 0.52 642.192634105998
0.58 0.52 574.554742474553
0.59 0.52 521.426352230111
0.6 0.52 422.501663902049
0.61 0.52 347.898080621322
0.62 0.52 285.19250779079
0.63 0.52 216.599688134586
0.64 0.52 239.916505145801
0.65 0.52 246.062317072259
0.66 0.52 248.215704184819
0.67 0.52 222.799130337908
0.68 0.52 169.259465262326
0.69 0.52 148.733862452785
0.7 0.52 129.113451614693
0.71 0.52 104.904736338874
0.72 0.52 100.286425944356
0.73 0.52 95.7308956400094
0.74 0.52 99.4671031065036
0.75 0.52 90.3986228297596
0.76 0.52 92.7818573218879
0.77 0.52 93.6632280306433
0.78 0.52 93.122141046831
0.79 0.52 84.038885994152
0.8 0.52 83.4191207732005
0.81 0.52 82.870928119882
0.82 0.52 82.532056735702
0.83 0.52 82.2775689887215
0.84 0.52 81.7493515662173
0.85 0.52 80.5482777948455
0.86 0.52 78.4501582652054
0.87 0.52 75.4907964741966
0.88 0.52 71.9426356151409
0.89 0.52 62.7498693414973
0.9 0.52 59.027183873592
0.91 0.52 57.055413856039
0.92 0.52 54.0589244557223
0.93 0.52 52.8592038187442
0.94 0.52 52.2833032981972
0.95 0.52 52.16192477838
0.96 0.52 52.3440825211261
0.97 0.52 52.7102297937538
0.98 0.52 53.17312160394
0.99 0.52 53.6731631697893
1 0.52 54.172218580784

0 0.53 403.339178607782
0.01 0.53 491.421206400375
0.02 0.53 519.850111089725
0.03 0.53 454.574794285825
0.04 0.53 310.255380775257
0.05 0.53 380.712821559768
0.06 0.53 611.63779150736
0.07 0.53 627.632889593909
0.08 0.53 595.14311505721
0.09 0.53 594.812510376169
0.1 0.53 554.876181683806
0.11 0.53 708.254867685355
0.12 0.53 619.968467907844
0.13 0.53 603.823232163189
0.14 0.53 394.104190538492
0.15 0.53 633.961539290831
0.16 0.53 467.143488127577
0.17 0.53 754.666365024969
0.18 0.53 664.95543046132
0.19 0.53 668.655271795564
0.2 0.53 658.15198951306
0.21 0.53 730.985948018155
0.22 0.53 746.55608242114
0.23 0.53 732.954222990768
0.24 0.53 719.203410030848
0.25 0.53 773.669635180288
0.26 0.53 960.437573036374
0.27 0.53 897.319697097974
0.28 0.53 903.491935215805
0.29 0.53 1010.09863681722
0.3 0.53 782.29238427841
0.31 0.53 926.170563341332
0.32 0.53 742.012692209507
0.33 0.53 839.056680445368
0.34 0.53 627.375256445455
0.35 0.53 930.537118066765
0.36 0.53 1020.28377606429
0.37 0.53 977.05566238572
0.38 0.53 1105.73967121561
0.39 0.53 821.1092314668
0.4 0.53 676.241100939598
0.41 0.53 677.696694473272
0.42 0.53 583.14445706017
0.43 0.53 447.391206551939
0.44 0.53 522.043144960261
0.45 0.53 514.078722862559
0.46 0.53 484.79618665992
0.47 0.53 495.765857033338
0.48 0.53 527.106292980837
0.49 0.53 614.378449573225
0.5 0.53 677.293309061886
0.51 0.53 884.013852040792
0.52 0.53 892.622895740413
0.53 0.53 825.463782488366
0.54 0.53 844.30122663656
0.55 0.53 766.41105713579
0.56 0.53 700.98602789214
0.57 0.53 635.39324744602
0.58 0.53 596.7134190715
0.59 0.53 531.77348429571
0.6 0.53 456.205993494167
0.61 0.53 334.940498894953
0.62 0.53 288.408240000178
0.63 0.53 268.491945233422
0.64 0.53 259.294089574973
0.65 0.53 262.848273337302
0.66 0.53 265.097173484305
0.67 0.53 250.412697571938
0.68 0.53 184.073711808439
0.69 0.53 167.604031076178
0.7 0.53 151.843309960465
0.71 0.53 139.564582203857
0.72 0.53 138.79907079374
0.73 0.53 131.915263430353
0.74 0.53 96.5846488211495
0.75 0.53 97.7845250477355
0.76 0.53 98.0279193227594
0.77 0.53 97.0355538700558
0.78 0.53 94.946572533203
0.79 0.53 85.1471834040229
0.8 0.53 83.9368664291885
0.81 0.53 83.1114100567585
0.82 0.53 82.7916726556391
0.83 0.53 82.750758236762
0.84 0.53 82.3958560920919
0.85 0.53 81.093405277716
0.86 0.53 78.5228111602928
0.87 0.53 74.7466119878609
0.88 0.53 65.5179592942004
0.89 0.53 60.5506777105723
0.9 0.53 56.3347251257643
0.91 0.53 53.7142856501528
0.92 0.53 51.8101503598145
0.93 0.53 50.9065040275269
0.94 0.53 50.7523868607829
0.95 0.53 49.7634855625478
0.96 0.53 50.2879574387896
0.97 0.53 50.9628937270013
0.98 0.53 51.6938288250925
0.99 0.53 52.4218357167263
1 0.53 53.1128642384276

0 0.54 116.76426336855
0.01 0.54 468.389261725757
0.02 0.54 492.115850181642
0.03 0.54 409.386192366084
0.04 0.54 293.587539585726
0.05 0.54 249.674314457855
0.06 0.54 263.199458396099
0.07 0.54 276.263722736084
0.08 0.54 417.280158167148
0.09 0.54 501.109083733273
0.1 0.54 545.424116995206
0.11 0.54 554.271518481691
0.12 0.54 480.39574987712
0.13 0.54 459.067229934788
0.14 0.54 147.2454345642
0.15 0.54 475.588457807798
0.16 0.54 493.088986390895
0.17 0.54 341.38213192843
0.18 0.54 621.125300804918
0.19 0.54 304.308691956046
0.2 0.54 591.703285524088
0.21 0.54 598.509208032759
0.22 0.54 539.819333203249
0.23 0.54 531.306667377702
0.24 0.54 668.813566324727
0.25 0.54 738.841305355893
0.26 0.54 728.298216392159
0.27 0.54 979.411912373951
0.28 0.54 1156.56274490405
0.29 0.54 1189.63843818195
0.3 0.54 1322.75609335206
0.31 0.54 1183.29751275831
0.32 0.54 1283.42629083247
0.33 0.54 1271.57755017144
0.34 0.54 1244.51842846942
0.35 0.54 1278.65732880237
0.36 0.54 1169.21572628835
0.37 0.54 1222.28860659011
0.38 0.54 1235.61732979916
0.39 0.54 1147.46650887945
0.4 0.54 1061.64818150836
0.41 0.54 938.16667202582
0.42 0.54 676.45105048333
0.43 0.54 583.87906496123
0.44 0.54 620.050054753647
0.45 0.54 534.978535083418
0.46 0.54 550.029356398365
0.47 0.54 571.210374030444
0.48 0.54 603.133842277152
0.49 0.54 540.664142421152
0.5 0.54 553.497661422341
0.51 0.54 873.398509845305
0.52 0.54 858.050485810713
0.53 0.54 798.291521939197
0.54 0.54 850.920152834565
0.55 0.54 793.528881011901
0.56 0.54 747.267046309417
0.57 0.54 684.219242202381
0.58 0.54 637.15802694465
0.59 0.54 548.646119096818
0.6 0.54 457.103755508528
0.61 0.54 400.189049450382
0.62 0.54 282.519030509451
0.63 0.54 293.107290669991
0.64 0.54 287.683701264773
0.65 0.54 268.796514345334
0.66 0.54 248.223933409729
0.67 0.54 239.504071266505
0.68 0.54 237.081895452213
0.69 0.54 192.429664528372
0.7 0.54 176.792670461926
0.71 0.54 165.926001135041
0.72 0.54 157.978783213238
0.73 0.54 155.095189177197
0.74 0.54 106.611212608083
0.75 0.54 105.490331867807
0.76 0.54 103.518164992377
0.77 0.54 100.586682200615
0.78 0.54 96.9405263724963
0.79 0.54 86.2670300990647
0.8 0.54 84.4163478773268
0.81 0.54 83.2593882323067
0.82 0.54 82.8878430131406
0.83 0.54 82.9891482522242
0.84 0.54 82.7241458906516
0.85 0.54 81.2232083380627
0.86 0.54 78.0736279576454
0.87 0.54 73.3172040931845
0.88 0.54 63.228998283074
0.89 0.54 57.2130477962311
0.9 0.54 52.3191155764281
0.91 0.54 48.9996065418865
0.92 0.54 47.6629048631036
0.93 0.54 47.2058636957435
0.94 0.54 47.5839388437652
0.95 0.54 48.4527000724541
0.96 0.54 49.5662784656831
0.97 0.54 50.766742985437
0.98 0.54 50.1809233915776
0.99 0.54 51.1594344342391
1 0.54 52.0546023657336

0 0.55 237.586974600882
0.01 0.55 715.749295913031
0.02 0.55 588.412827613403
0.03 0.55 643.32764436172
0.04 0.55 545.076987681557
0.05 0.55 584.46887496256
0.06 0.55 655.034078197463
0.07 0.55 721.239780655504
0.08 0.55 818.730552135438
0.09 0.55 668.418925300593
0.1 0.55 639.123803421528
0.11 0.55 810.687838813436
0.12 0.55 913.482208912686
0.13 0.55 976.27110829933
0.14 0.55 794.232442047037
0.15 0.55 1210.06801631148
0.16 0.55 696.570778169742
0.17 0.55 600.944904379761
0.18 0.55 950.13695486493
0.19 0.55 552.853613988368
0.2 0.55 514.891472545429
0.21 0.55 692.17640439414
0.22 0.55 769.408789266148
0.23 0.55 641.245199904062
0.24 0.55 809.306846196175
0.25 0.55 876.863890065043
0.26 0.55 913.770748546921
0.27 0.55 1065.82982056236
0.28 0.55 960.52808152599
0.29 0.55 986.61349605608
0.3 0.55 953.81089876348
0.31 0.55 1005.50763423258
0.32 0.55 1026.79236464828
0.33 0.55 946.353491302272
0.34 0.55 850.966420312811
0.35 0.55 940.315590054743
0.36 0.55 851.378927446528
0.37 0.55 904.511947958677
0.38 0.55 792.682798223854
0.39 0.55 933.645781225407
0.4 0.55 938.675035195887
0.41 0.55 750.677065721339
0.42 0.55 641.170987802786
0.43 0.55 506.835239500965
0.44 0.55 502.04579761213
0.45 0.55 540.058876882882
0.46 0.55 477.944563417139
0.47 0.55 528.350205829429
0.48 0.55 612.221703192286
0.49 0.55 586.918554145292
0.5 0.55 753.099324790562
0.51 0.55 1040.58319268572
0.52 0.55 1048.48735662382
0.53 0.55 1006.50091485304
0.54 0.55 906.435210977597
0.55 0.55 900.965180681251
0.56 0.55 790.898731380952
0.57 0.55 699.047498243145
0.58 0.55 641.956433490622
0.59 0.55 554.260365712722
0.6 0.55 501.012716106089
0.61 0.55 424.734826097413
0.62 0.55 382.423152280298
0.63 0.55 280.514045994136
0.64 0.55 290.729473954599
0.65 0.55 276.287843096111
0.66 0.55 249.819936924453
0.67 0.55 245.133120069101
0.68 0.55 243.445741210552
0.69 0.55 243.153893909852
0.7 0.55 198.941033780090
0.71 0.55 179.303704882127
0.72 0.55 173.803390953815
0.73 0.55 170.362934489205
0.74 0.55 116.738795569789
0.75 0.55 113.446958103713
0.76 0.55 109.292475006642
0.77 0.55 104.403376332081
0.78 0.55 99.2004931164494
0.79 0.55 87.5150721154184
0.8 0.55 84.9868758571466
0.81 0.55 83.4279060566868
0.82 0.55 82.814921757025
0.83 0.55 82.7542535773523
0.84 0.55 82.2963589105749
0.85 0.55 80.4730087640801
0.86 0.55 76.7310312654032
0.87 0.55 71.3394141674844
0.88 0.55 64.079279322324
0.89 0.55 56.6890152165036
0.9 0.55 50.7817824036393
0.91 0.55 47.2698752355884
0.92 0.55 46.0922826121833
0.93 0.55 43.1014070426293
0.94 0.55 44.2282474474072
0.95 0.55 45.7584157658278
0.96 0.55 47.415094276309
0.97 0.55 49.0450134950366
0.98 0.55 50.5722084658929
0.99 0.55 50.5240319981004
1 0.55 51.5789927122447

0 0.56 207.311563835692
0.01 0.56 302.181583985524
0.02 0.56 308.444615774048
0.03 0.56 195.531719421684
0.04 0.56 101.474381496021
0.05 0.56 228.658901641725
0.06 0.56 178.107758955078
0.07 0.56 174.544762167187
0.08 0.56 223.848274730899
0.09 0.56 362.254439034224
0.1 0.56 498.192203973527
0.11 0.56 305.070874552128
0.12 0.56 729.998071846769
0.13 0.56 565.452670433167
0.14 0.56 297.488711886687
0.15 0.56 540.087437550625
0.16 0.56 314.843622930495
0.17 0.56 227.31082376341
0.18 0.56 452.094214185495
0.19 0.56 312.877214414856
0.2 0.56 620.636423439682
0.21 0.56 523.650986440396
0.22 0.56 577.447994021972
0.23 0.56 702.000638176348
0.24 0.56 709.275218585846
0.25 0.56 736.684204391542
0.26 0.56 562.247479763138
0.27 0.56 1051.17484582728
0.28 0.56 1037.33374711324
0.29 0.56 973.355140172383
0.3 0.56 907.724291456387
0.31 0.56 1082.02891430867
0.32 0.56 998.88297863163
0.33 0.56 910.83834526221
0.34 0.56 860.620037879667
0.35 0.56 957.331285240381
0.36 0.56 866.702765946896
0.37 0.56 1024.11273012301
0.38 0.56 1069.77689192654
0.39 0.56 924.665687694747
0.4 0.56 989.185103810202
0.41 0.56 649.897345509273
0.42 0.56 612.199516824376
0.43 0.56 640.881455497037
0.44 0.56 606.770184583916
0.45 0.56 555.866137212908
0.46 0.56 541.375256361057
0.47 0.56 500.18898608426
0.48 0.56 750.989875098193
0.49 0.56 657.294577872053
0.5 0.56 714.994040954189
0.51 0.56 910.18084378875
0.52 0.56 836.283248965325
0.53 0.56 890.447670332176
0.54 0.56 904.034745405286
0.55 0.56 822.257632254028
0.56 0.56 702.65770016417
0.57 0.56 620.683728319021
0.58 0.56 634.32267348724
0.59 0.56 566.987694487279
0.6 0.56 490.133421223242
0.61 0.56 417.902180539896
0.62 0.56 301.427209455285
0.63 0.56 274.358117248242
0.64 0.56 277.109337740987
0.65 0.56 247.896061643359
0.66 0.56 237.853714406785
0.67 0.56 236.344391654361
0.68 0.56 237.607482683716
0.69 0.56 239.244845083597
0.7 0.56 228.167468726572
0.71 0.56 188.533528487068
0.72 0.56 184.273684845896
0.73 0.56 181.181085508365
0.74 0.56 127.169011675697
0.75 0.56 121.881533893725
0.76 0.56 115.54788577549
0.77 0.56 108.603200199049
0.78 0.56 101.715091493397
0.79 0.56 88.8788282654192
0.8 0.56 85.5830872522673
0.81 0.56 83.541923580965
0.82 0.56 82.5039014664069
0.83 0.56 81.9550779432407
0.84 0.56 81.0598828330566
0.85 0.56 79.1627113317182
0.86 0.56 74.9411598478524
0.87 0.56 68.1114820276776
0.88 0.56 59.2178463833255
0.89 0.56 50.2205824085042
0.9 0.56 43.4924764999127
0.91 0.56 40.1949005160106
0.92 0.56 39.9306777574445
0.93 0.56 41.6169129970208
0.94 0.56 40.9913498445934
0.95 0.56 43.2559923141369
0.96 0.56 45.4800891742715
0.97 0.56 47.537129666288
0.98 0.56 49.382833085621
0.99 0.56 49.7593462215305
1 0.56 51.0009668652613

0 0.57 569.006462968568
0.01 0.57 761.541264147912
0.02 0.57 732.391676427306
0.03 0.57 634.336315608684
0.04 0.57 826.663575222714
0.05 0.57 743.779745153093
0.06 0.57 531.1430391147
0.07 0.57 728.741226225057
0.08 0.57 744.28602633665
0.09 0.57 854.704679991867
0.1 0.57 825.569284554604
0.11 0.57 824.017072638668
0.12 0.57 927.577192690722
0.13 0.57 949.095438825833
0.14 0.57 611.715147515574
0.15 0.57 799.068471721917
0.16 0.57 951.943905595283
0.17 0.57 930.52565816317
0.18 0.57 903.422070629227
0.19 0.57 925.928696228819
0.2 0.57 889.239256106027
0.21 0.57 901.494767816209
0.22 0.57 951.700235841097
0.23 0.57 928.338016942105
0.24 0.57 966.133479494423
0.25 0.57 970.963389732074
0.26 0.57 961.262642413612
0.27 0.57 969.59343108336
0.28 0.57 977.381866263131
0.29 0.57 925.255305307676
0.3 0.57 1016.4165607663
0.31 0.57 1028.4795617804
0.32 0.57 1076.46449662773
0.33 0.57 1089.98244040902
0.34 0.57 878.557246455802
0.35 0.57 1197.47559428157
0.36 0.57 1155.01563946122
0.37 0.57 1080.03807525476
0.38 0.57 1057.71979890706
0.39 0.57 960.876842576612
0.4 0.57 1009.52676091325
0.41 0.57 826.003585040646
0.42 0.57 756.33713144338
0.43 0.57 631.35047485529
0.44 0.57 585.404353417362
0.45 0.57 626.131184497306
0.46 0.57 621.086416048524
0.47 0.57 596.199637873087
0.48 0.57 641.998291041339
0.49 0.57 579.296085348417
0.5 0.57 520.022236543785
0.51 0.57 940.643140409794
0.52 0.57 898.13019729881
0.53 0.57 920.134730406368
0.54 0.57 846.469547355367
0.55 0.57 410.62663345185
0.56 0.57 870.422959256016
0.57 0.57 772.379541223096
0.58 0.57 680.647659586074
0.59 0.57 621.676153073286
0.6 0.57 378.41164318768
0.61 0.57 410.457418900085
0.62 0.57 317.432837935838
0.63 0.57 276.328351060835
0.64 0.57 260.419928030129
0.65 0.57 223.372440480930
0.66 0.57 220.905528635950
0.67 0.57 230.332450295032
0.68 0.57 236.910458207217
0.69 0.57 241.145460954138
0.7 0.57 225.580816423666
0.71 0.57 225.063949939439
0.72 0.57 192.649397895642
0.73 0.57 166.444842813630
0.74 0.57 138.366147190526
0.75 0.57 131.178239075996
0.76 0.57 122.560492057475
0.77 0.57 113.319577035807
0.78 0.57 104.419298562268
0.79 0.57 90.1998548526814
0.8 0.57 85.8920032248809
0.81 0.57 83.2295800390115
0.82 0.57 81.8008999991211
0.83 0.57 80.9839623568024
0.84 0.57 80.1196215721218
0.85 0.57 77.7048463172507
0.86 0.57 72.8659985301074
0.87 0.57 64.8570604423662
0.88 0.57 54.2681613786098
0.89 0.57 43.6894923695378
0.9 0.57 36.3204140292286
0.91 0.57 33.5024474809677
0.92 0.57 34.3595325569669
0.93 0.57 37.2810642164201
0.94 0.57 37.5681805628209
0.95 0.57 40.1592441409943
0.96 0.57 42.4991403342248
0.97 0.57 46.3856720293787
0.98 0.57 48.4907172049311
0.99 0.57 49.2013888324136
1 0.57 50.5897474293852

0 0.58 365.396961125842
0.01 0.58 380.741404105201
0.02 0.58 275.471400511922
0.03 0.58 386.977665505388
0.04 0.58 425.423882733445
0.05 0.58 215.871292440658
0.06 0.58 304.29148805052
0.07 0.58 357.192537995967
0.08 0.58 300.960758239343
0.09 0.58 385.958476523058
0.1 0.58 593.824466067204
0.11 0.58 525.178313527891
0.12 0.58 427.241962007479
0.13 0.58 514.820024863058
0.14 0.58 406.595998504658
0.15 0.58 351.878243715067
0.16 0.58 326.623530230141
0.17 0.58 396.255235927552
0.18 0.58 485.193783348468
0.19 0.58 343.694092180823
0.2 0.58 455.377167851002
0.21 0.58 510.4989410371
0.22 0.58 445.79305871671
0.23 0.58 427.130556621743
0.24 0.58 656.08713095137
0.25 0.58 718.602530819367
0.26 0.58 606.550565080934
0.27 0.58 695.210102702773
0.28 0.58 751.783941102761
0.29 0.58 576.406809814041
0.3 0.58 956.154225426003
0.31 0.58 840.447067756203
0.32 0.58 841.432876764392
0.33 0.58 830.996752641068
0.34 0.58 891.28980898471
0.35 0.58 881.65583971298
0.36 0.58 966.17955484475
0.37 0.58 1068.65506993604
0.38 0.58 1102.22707869114
0.39 0.58 1028.28575819176
0.4 0.58 814.747083455964
0.41 0.58 663.713336463868
0.42 0.58 784.320132598928
0.43 0.58 626.989346719703
0.44 0.58 643.386615107899
0.45 0.58 641.487808847526
0.46 0.58 454.569665177957
0.47 0.58 424.568010688511
0.48 0.58 535.970878033499
0.49 0.58 651.922147499224
0.5 0.58 661.339659857172
0.51 0.58 868.588286646787
0.52 0.58 925.147682264837
0.53 0.58 873.028692770175
0.54 0.58 884.181958761883
0.55 0.58 859.856558793384
0.56 0.58 780.320938140199
0.57 0.58 753.679319405807
0.58 0.58 674.492106551292
0.59 0.58 544.24351580887
0.6 0.58 488.076230316536
0.61 0.58 488.245012775348
0.62 0.58 381.901231472222
0.63 0.58 314.755354680425
0.64 0.58 258.548904851674
0.65 0.58 164.071512457221
0.66 0.58 204.215247871847
0.67 0.58 225.108734937074
0.68 0.58 234.671611032286
0.69 0.58 229.309223079346
0.7 0.58 229.215855067596
0.71 0.58 227.669153515761
0.72 0.58 225.917544740219
0.73 0.58 175.854590952087
0.74 0.58 150.785280130464
0.75 0.58 141.68771694607
0.76 0.58 130.598026359072
0.77 0.58 118.746721685288
0.78 0.58 99.5321232216402
0.79 0.58 91.4633495615254
0.8 0.58 85.8187751363322
0.81 0.58 82.3985584459037
0.82 0.58 80.9348836667446
0.83 0.58 80.43055476101
0.84 0.58 79.6774287590687
0.85 0.58 77.1198155481907
0.86 0.58 71.62838767099
0.87 0.58 62.5536988837601
0.88 0.58 50.6718538044363
0.89 0.58 39.0265386510681
0.9 0.58 31.3313046183096
0.91 0.58 28.9793232753096
0.92 0.58 30.7096503067785
0.93 0.58 32.8723283042625
0.94 0.58 36.0681276380138
0.95 0.58 39.089213052747
0.96 0.58 41.7323884840026
0.97 0.58 43.9641300287864
0.98 0.58 45.8189949020001
0.99 0.58 47.3520584969116
1 0.58 50.3907428211132

0 0.59 64.7238480005631
0.01 0.59 179.478007566387
0.02 0.59 122.337714953321
0.03 0.59 139.520949681401
0.04 0.59 187.246275530383
0.05 0.59 293.29848704008
0.06 0.59 286.518105536107
0.07 0.59 271.313221388122
0.08 0.59 269.910643732329
0.09 0.59 284.127533336704
0.1 0.59 569.68258267214
0.11 0.59 614.568348355169
0.12 0.59 680.173112156016
0.13 0.59 602.302492523483
0.14 0.59 664.467829544817
0.15 0.59 723.40811558898
0.16 0.59 315.347024878942
0.17 0.59 660.705832046305
0.18 0.59 643.9750610078
0.19 0.59 501.708330108241
0.2 0.59 648.651822243644
0.21 0.59 509.872977514989
0.22 0.59 727.24012444309
0.23 0.59 787.086330843066
0.24 0.59 775.436735846323
0.25 0.59 783.224570924585
0.26 0.59 866.002964486843
0.27 0.59 871.371351663572
0.28 0.59 867.67060437703
0.29 0.59 709.861017523853
0.3 0.59 847.810619478194
0.31 0.59 830.299316632261
0.32 0.59 873.87177257307
0.33 0.59 896.250672189427
0.34 0.59 975.682597415778
0.35 0.59 1015.1632196844
0.36 0.59 907.463576404034
0.37 0.59 1041.96238031898
0.38 0.59 1111.27031185036
0.39 0.59 1069.16065705768
0.4 0.59 973.47766219878
0.41 0.59 834.871963357256
0.42 0.59 684.314730295936
0.43 0.59 601.908140001446
0.44 0.59 551.584957372842
0.45 0.59 479.723335684225
0.46 0.59 685.387658190604
0.47 0.59 613.291063117669
0.48 0.59 715.480656621826
0.49 0.59 830.306873992983
0.5 0.59 847.756322772057
0.51 0.59 967.954342569938
0.52 0.59 913.795122004927
0.53 0.59 908.468258829113
0.54 0.59 861.639803920409
0.55 0.59 799.349788327989
0.56 0.59 723.163385826467
0.57 0.59 715.242597445091
0.58 0.59 684.09449464237
0.59 0.59 539.940067507497
0.6 0.59 455.410321578244
0.61 0.59 425.526435019024
0.62 0.59 376.756163320522
0.63 0.59 274.883015481132
0.64 0.59 266.779813763618
0.65 0.59 221.474136661219
0.66 0.59 219.647922688926
0.67 0.59 229.525608440965
0.68 0.59 236.39946940154
0.69 0.59 228.635482053295
0.7 0.59 226.886600630065
0.71 0.59 223.946518988358
0.72 0.59 222.929516755290
0.73 0.59 205.622719151858
0.74 0.59 181.120831351806
0.75 0.59 153.394367065262
0.76 0.59 139.719195057162
0.77 0.59 125.089966465881
0.78 0.59 103.398126092991
0.79 0.59 93.1077063140523
0.8 0.59 85.9779455667106
0.81 0.59 81.9492881100674
0.82 0.59 80.1797939014841
0.83 0.59 80.0797132059973
0.84 0.59 79.6915494135791
0.85 0.59 77.1084618458893
0.86 0.59 71.2496779475923
0.87 0.59 61.770782149182
0.88 0.59 49.6950206060237
0.89 0.59 38.0658071641706
0.9 0.59 30.4594570220765
0.91 0.59 28.2215786985175
0.92 0.59 29.5874887162561
0.93 0.59 32.523762221316
0.94 0.59 35.8286673882822
0.95 0.59 38.9334804904963
0.96 0.59 41.6335775596077
0.97 0.59 43.8999926843018
0.98 0.59 45.7733123551071
0.99 0.59 47.3139779596501
1 0.59 48.5818395271794

0 0.6 148.007717704179
0.01 0.6 456.919774249266
0.02 0.6 484.434809649348
0.03 0.6 529.799970177425
0.04 0.6 548.754945399128
0.05 0.6 385.761125050205
0.06 0.6 488.072611196326
0.07 0.6 448.119169976023
0.08 0.6 377.860912241528
0.09 0.6 563.36495755416
0.1 0.6 545.584050811605
0.11 0.6 618.755508177503
0.12 0.6 489.814948934799
0.13 0.6 522.688506952276
0.14 0.6 555.528131600912
0.15 0.6 543.544383928304
0.16 0.6 414.341697274122
0.17 0.6 390.275466305531
0.18 0.6 578.62682317708
0.19 0.6 981.222490416929
0.2 0.6 931.90397751056
0.21 0.6 912.955009296734
0.22 0.6 861.175795584154
0.23 0.6 912.68016572072
0.24 0.6 864.865034615228
0.25 0.6 846.472497840302
0.26 0.6 0.737360156232973
0.27 0.6 1041.41761728905
0.28 0.6 1105.4121729925
0.29 0.6 1060.41726287344
0.3 0.6 1050.07196672419
0.31 0.6 1073.25633718138
0.32 0.6 1036.75811884933
0.33 0.6 1028.57650420375
0.34 0.6 839.53981281414
0.35 0.6 1125.689239977
0.36 0.6 1075.09428953929
0.37 0.6 1082.53520021291
0.38 0.6 1204.8194823292
0.39 0.6 1170.42374057433
0.4 0.6 578.08968594847
0.41 0.6 789.593724645783
0.42 0.6 833.034912353618
0.43 0.6 657.943791672206
0.44 0.6 702.094995424408
0.45 0.6 621.475934369144
0.46 0.6 559.304147132846
0.47 0.6 622.686538958407
0.48 0.6 574.491838497293
0.49 0.6 737.974455519972
0.5 0.6 721.107312540928
0.51 0.6 928.765505388739
0.52 0.6 868.37467777452
0.53 0.6 870.784805563349
0.54 0.6 867.48448585551
0.55 0.6 862.985828852363
0.56 0.6 743.895316896134
0.57 0.6 738.422271400315
0.58 0.6 689.103644236482
0.59 0.6 609.449963901878
0.6 0.6 524.639985609179
0.61 0.6 456.453807630082
0.62 0.6 381.365030515384
0.63 0.6 335.24070582876
0.64 0.6 280.846689292757
0.65 0.6 258.909487668798
0.66 0.6 245.618086195360
0.67 0.6 247.356358420646
0.68 0.6 234.475019829808
0.69 0.6 232.169705224892
0.7 0.6 227.210439650422
0.71 0.6 221.573325060731
0.72 0.6 217.833790532171
0.73 0.6 206.674921259438
0.74 0.6 202.934815154331
0.75 0.6 178.083062339591
0.76 0.6 162.967534596077
0.77 0.6 132.286300227671
0.78 0.6 114.329595912634
0.79 0.6 96.4727217796612
0.8 0.6 87.6441841344007
0.81 0.6 82.5533233104269
0.82 0.6 80.5062096228528
0.83 0.6 80.2188234360346
0.84 0.6 79.6840137644847
0.85 0.6 77.0433192850756
0.86 0.6 71.3169111844029
0.87 0.6 62.4254047168991
0.88 0.6 51.4760604048826
0.89 0.6 41.0203621972671
0.9 0.6 33.9392898205952
0.91 0.6 30.6373122145509
0.92 0.6 31.5541501797471
0.93 0.6 33.9932842478398
0.94 0.6 36.9074946292504
0.95 0.6 39.7279727596862
0.96 0.6 42.2234005714202
0.97 0.6 44.3401512116078
0.98 0.6 46.1014788429411
0.99 0.6 47.5565220597598
1 0.6 48.7578022455348

0 0.61 304.378073454709
0.01 0.61 246.565900521544
0.02 0.61 331.906701499081
0.03 0.61 373.452447441438
0.04 0.61 433.70765418655
0.05 0.61 249.72185026545
0.06 0.61 465.207818614434
0.07 0.61 360.849115975084
0.08 0.61 446.891488506998
0.09 0.61 618.755508177503
0.1 0.61 569.902168797417
0.11 0.61 477.148918053892
0.12 0.61 498.946224356894
0.13 0.61 541.89871203021
0.14 0.61 479.373505421399
0.15 0.61 436.264219252508
0.16 0.61 442.379425041446
0.17 0.61 553.099669951086
0.18 0.61 456.522743902207
0.19 0.61 725.679283774864
0.2 0.61 359.989727909006
0.21 0.61 728.66192195009
0.22 0.61 808.785787461674
0.23 0.61 649.178332663683
0.24 0.61 745.4917135019
0.25 0.61 672.010969255711
0.26 0.61 763.375269837843
0.27 0.61 728.273700266596
0.28 0.61 739.862697126974
0.29 0.61 1059.1851747924
0.3 0.61 1030.28977210297
0.31 0.61 1017.47401740782
0.32 0.61 1048.80785628255
0.33 0.61 1046.02530356584
0.34 0.61 1117.89571651384
0.35 0.61 1056.423330157
0.36 0.61 1040.76832181807
0.37 0.61 1215.60598435513
0.38 0.61 1209.45766904014
0.39 0.61 1023.95716560802
0.4 0.61 1046.9692278668
0.41 0.61 1003.98702820305
0.42 0.61 1015.79314552718
0.43 0.61 916.65916419354
0.44 0.61 784.832769512079
0.45 0.61 750.31705991534
0.46 0.61 558.978059766213
0.47 0.61 614.508488549996
0.48 0.61 522.97450081242
0.49 0.61 656.185234899415
0.5 0.61 740.350443641388
0.51 0.61 833.505974363712
0.52 0.61 917.651510433018
0.53 0.61 876.670921212743
0.54 0.61 812.322337068236
0.55 0.61 811.761950389398
0.56 0.61 832.46885455253
0.57 0.61 737.637324231902
0.58 0.61 668.808900807996
0.59 0.61 565.658154365337
0.6 0.61 462.963446721229
0.61 0.61 431.745651049319
0.62 0.61 332.434655233175
0.63 0.61 330.831132831466
0.64 0.61 302.178247878011
0.65 0.61 264.368780304826
0.66 0.61 246.490418600643
0.67 0.61 242.370748024191
0.68 0.61 242.467216050522
0.69 0.61 234.532711968494
0.7 0.61 224.977300763657
0.71 0.61 216.336892224936
0.72 0.61 211.853194756043
0.73 0.61 207.141876215633
0.74 0.61 204.847553323665
0.75 0.61 189.089138438281
0.76 0.61 174.337173230427
0.77 0.61 155.990885863181
0.78 0.61 119.850024104106
0.79 0.61 100.254461669636
0.8 0.61 90.4910655364379
0.81 0.61 84.7228035123204
0.82 0.61 81.9949431014754
0.83 0.61 80.9090645911917
0.84 0.61 79.7124437062177
0.85 0.61 76.8852671636458
0.86 0.61 71.6469681399104
0.87 0.61 64.0429427235015
0.88 0.61 55.0145858014394
0.89 0.61 42.3209549975399
0.9 0.61 37.3302439291118
0.91 0.61 35.1281296383753
0.92 0.61 35.2877067491763
0.93 0.61 36.8808716700405
0.94 0.61 39.0705711834315
0.95 0.61 41.3329026588705
0.96 0.61 43.4148816220361
0.97 0.61 45.2278685382009
0.98 0.61 46.7647649997317
0.99 0.61 48.052192236344
1 0.61 49.1268011682161

0 0.62 269.468555493957
0.01 0.62 279.448179453723
0.02 0.62 310.796648952333
0.03 0.62 261.358180472699
0.04 0.62 446.10388308106
0.05 0.62 425.375856037928
0.06 0.62 344.162719799806
0.07 0.62 351.785654767218
0.08 0.62 426.53325509273
0.09 0.62 544.248424986237
0.1 0.62 412.328275285603
0.11 0.62 337.947111246716
0.12 0.62 422.707000770037
0.13 0.62 364.250993821568
0.14 0.62 421.580896744622
0.15 0.62 342.406565503642
0.16 0.62 346.220186875347
0.17 0.62 479.07699297712
0.18 0.62 422.822653721392
0.19 0.62 575.616564216146
0.2 0.62 605.027479128014
0.21 0.62 656.210407186598
0.22 0.62 771.748586328475
0.23 0.62 780.650754819337
0.24 0.62 766.23882347477
0.25 0.62 483.148435369504
0.26 0.62 707.185456934742
0.27 0.62 741.094947830573
0.28 0.62 749.189191860107
0.29 0.62 721.94427624298
0.3 0.62 783.020135692563
0.31 0.62 721.512801341737
0.32 0.62 813.38501541398
0.33 0.62 855.192127477797
0.34 0.62 809.762878872575
0.35 0.62 908.678228912743
0.36 0.62 830.550341942016
0.37 0.62 924.366401920797
0.38 0.62 946.14030724835
0.39 0.62 964.850737575507
0.4 0.62 1061.77694743293
0.41 0.62 1054.2287237597
0.42 0.62 851.584848737928
0.43 0.62 668.325642931648
0.44 0.62 754.75402913797
0.45 0.62 779.906978363446
0.46 0.62 736.722683375502
0.47 0.62 704.443969453923
0.48 0.62 627.53054587008
0.49 0.62 768.952417318523
0.5 0.62 786.032792763762
0.51 0.62 982.428985576057
0.52 0.62 977.006888921465
0.53 0.62 895.720807450625
0.54 0.62 872.80783360371
0.55 0.62 833.024048272317
0.56 0.62 792.785482523488
0.57 0.62 754.229499555673
0.58 0.62 649.777057458941
0.59 0.62 600.656876594283
0.6 0.62 523.375661356162
0.61 0.62 258.002978664976
0.62 0.62 356.825935438498
0.63 0.62 279.436036675508
0.64 0.62 298.811764294397
0.65 0.62 305.267905156929
0.66 0.62 278.531139929416
0.67 0.62 261.411536011471
0.68 0.62 244.003995240678
0.69 0.62 232.620197414944
0.7 0.62 216.600966755055
0.71 0.62 210.125928096644
0.72 0.62 207.383332977994
0.73 0.62 207.132797035444
0.74 0.62 205.921971179080
0.75 0.62 193.392155283100
0.76 0.62 179.640722044815
0.77 0.62 162.302550600029
0.78 0.62 119.613052562120
0.79 0.62 104.73021479085
0.8 0.62 94.375106117854
0.81 0.62 87.9020521139009
0.82 0.62 84.2467015153841
0.83 0.62 82.0894887222582
0.84 0.62 80.034013012106
0.85 0.62 76.9616141668294
0.86 0.62 72.317297752655
0.87 0.62 66.1627119940707
0.88 0.62 52.22581792911
0.89 0.62 46.695359460411
0.9 0.62 42.5644314671931
0.91 0.62 40.3131641031526
0.92 0.62 39.8154934382667
0.93 0.62 40.5403292653259
0.94 0.62 41.906451063779
0.95 0.62 43.4878594745269
0.96 0.62 45.0407297749706
0.97 0.62 46.4529812669919
0.98 0.62 47.6885789479239
0.99 0.62 48.7490903076332
1 0.62 49.6518227414165

0 0.63 218.907491192056
0.01 0.63 222.705434374647
0.02 0.63 376.563641898684
0.03 0.63 309.97170209553
0.04 0.63 371.007477013604
0.05 0.63 251.513483733974
0.06 0.63 458.061088174929
0.07 0.63 501.301205364599
0.08 0.63 495.555630176875
0.09 0.63 204.942827393398
0.1 0.63 577.425347988811
0.11 0.63 551.306348321875
0.12 0.63 579.267283557426
0.13 0.63 578.330576833008
0.14 0.63 666.940917473205
0.15 0.63 674.334734979594
0.16 0.63 813.938982602504
0.17 0.63 738.15295738756
0.18 0.63 667.139040455586
0.19 0.63 823.012109570692
0.2 0.63 815.430770084132
0.21 0.63 850.811712248956
0.22 0.63 792.850820898862
0.23 0.63 811.18973125897
0.24 0.63 756.401441894448
0.25 0.63 810.536740931588
0.26 0.63 814.795278582295
0.27 0.63 949.372630424956
0.28 0.63 989.248466766565
0.29 0.63 805.173208819071
0.3 0.63 823.427152394187
0.31 0.63 962.98060941018
0.32 0.63 944.216024117363
0.33 0.63 899.119134486637
0.34 0.63 846.487378819082
0.35 0.63 890.086403053097
0.36 0.63 844.183899189374
0.37 0.63 852.922548652572
0.38 0.63 790.579860924878
0.39 0.63 928.7449178865
0.4 0.63 846.868154142072
0.41 0.63 925.885546328486
0.42 0.63 954.938584936225
0.43 0.63 683.900681751378
0.44 0.63 674.807448462152
0.45 0.63 665.153048929342
0.46 0.63 662.879358330006
0.47 0.63 658.072004115051
0.48 0.63 634.13117759656
0.49 0.63 867.777191507129
0.5 0.63 684.818892043729
0.51 0.63 806.77138980011
0.52 0.63 545.467128248807
0.53 0.63 881.309050730786
0.54 0.63 921.429612070287
0.55 0.63 888.825055058643
0.56 0.63 872.500283667576
0.57 0.63 732.241796403347
0.58 0.63 660.234814668236
0.59 0.63 573.41626520356
0.6 0.63 466.837423199983
0.61 0.63 463.483680403097
0.62 0.63 389.251442129634
0.63 0.63 178.382846989278
0.64 0.63 329.444921041439
0.65 0.63 312.370159985236
0.66 0.63 310.034963511248
0.67 0.63 300.131958453184
0.68 0.63 250.182744346734
0.69 0.63 236.373209281171
0.7 0.63 222.695102543236
0.71 0.63 212.294088958424
0.72 0.63 207.912137232391
0.73 0.63 208.577278691571
0.74 0.63 204.366300945346
0.75 0.63 198.895088676851
0.76 0.63 182.727684363766
0.77 0.63 160.863421232466
0.78 0.63 123.484796588603
0.79 0.63 108.832149456037
0.8 0.63 98.2759135685487
0.81 0.63 91.215865790624
0.82 0.63 86.6635303242756
0.83 0.63 83.502432605164
0.84 0.63 80.6806158401008
0.85 0.63 77.4181280740003
0.86 0.63 73.3389695527073
0.87 0.63 59.123938561966
0.88 0.63 54.7505055687807
0.89 0.63 50.6675306955878
0.9 0.63 47.3916926439263
0.91 0.63 45.2761841442567
0.92 0.63 44.352205326095
0.93 0.63 44.3725025066958
0.94 0.63 44.9890245566641
0.95 0.63 45.8996693880394
0.96 0.63 46.9009267677169
0.97 0.63 47.8782188385426
0.98 0.63 48.7774636333433
0.99 0.63 49.5797559771841
1 0.63 57.7284253344964

0 0.64 366.659136665105
0.01 0.64 165.268117917522
0.02 0.64 159.351537488661
0.03 0.64 424.856284524544
0.04 0.64 589.80030518812
0.05 0.64 394.862075160429
0.06 0.64 512.741986187985
0.07 0.64 472.780026016328
0.08 0.64 479.764611971329
0.09 0.64 608.50235373415
0.1 0.64 559.922225045586
0.11 0.64 454.291717401936
0.12 0.64 523.948497946124
0.13 0.64 398.469523175863
0.14 0.64 578.306424398
0.15 0.64 221.302475358953
0.16 0.64 593.979267873951
0.17 0.64 569.968439301686
0.18 0.64 728.445937419295
0.19 0.64 954.221670053662
0.2 0.64 907.965814609779
0.21 0.64 982.31457553067
0.22 0.64 1040.99064251318
0.23 0.64 938.001765723285
0.24 0.64 1011.34199522219
0.25 0.64 941.307609286146
0.26 0.64 911.366797727457
0.27 0.64 970.494465002248
0.28 0.64 999.86411901818
0.29 0.64 934.552370389161
0.3 0.64 1029.7991202657
0.31 0.64 993.278688989148
0.32 0.64 943.298008955812
0.33 0.64 949.381456791737
0.34 0.64 905.985468536885
0.35 0.64 1059.78096364296
0.36 0.64 770.929138248127
0.37 0.64 798.296654696736
0.38 0.64 983.61230599256
0.39 0.64 903.96035897599
0.4 0.64 630.918591578977
0.41 0.64 921.386389849557
0.42 0.64 941.187907805875
0.43 0.64 722.91871361862
0.44 0.64 846.364406742155
0.45 0.64 692.013248211333
0.46 0.64 677.990002654906
0.47 0.64 671.465745961773
0.48 0.64 648.221732202801
0.49 0.64 769.653131287075
0.5 0.64 755.121083005898
0.51 0.64 867.265947503994
0.52 0.64 883.830900172652
0.53 0.64 846.22289746851
0.54 0.64 812.159501206506
0.55 0.64 771.432949905564
0.56 0.64 704.643998768172
0.57 0.64 659.27421078031
0.58 0.64 663.000154600284
0.59 0.64 626.857850951872
0.6 0.64 469.381952891246
0.61 0.64 413.378631402253
0.62 0.64 370.596094960538
0.63 0.64 322.655705047966
0.64 0.64 309.081817542409
0.65 0.64 301.892017355002
0.66 0.64 299.334372204134
0.67 0.64 297.96108479157
0.68 0.64 268.179148013618
0.69 0.64 253.961308171925
0.7 0.64 237.22106757823
0.71 0.64 222.941820162836
0.72 0.64 213.992362366565
0.73 0.64 213.303064616598
0.74 0.64 205.329464571025
0.75 0.64 201.026895674440
0.76 0.64 187.864417643119
0.77 0.64 154.757795877423
0.78 0.64 139.211236569998
0.79 0.64 111.676936937921
0.8 0.64 101.303472547473
0.81 0.64 93.9029598261355
0.82 0.64 88.6808163759941
0.83 0.64 84.7713320843668
0.84 0.64 81.4159600608756
0.85 0.64 78.0859435696988
0.86 0.64 62.9118816221384
0.87 0.64 60.0344543206856
0.88 0.64 57.0074926585359
0.89 0.64 54.0735094709538
0.9 0.64 51.5279765538123
0.91 0.64 49.6239105355592
0.92 0.64 48.4628728455321
0.93 0.64 47.9742484677604
0.94 0.64 47.9862852990434
0.95 0.64 48.3134505494144
0.96 0.64 48.8068898370548
0.97 0.64 49.3662362419536
0.98 0.64 49.9317106992375
0.99 0.64 50.4715257321967
1 0.64 59.321619640264

0 0.65 227.180715070624
0.01 0.65 184.814371735534
0.02 0.65 264.588142213516
0.03 0.65 246.981904195429
0.04 0.65 317.202298226227
0.05 0.65 454.603599303833
0.06 0.65 429.084707837508
0.07 0.65 699.97421759662
0.08 0.65 526.800446658884
0.09 0.65 611.016754680262
0.1 0.65 569.9048630254
0.11 0.65 420.133824989134
0.12 0.65 429.334895972829
0.13 0.65 486.367339877998
0.14 0.65 559.764663497081
0.15 0.65 667.93844282239
0.16 0.65 730.52944067984
0.17 0.65 579.272174456878
0.18 0.65 717.601089882116
0.19 0.65 757.530431137918
0.2 0.65 429.642372444804
0.21 0.65 567.511116455
0.22 0.65 780.797969067543
0.23 0.65 739.208256515037
0.24 0.65 733.066281928176
0.25 0.65 772.186977162915
0.26 0.65 803.907494242963
0.27 0.65 719.533696222769
0.28 0.65 883.918178340054
0.29 0.65 764.796027840103
0.3 0.65 642.611698072794
0.31 0.65 705.383004189922
0.32 0.65 815.546825142493
0.33 0.65 799.452076174676
0.34 0.65 614.394811908434
0.35 0.65 1038.90491966301
0.36 0.65 1086.71287380798
0.37 0.65 1001.44020655254
0.38 0.65 1002.63291752266
0.39 0.65 987.015753521695
0.4 0.65 976.137544047969
0.41 0.65 1038.14840234911
0.42 0.65 1117.64427171618
0.43 0.65 1136.00215497155
0.44 0.65 843.286527877684
0.45 0.65 783.19494897503
0.46 0.65 732.659968675783
0.47 0.65 708.701330110224
0.48 0.65 550.903827723134
0.49 0.65 884.276653825035
0.5 0.65 878.934014929448
0.51 0.65 873.440471240027
0.52 0.65 978.494595846089
0.53 0.65 935.85452929395
0.54 0.65 762.156351741557
0.55 0.65 836.317760005131
0.56 0.65 710.146193540457
0.57 0.65 702.075139710843
0.58 0.65 656.800645934518
0.59 0.65 529.336105891144
0.6 0.65 487.903541696512
0.61 0.65 472.180518234287
0.62 0.65 286.999552090243
0.63 0.65 312.241339868188
0.64 0.65 290.861320297966
0.65 0.65 289.370992345585
0.66 0.65 288.045884472369
0.67 0.65 286.696782236980
0.68 0.65 269.676930224729
0.69 0.65 258.206691881594
0.7 0.65 249.703917302486
0.71 0.65 236.490567678449
0.72 0.65 228.572845465058
0.73 0.65 227.153047773758
0.74 0.65 213.503707227934
0.75 0.65 210.523575830405
0.76 0.65 205.141843375033
0.77 0.65 154.572158332085
0.78 0.65 140.929412334770
0.79 0.65 112.887901694964
0.8 0.65 102.986921714893
0.81 0.65 95.51038218695
0.82 0.65 89.8957564383772
0.83 0.65 85.525885825162
0.84 0.65 81.8818383940797
0.85 0.65 64.567684601202
0.86 0.65 62.9559611561807
0.87 0.65 61.1257869541623
0.88 0.65 59.1162592732988
0.89 0.65 57.0220602635645
0.9 0.65 55.0142182502595
0.91 0.65 53.2893562212155
0.92 0.65 51.9855700462456
0.93 0.65 51.1365655910138
0.94 0.65 50.6880136913995
0.95 0.65 50.5441635084569
0.96 0.65 50.6075424091549
0.97 0.65 50.7987308405948
0.98 0.65 52.6082688599298
0.99 0.65 53.4517651167398
1 0.65 54.3199082228944

0 0.66 138.064694980288
0.01 0.66 128.973960162507
0.02 0.66 198.272669321821
0.03 0.66 248.52572703847
0.04 0.66 261.60338854839
0.05 0.66 312.189094780711
0.06 0.66 394.861743145623
0.07 0.66 412.241911624716
0.08 0.66 412.187726406306
0.09 0.66 336.89473519187
0.1 0.66 298.181090279045
0.11 0.66 486.243035939848
0.12 0.66 329.912076317312
0.13 0.66 262.253315136339
0.14 0.66 266.255173846444
0.15 0.66 260.773400867496
0.16 0.66 181.361134204658
0.17 0.66 328.818328108395
0.18 0.66 292.197364806735
0.19 0.66 619.010495064502
0.2 0.66 316.739477331134
0.21 0.66 440.169193379091
0.22 0.66 582.381255536268
0.23 0.66 942.696773782535
0.24 0.66 902.858627083997
0.25 0.66 923.313334518678
0.26 0.66 839.002663285404
0.27 0.66 1021.73185332552
0.28 0.66 967.465629570374
0.29 0.66 902.957965189964
0.3 0.66 1061.79976878882
0.31 0.66 827.771948365007
0.32 0.66 1006.45426175261
0.33 0.66 1052.00988574252
0.34 0.66 889.385800932306
0.35 0.66 894.361932832564
0.36 0.66 837.272259781727
0.37 0.66 1032.27273377727
0.38 0.66 888.330277824639
0.39 0.66 849.271278449943
0.4 0.66 792.375351080534
0.41 0.66 1077.99070459814
0.42 0.66 955.253014912803
0.43 0.66 633.232115815362
0.44 0.66 655.366237305524
0.45 0.66 703.7499198579
0.46 0.66 432.11843607974
0.47 0.66 662.578991517238
0.48 0.66 612.72047795059
0.49 0.66 804.229760702748
0.5 0.66 768.941237416748
0.51 0.66 825.121147044481
0.52 0.66 756.147054745305
0.53 0.66 749.153621962812
0.54 0.66 797.970372194357
0.55 0.66 853.985818266322
0.56 0.66 717.659125908673
0.57 0.66 734.213104827202
0.58 0.66 725.341076459896
0.59 0.66 629.384307716676
0.6 0.66 498.051706653034
0.61 0.66 438.138314690692
0.62 0.66 334.629292501419
0.63 0.66 286.697408603566
0.64 0.66 305.597162888735
0.65 0.66 320.343672661083
0.66 0.66 324.038091762420
0.67 0.66 331.86020705552
0.68 0.66 305.296909912626
0.69 0.66 266.138287144181
0.7 0.66 253.049068349464
0.71 0.66 244.33207971486
0.72 0.66 238.122065412264
0.73 0.66 235.161166537958
0.74 0.66 217.77681216697
0.75 0.66 213.932935436272
0.76 0.66 184.344153969738
0.77 0.66 173.578142687542
0.78 0.66 141.199391433920
0.79 0.66 111.682823490725
0.8 0.66 102.820625228482
0.81 0.66 95.9076187661992
0.82 0.66 90.1226694379679
0.83 0.66 79.7274713234549
0.84 0.66 64.9610858889714
0.85 0.66 64.3095395125563
0.86 0.66 63.5185479013079
0.87 0.66 62.515945100352
0.88 0.66 61.2323054313093
0.89 0.66 59.6798677685654
0.9 0.66 57.9837372412404
0.91 0.66 56.333732059493
0.92 0.66 54.9002421921218
0.93 0.66 53.7782532520275
0.94 0.66 52.9826527876886
0.95 0.66 52.4753101268689
0.96 0.66 53.4751016029286
0.97 0.66 53.8924443140885
0.98 0.66 54.4691677279738
0.99 0.66 55.1496782309229
1 0.66 55.8882099586057

0 0.67 290.451711132849
0.01 0.67 444.141797402586
0.02 0.67 380.248435236754
0.03 0.67 381.252848513949
0.04 0.67 426.588725823831
0.05 0.67 563.031491303994
0.06 0.67 443.189078498106
0.07 0.67 464.357318667424
0.08 0.67 665.243094289599
0.09 0.67 702.015218139892
0.1 0.67 473.369934934613
0.11 0.67 498.786663514573
0.12 0.67 609.003075525896
0.13 0.67 556.01717392541
0.14 0.67 550.081218185097
0.15 0.67 882.597036251539
0.16 0.67 721.302377716863
0.17 0.67 703.290652646543
0.18 0.67 739.347837218721
0.19 0.67 686.176927767176
0.2 0.67 763.651387610865
0.21 0.67 729.278282413511
0.22 0.67 790.680104719981
0.23 0.67 764.611808239972
0.24 0.67 1049.94593937021
0.25 0.67 872.930722623508
0.26 0.67 887.80545442118
0.27 0.67 893.619693661683
0.28 0.67 725.68411047783
0.29 0.67 817.040368219343
0.3 0.67 747.348214756682
0.31 0.67 1020.06510640253
0.32 0.67 983.110482143284
0.33 0.67 911.865507901247
0.34 0.67 996.510368536123
0.35 0.67 903.439778734587
0.36 0.67 910.492418968988
0.37 0.67 839.214238320585
0.38 0.67 651.482796472785
0.39 0.67 1043.90166208317
0.4 0.67 920.239735340743
0.41 0.67 1080.03968019698
0.42 0.67 1074.41350666305
0.43 0.67 1072.6947131407
0.44 0.67 839.761238090923
0.45 0.67 741.985363197954
0.46 0.67 682.087312006315
0.47 0.67 575.815085335561
0.48 0.67 571.566842460267
0.49 0.67 675.606048004308
0.5 0.67 717.777657843987
0.51 0.67 774.423849968478
0.52 0.67 835.000625448868
0.53 0.67 836.89089587592
0.54 0.67 761.52391426665
0.55 0.67 769.676468784125
0.56 0.67 728.87645935371
0.57 0.67 755.711647720213
0.58 0.67 722.186952319135
0.59 0.67 588.369957934631
0.6 0.67 502.981419636948
0.61 0.67 407.297666578143
0.62 0.67 375.71768216686
0.63 0.67 342.300836750157
0.64 0.67 342.336537874694
0.65 0.67 345.728144538228
0.66 0.67 315.525184661235
0.67 0.67 308.265112069462
0.68 0.67 303.641576120485
0.69 0.67 270.437272898078
0.7 0.67 263.029698666669
0.71 0.67 251.810764811484
0.72 0.67 252.002692808400
0.73 0.67 248.602915468445
0.74 0.67 247.206500972417
0.75 0.67 218.247591803345
0.76 0.67 184.282698124662
0.77 0.67 173.967446766252
0.78 0.67 133.553926957004
0.79 0.67 108.228809807128
0.8 0.67 99.9857290241963
0.81 0.67 87.7050814098356
0.82 0.67 82.1479985804726
0.83 0.67 77.882777532252
0.84 0.67 74.6934790234533
0.85 0.67 64.6766868595131
0.86 0.67 64.6343827478703
0.87 0.67 64.2842495016836
0.88 0.67 63.4655185048481
0.89 0.67 62.1670644793964
0.9 0.67 60.5435341780098
0.91 0.67 58.8286725279285
0.92 0.67 57.2311700126121
0.93 0.67 55.879473162586
0.94 0.67 54.8199815212204
0.95 0.67 55.525208140775
0.96 0.67 55.5350606584003
0.97 0.67 55.7956475419403
0.98 0.67 56.2431035635332
0.99 0.67 56.8186274421109
1 0.67 57.4711718995189

0 0.68 487.358439446779
0.01 0.68 244.881119117011
0.02 0.68 672.513338455082
0.03 0.68 212.159966299017
0.04 0.68 301.360724713756
0.05 0.68 247.463316473371
0.06 0.68 464.099793578924
0.07 0.68 364.493031483456
0.08 0.68 369.379068167107
0.09 0.68 522.058326243342
0.1 0.68 468.854176263793
0.11 0.68 532.38575459905
0.12 0.68 496.030552486437
0.13 0.68 986.067983913888
0.14 0.68 804.816102348853
0.15 0.68 822.200918754048
0.16 0.68 693.812983807596
0.17 0.68 485.398890810434
0.18 0.68 482.680992789233
0.19 0.68 745.179330161539
0.2 0.68 766.162310218925
0.21 0.68 570.113923439868
0.22 0.68 728.460019836367
0.23 0.68 967.227459701181
0.24 0.68 972.361141603263
0.25 0.68 1007.21845425905
0.26 0.68 1016.0870801265
0.27 0.68 975.655693572277
0.28 0.68 966.206165370518
0.29 0.68 968.928675600015
0.3 0.68 966.70748523015
0.31 0.68 895.902413993846
0.32 0.68 1124.54434314526
0.33 0.68 1151.68630472885
0.34 0.68 1084.58607703584
0.35 0.68 1075.64292853158
0.36 0.68 1167.94846483053
0.37 0.68 1150.59544588878
0.38 0.68 1153.17140655672
0.39 0.68 1131.52104359574
0.4 0.68 1288.96258580302
0.41 0.68 1151.2898815242
0.42 0.68 1100.31617928666
0.43 0.68 895.547692309014
0.44 0.68 865.11965842882
0.45 0.68 731.506779462774
0.46 0.68 669.571298444012
0.47 0.68 750.724634603128
0.48 0.68 719.487738950429
0.49 0.68 742.397688102542
0.5 0.68 666.049847158604
0.51 0.68 751.636730941217
0.52 0.68 805.895720425416
0.53 0.68 792.643230022183
0.54 0.68 744.139883758423
0.55 0.68 795.939770836965
0.56 0.68 721.502108728727
0.57 0.68 637.746323627193
0.58 0.68 545.204005212728
0.59 0.68 553.396560614538
0.6 0.68 558.940723869714
0.61 0.68 510.82322206415
0.62 0.68 398.525907940751
0.63 0.68 365.344840937983
0.64 0.68 379.160630060595
0.65 0.68 341.336934179394
0.66 0.68 317.512930668488
0.67 0.68 307.34377335497
0.68 0.68 303.443195107018
0.69 0.68 302.846610581011
0.7 0.68 274.141126007499
0.71 0.68 269.212204680592
0.72 0.68 259.556260045274
0.73 0.68 256.403245644845
0.74 0.68 254.434081848814
0.75 0.68 223.874923377625
0.76 0.68 184.597536074515
0.77 0.68 174.264097839408
0.78 0.68 129.37494724279
0.79 0.68 118.627697267893
0.8 0.68 96.0538288950942
0.81 0.68 84.5498702251634
0.82 0.68 79.4592045980739
0.83 0.68 75.6741910046163
0.84 0.68 73.0698457707652
0.85 0.68 71.4642484038293
0.86 0.68 66.2472547467558
0.87 0.68 66.4157756999207
0.88 0.68 65.8238899463221
0.89 0.68 64.5028870079886
0.9 0.68 62.719281920725
0.91 0.68 60.7989551053263
0.92 0.68 58.9921436170315
0.93 0.68 58.5325145689464
0.94 0.68 57.7613487523238
0.95 0.68 57.3695544934968
0.96 0.68 57.3066468073673
0.97 0.68 57.5085713376178
0.98 0.68 57.9089163390592
0.99 0.68 58.4451118403381
1 0.68 59.0618311654054

0 0.69 252.330062616407
0.01 0.69 249.801998590884
0.02 0.69 298.263366171577
0.03 0.69 251.993620951007
0.04 0.69 324.312599354388
0.05 0.69 362.142392022806
0.06 0.69 430.122166017981
0.07 0.69 374.901080419889
0.08 0.69 343.138951009646
0.09 0.69 531.26396988691
0.1 0.69 434.362130140278
0.11 0.69 584.185472003541
0.12 0.69 509.345574732912
0.13 0.69 649.939900067691
0.14 0.69 895.330323009335
0.15 0.69 836.736862818891
0.16 0.69 726.474944509444
0.17 0.69 752.158940982556
0.18 0.69 878.626733601932
0.19 0.69 881.276190192382
0.2 0.69 826.275512223375
0.21 0.69 910.576611219506
0.22 0.69 849.551651402079
0.23 0.69 771.661440335073
0.24 0.69 1001.61218682682
0.25 0.69 966.02460553549
0.26 0.69 869.578610247515
0.27 0.69 825.08193108321
0.28 0.69 803.992568373614
0.29 0.69 900.534035170243
0.3 0.69 889.626059926304
0.31 0.69 967.962086034365
0.32 0.69 858.449687110433
0.33 0.69 905.010753803511
0.34 0.69 867.336098637662
0.35 0.69 723.778320205849
0.36 0.69 715.563154794879
0.37 0.69 528.188377380646
0.38 0.69 752.257642034961
0.39 0.69 965.794605752176
0.4 0.69 921.435143675343
0.41 0.69 1047.85930377126
0.42 0.69 977.42646419053
0.43 0.69 978.157062337128
0.44 0.69 991.848754649619
0.45 0.69 897.690485468126
0.46 0.69 821.566586711023
0.47 0.69 846.027167707988
0.48 0.69 630.534499373349
0.49 0.69 621.304811022738
0.5 0.69 733.0668097793
0.51 0.69 759.264533874723
0.52 0.69 930.12047762642
0.53 0.69 849.070278598892
0.54 0.69 829.668960610194
0.55 0.69 896.870753341862
0.56 0.69 753.056652583323
0.57 0.69 743.227329489437
0.58 0.69 845.376121321155
0.59 0.69 689.392821909251
0.6 0.69 627.783028203216
0.61 0.69 555.177743520037
0.62 0.69 483.652694916507
0.63 0.69 375.431478701507
0.64 0.69 370.655695192904
0.65 0.69 340.558627598429
0.66 0.69 299.573234898818
0.67 0.69 291.496335254249
0.68 0.69 287.753493217688
0.69 0.69 290.763188384337
0.7 0.69 270.884770356497
0.71 0.69 268.558105129922
0.72 0.69 265.733523890042
0.73 0.69 263.063219941829
0.74 0.69 260.972827746119
0.75 0.69 259.605922204216
0.76 0.69 185.195028844668
0.77 0.69 135.632973969947
0.78 0.69 124.740453841899
0.79 0.69 114.244048927008
0.8 0.69 104.573767646559
0.81 0.69 81.0191502268154
0.82 0.69 76.5327472528819
0.83 0.69 73.3905838663251
0.84 0.69 71.5280656983867
0.85 0.69 70.7434004046755
0.86 0.69 68.1485117160178
0.87 0.69 68.741333038702
0.88 0.69 68.1619997631256
0.89 0.69 66.566577118492
0.9 0.69 64.4261767044888
0.91 0.69 62.8341124318535
0.92 0.69 61.1823110348714
0.93 0.69 59.9621652657937
0.94 0.69 59.1888848449845
0.95 0.69 58.8218830995204
0.96 0.69 58.7961044556176
0.97 0.69 59.0383092841951
0.98 0.69 59.4755621853036
0.99 0.69 60.5317873264539
1 0.69 60.6366399952986

0 0.7 113.63920494266
0.01 0.7 240.405118497922
0.02 0.7 228.284696815183
0.03 0.7 191.721424989488
0.04 0.7 222.739203554291
0.05 0.7 323.784360956486
0.06 0.7 405.705555544905
0.07 0.7 421.142998279682
0.08 0.7 346.350007506857
0.09 0.7 442.038044516533
0.1 0.7 345.525224694233
0.11 0.7 373.281459089519
0.12 0.7 407.206157369949
0.13 0.7 400.40262049592
0.14 0.7 570.915607861617
0.15 0.7 728.299398667883
0.16 0.7 247.916016626599
0.17 0.7 396.154750192396
0.18 0.7 609.348074338469
0.19 0.7 728.478243189184
0.2 0.7 731.872887870565
0.21 0.7 699.756675780946
0.22 0.7 531.396477594649
0.23 0.7 914.393127544165
0.24 0.7 957.914687015498
0.25 0.7 959.487092252939
0.26 0.7 1019.74109385667
0.27 0.7 933.396838327621
0.28 0.7 989.235762647105
0.29 0.7 934.631660602186
0.3 0.7 949.087253839182
0.31 0.7 898.366321330002
0.32 0.7 967.298766255804
0.33 0.7 850.576283233902
0.34 0.7 873.372496074842
0.35 0.7 865.738358454793
0.36 0.7 752.560732565818
0.37 0.7 839.176248472274
0.38 0.7 772.325233369984
0.39 0.7 902.89305042181
0.4 0.7 872.958990159332
0.41 0.7 740.211161763993
0.42 0.7 884.608458584927
0.43 0.7 1012.91224585351
0.44 0.7 886.941261020142
0.45 0.7 996.975859386776
0.46 0.7 758.694121500885
0.47 0.7 721.837480046582
0.48 0.7 635.237558713274
0.49 0.7 639.676994505821
0.5 0.7 884.982435305922
0.51 0.7 794.688412209465
0.52 0.7 926.636016189744
0.53 0.7 836.98279169885
0.54 0.7 839.286343568153
0.55 0.7 797.27139174813
0.56 0.7 744.49469339949
0.57 0.7 677.883672173921
0.58 0.7 730.14175021019
0.59 0.7 717.719774354866
0.6 0.7 636.293442131852
0.61 0.7 531.22171689418
0.62 0.7 425.405106339828
0.63 0.7 328.863791865264
0.64 0.7 346.239701654263
0.65 0.7 300.351205467797
0.66 0.7 266.43852180725
0.67 0.7 265.930393246414
0.68 0.7 274.935801970938
0.69 0.7 281.286272081466
0.7 0.7 285.425813478254
0.71 0.7 271.638810366880
0.72 0.7 269.866290855638
0.73 0.7 267.801052663858
0.74 0.7 265.894406938628
0.75 0.7 264.383901818749
0.76 0.7 221.650173585404
0.77 0.7 164.656667354762
0.78 0.7 119.924646454818
0.79 0.7 109.556280968844
0.8 0.7 100.034720799906
0.81 0.7 91.6789321402104
0.82 0.7 73.5295392483366
0.83 0.7 71.1242515327542
0.84 0.7 70.121558889424
0.85 0.7 70.2775397171036
0.86 0.7 70.9801248169989
0.87 0.7 70.8584484632277
0.88 0.7 70.1154711878044
0.89 0.7 68.253823459389
0.9 0.7 65.8816183141379
0.91 0.7 63.6908355890497
0.92 0.7 61.9757731761063
0.93 0.7 60.8070426649004
0.94 0.7 60.1483500706927
0.95 0.7 59.9233134470322
0.96 0.7 60.0444453830415
0.97 0.7 60.5324018701247
0.98 0.7 61.2697665593211
0.99 0.7 62.487000709908
1 0.7 62.5723971503483

0 0.71 380.539851920926
0.01 0.71 388.676323564994
0.02 0.71 408.218994413538
0.03 0.71 663.252486463488
0.04 0.71 626.559293044162
0.05 0.71 515.716832573846
0.06 0.71 500.640994026658
0.07 0.71 651.392528357518
0.08 0.71 614.03928245675
0.09 0.71 451.931278957321
0.1 0.71 739.759096057629
0.11 0.71 630.96948079919
0.12 0.71 726.416012075725
0.13 0.71 618.57915621204
0.14 0.71 872.800057401465
0.15 0.71 949.380190334726
0.16 0.71 711.43884747742
0.17 0.71 795.67260459312
0.18 0.71 759.965016892225
0.19 0.71 827.508988954199
0.2 0.71 863.84606180731
0.21 0.71 857.040645535555
0.22 0.71 651.332591691833
0.23 0.71 658.41890108046
0.24 0.71 636.850699143842
0.25 0.71 648.947441015064
0.26 0.71 742.882573560586
0.27 0.71 712.983826184017
0.28 0.71 845.265215775498
0.29 0.71 895.36658553913
0.3 0.71 851.93263753656
0.31 0.71 888.692832479254
0.32 0.71 947.32945029699
0.33 0.71 951.146085204581
0.34 0.71 935.203159586194
0.35 0.71 868.614745557546
0.36 0.71 831.080733142094
0.37 0.71 750.209188760042
0.38 0.71 787.089926882564
0.39 0.71 874.223320954091
0.4 0.71 891.380033487401
0.41 0.71 800.00846445522
0.42 0.71 964.377492893732
0.43 0.71 1050.43822288605
0.44 0.71 929.904411646703
0.45 0.71 894.171830746194
0.46 0.71 670.382166305161
0.47 0.71 721.133211619046
0.48 0.71 696.312732182889
0.49 0.71 591.098144981017
0.5 0.71 758.751567378941
0.51 0.71 733.145898849608
0.52 0.71 844.59653403267
0.53 0.71 692.411678988736
0.54 0.71 784.836182906981
0.55 0.71 784.14669144236
0.56 0.71 818.956836225207
0.57 0.71 837.762909241034
0.58 0.71 792.505578844717
0.59 0.71 729.413823011327
0.6 0.71 712.848580976353
0.61 0.71 577.584601595299
0.62 0.71 522.092685353855
0.63 0.71 423.545980738809
0.64 0.71 332.761076600013
0.65 0.71 301.450715208971
0.66 0.71 221.453912361015
0.67 0.71 257.761187068743
0.68 0.71 278.877254782758
0.69 0.71 283.039236934914
0.7 0.71 288.508717210311
0.71 0.71 292.029428865492
0.72 0.71 294.465914549181
0.73 0.71 271.214837978711
0.74 0.71 269.574978751349
0.75 0.71 268.105664353087
0.76 0.71 174.094538104091
0.77 0.71 159.870850133412
0.78 0.71 115.085077879637
0.79 0.71 104.774782751622
0.8 0.71 95.3971652810981
0.81 0.71 87.2935450479725
0.82 0.71 70.347407551687
0.83 0.71 68.6249234532414
0.84 0.71 68.4675900545878
0.85 0.71 69.6090586206623
0.86 0.71 71.1943389929416
0.87 0.71 71.9903470995377
0.88 0.71 71.0387229199216
0.89 0.71 68.6441711905339
0.9 0.71 65.9521591956868
0.91 0.71 63.6794532189783
0.92 0.71 62.0662475548216
0.93 0.71 61.1050445196046
0.94 0.71 60.7019371105566
0.95 0.71 61.7875765550255
0.96 0.71 62.4344064555047
0.97 0.71 62.1785927192546
0.98 0.71 63.0862369396226
0.99 0.71 64.4515997596418
1 0.71 64.5500243385866

0 0.72 179.224833658732
0.01 0.72 284.067891356978
0.02 0.72 240.444601727716
0.03 0.72 273.475564173474
0.04 0.72 321.313217904275
0.05 0.72 146.821866559447
0.06 0.72 523.638584617291
0.07 0.72 571.364660440248
0.08 0.72 363.786355434065
0.09 0.72 472.347941775975
0.1 0.72 666.147174429195
0.11 0.72 395.753643697692
0.12 0.72 255.651190492045
0.13 0.72 657.259083847458
0.14 0.72 720.431697317657
0.15 0.72 991.596358303115
0.16 0.72 958.688784955785
0.17 0.72 829.065867166174
0.18 0.72 817.041676415591
0.19 0.72 313.825833385335
0.2 0.72 883.325781351365
0.21 0.72 845.089870782984
0.22 0.72 620.092555994668
0.23 0.72 588.106353732044
0.24 0.72 742.325703313579
0.25 0.72 625.42094184637
0.26 0.72 748.92275923489
0.27 0.72 597.422244313015
0.28 0.72 678.694239551214
0.29 0.72 676.175516341726
0.3 0.72 756.104339492904
0.31 0.72 890.065980700307
0.32 0.72 778.022200840053
0.33 0.72 821.358797116096
0.34 0.72 701.407124286601
0.35 0.72 575.238673334817
0.36 0.72 574.600748781273
0.37 0.72 586.35648849484
0.38 0.72 799.132436896413
0.39 0.72 639.157227135859
0.4 0.72 795.37204087144
0.41 0.72 779.537471581707
0.42 0.72 933.469806367619
0.43 0.72 1004.2705833091
0.44 0.72 680.710855062559
0.45 0.72 976.603850340557
0.46 0.72 830.782010878907
0.47 0.72 793.11846340884
0.48 0.72 684.165896402327
0.49 0.72 553.59417672154
0.5 0.72 655.27742529405
0.51 0.72 683.210494064604
0.52 0.72 809.05278845079
0.53 0.72 835.197335544122
0.54 0.72 743.70461340508
0.55 0.72 808.986203096196
0.56 0.72 759.393483840887
0.57 0.72 688.548567640657
0.58 0.72 719.130154839859
0.59 0.72 722.98346654678
0.6 0.72 631.952039319441
0.61 0.72 551.166815401653
0.62 0.72 445.178935934754
0.63 0.72 396.810727929576
0.64 0.72 324.661407161369
0.65 0.72 308.43763041023
0.66 0.72 271.909308376065
0.67 0.72 270.878736161337
0.68 0.72 280.120460363458
0.69 0.72 286.595981390139
0.7 0.72 290.789466492236
0.71 0.72 293.631181749429
0.72 0.72 295.657442088087
0.73 0.72 297.165491785752
0.74 0.72 272.383045018772
0.75 0.72 271.014017992770
0.76 0.72 170.126327394486
0.77 0.72 155.088157265359
0.78 0.72 139.609173237358
0.79 0.72 99.988241420642
0.8 0.72 90.6934298528475
0.81 0.72 82.76553311127
0.82 0.72 76.5355261968274
0.83 0.72 65.3128342948082
0.84 0.72 65.6666099653012
0.85 0.72 67.5388493127433
0.86 0.72 69.8987693960221
0.87 0.72 70.7928033653739
0.88 0.72 69.7865437947228
0.89 0.72 67.2781373019035
0.9 0.72 64.6770688457212
0.91 0.72 62.6889662579084
0.92 0.72 62.0373254927364
0.93 0.72 61.784991849317
0.94 0.72 62.1106446411417
0.95 0.72 62.8509635816451
0.96 0.72 63.8580847094531
0.97 0.72 63.8030345682312
0.98 0.72 64.936662341517
0.99 0.72 66.4877562091408
1 0.72 74.7195965163293

0 0.73 208.672754570404
0.01 0.73 351.359939093801
0.02 0.73 353.983150163959
0.03 0.73 244.430338951612
0.04 0.73 347.322945542042
0.05 0.73 278.993531824664
0.06 0.73 425.602413761952
0.07 0.73 369.486826964102
0.08 0.73 322.595467110125
0.09 0.73 336.660092823607
0.1 0.73 332.824690490354
0.11 0.73 344.09538343314
0.12 0.73 303.962533381994
0.13 0.73 288.945691783075
0.14 0.73 264.319792864628
0.15 0.73 429.846139566241
0.16 0.73 686.635467770199
0.17 0.73 641.086378345383
0.18 0.73 750.03519970732
0.19 0.73 645.043359860405
0.2 0.73 672.009048823005
0.21 0.73 645.946336625574
0.22 0.73 468.590352653573
0.23 0.73 438.464373581252
0.24 0.73 543.445522016697
0.25 0.73 222.450494492595
0.26 0.73 402.148178287556
0.27 0.73 770.909454929695
0.28 0.73 763.392632398296
0.29 0.73 795.871633933513
0.3 0.73 769.415508096893
0.31 0.73 849.141360964121
0.32 0.73 833.079021762042
0.33 0.73 642.721017005045
0.34 0.73 1071.47072405176
0.35 0.73 1014.34638915905
0.36 0.73 876.971932960229
0.37 0.73 773.410246893588
0.38 0.73 820.062605049151
0.39 0.73 577.202108450757
0.4 0.73 216.77649549709
0.41 0.73 231.158598369172
0.42 0.73 399.614668899929
0.43 0.73 126.172061883763
0.44 0.73 253.375742524812
0.45 0.73 204.486033997435
0.46 0.73 155.379206459552
0.47 0.73 251.722571296259
0.48 0.73 121.395817473256
0.49 0.73 183.305287703328
0.5 0.73 430.447678237437
0.51 0.73 487.804915924389
0.52 0.73 598.559520265111
0.53 0.73 561.518100153503
0.54 0.73 514.351074267372
0.55 0.73 473.478075733185
0.56 0.73 431.981672412152
0.57 0.73 424.810494338358
0.58 0.73 358.697304840725
0.59 0.73 380.320517721566
0.6 0.73 507.799578278675
0.61 0.73 387.980587787585
0.62 0.73 391.099886090497
0.63 0.73 402.491381845307
0.64 0.73 362.875148805733
0.65 0.73 318.664419026118
0.66 0.73 300.600001668214
0.67 0.73 291.544314304117
0.68 0.73 290.770644245124
0.69 0.73 292.471132611235
0.7 0.73 294.385242336613
0.71 0.73 296.024866310765
0.72 0.73 297.354836920214
0.73 0.73 298.427930887609
0.74 0.73 299.301470853251
0.75 0.73 277.438333171092
0.76 0.73 165.967427521053
0.77 0.73 150.309404765848
0.78 0.73 134.365970948136
0.79 0.73 88.4802956615704
0.8 0.73 85.8898712328884
0.81 0.73 63.9043054127561
0.82 0.73 61.4658346450918
0.83 0.73 60.2129621566468
0.84 0.73 60.5966014711676
0.85 0.73 62.3160144924522
0.86 0.73 63.4861466082671
0.87 0.73 65.4662446921243
0.88 0.73 65.1973724228135
0.89 0.73 63.5338905796618
0.9 0.73 62.2046743634312
0.91 0.73 61.3248754386653
0.92 0.73 61.1754346926353
0.93 0.73 61.6537986864965
0.94 0.73 62.6068549324047
0.95 0.73 69.4960096127362
0.96 0.73 71.3640390642101
0.97 0.73 73.1328519534494
0.98 0.73 73.7961591627265
0.99 0.73 74.7356505465882
1 0.73 83.7728378077034

0 0.74 243.466128445006
0.01 0.74 226.896281591391
0.02 0.74 178.152944685178
0.03 0.74 267.502121486915
0.04 0.74 317.561655745778
0.05 0.74 388.277952245553
0.06 0.74 347.051427313014
0.07 0.74 261.379951029148
0.08 0.74 424.642085172914
0.09 0.74 460.291413128683
0.1 0.74 307.954124505583
0.11 0.74 313.416603580602
0.12 0.74 356.414327994821
0.13 0.74 395.523222074254
0.14 0.74 351.053772091969
0.15 0.74 651.54115794783
0.16 0.74 329.342587133823
0.17 0.74 350.963030104312
0.18 0.74 656.117713905059
0.19 0.74 637.747046092728
0.2 0.74 506.869110717945
0.21 0.74 513.670015963556
0.22 0.74 651.192851465678
0.23 0.74 606.923446325811
0.24 0.74 568.974502943673
0.25 0.74 528.52821693832
0.26 0.74 381.465488085095
0.27 0.74 398.758042552122
0.28 0.74 523.909158251695
0.29 0.74 727.080721309539
0.3 0.74 532.825702270452
0.31 0.74 348.521337797272
0.32 0.74 759.761424198412
0.33 0.74 678.413993738337
0.34 0.74 608.487582453414
0.35 0.74 665.158339420021
0.36 0.74 420.445217002168
0.37 0.74 374.131920717813
0.38 0.74 430.630407193918
0.39 0.74 137.01354714042
0.4 0.74 1056.31815439289
0.41 0.74 1055.22247180393
0.42 0.74 738.924389230725
0.43 0.74 1026.10334781639
0.44 0.74 1061.14627742833
0.45 0.74 984.807675538732
0.46 0.74 1110.12700809412
0.47 0.74 844.3767562528
0.48 0.74 967.161536714524
0.49 0.74 724.372586173718
0.5 0.74 802.568972861523
0.51 0.74 918.832283390174
0.52 0.74 844.468124028373
0.53 0.74 837.580156223869
0.54 0.74 794.984092482359
0.55 0.74 796.455590789593
0.56 0.74 743.54863035312
0.57 0.74 690.937662311152
0.58 0.74 695.319565379833
0.59 0.74 624.222913469219
0.6 0.74 649.589287242331
0.61 0.74 585.24137285397
0.62 0.74 467.788414243021
0.63 0.74 437.134741813094
0.64 0.74 354.519822435925
0.65 0.74 374.965984722471
0.66 0.74 333.515216159291
0.67 0.74 320.546370749957
0.68 0.74 299.963474006215
0.69 0.74 298.441235999590
0.7 0.74 298.336861293267
0.71 0.74 298.750495045734
0.72 0.74 299.315698851193
0.73 0.74 299.892086985146
0.74 0.74 300.429719614714
0.75 0.74 247.333812404712
0.76 0.74 128.994368966012
0.77 0.74 115.229303484719
0.78 0.74 91.196612863444
0.79 0.74 82.79102124822
0.8 0.74 74.9978108574539
0.81 0.74 58.9027767670603
0.82 0.74 55.9605808017875
0.83 0.74 53.7408091514526
0.84 0.74 49.4636899521968
0.85 0.74 50.8869885082744
0.86 0.74 53.1038371991673
0.87 0.74 56.8021637741052
0.88 0.74 58.7282185790147
0.89 0.74 59.8031916608252
0.9 0.74 60.8283713819193
0.91 0.74 62.1875704028102
0.92 0.74 63.4386720351753
0.93 0.74 65.5196100843876
0.94 0.74 67.791602775565
0.95 0.74 70.0952864151825
0.96 0.74 72.295745903536
0.97 0.74 74.2942277710325
0.98 0.74 75.0686305167405
0.99 0.74 76.0748261043339
1 0.74 84.4285209545641

0 0.75 398.264505699416
0.01 0.75 228.99985851524
0.02 0.75 286.284503422732
0.03 0.75 323.996385319343
0.04 0.75 374.432739620883
0.05 0.75 430.724596000739
0.06 0.75 404.885268316841
0.07 0.75 360.309936859921
0.08 0.75 392.539300070706
0.09 0.75 339.588445769287
0.1 0.75 317.220999304901
0.11 0.75 305.736103527209
0.12 0.75 296.018292678003
0.13 0.75 186.912858038178
0.14 0.75 392.67838048459
0.15 0.75 427.694119903466
0.16 0.75 560.942468083849
0.17 0.75 316.05591182574
0.18 0.75 410.987702127448
0.19 0.75 595.487296254085
0.2 0.75 678.673685138889
0.21 0.75 610.107498806563
0.22 0.75 773.023511414756
0.23 0.75 869.73992262055
0.24 0.75 899.017632085156
0.25 0.75 716.680126416242
0.26 0.75 770.632100291702
0.27 0.75 825.488143221936
0.28 0.75 784.32232723543
0.29 0.75 889.819156121063
0.3 0.75 779.123698779597
0.31 0.75 796.120587913665
0.32 0.75 361.028252634056
0.33 0.75 888.110595421539
0.34 0.75 820.573491711742
0.35 0.75 990.76993293095
0.36 0.75 776.004353918198
0.37 0.75 828.027283729226
0.38 0.75 655.474895018871
0.39 0.75 768.396073194027
0.4 0.75 803.680849093718
0.41 0.75 680.144255360582
0.42 0.75 932.52959738552
0.43 0.75 986.70164132832
0.44 0.75 992.965852232593
0.45 0.75 956.536347924113
0.46 0.75 985.02624878731
0.47 0.75 874.318800266813
0.48 0.75 818.917178352
0.49 0.75 628.891272399292
0.5 0.75 848.92846647995
0.51 0.75 713.946413255225
0.52 0.75 605.59538282586
0.53 0.75 739.22742427483
0.54 0.75 749.32963887731
0.55 0.75 642.823760139589
0.56 0.75 763.343163983277
0.57 0.75 785.577740265087
0.58 0.75 673.04413243115
0.59 0.75 706.447063905003
0.6 0.75 600.597472938407
0.61 0.75 549.041767627928
0.62 0.75 459.128021471136
0.63 0.75 436.137462848584
0.64 0.75 414.051772516958
0.65 0.75 399.433504022099
0.66 0.75 401.565584306844
0.67 0.75 366.898594674154
0.68 0.75 318.995491251517
0.69 0.75 315.153883943805
0.7 0.75 313.153710037793
0.71 0.75 312.205877581912
0.72 0.75 311.827570991366
0.73 0.75 311.750563783935
0.74 0.75 255.865690882849
0.75 0.75 184.351867286358
0.76 0.75 121.848502567383
0.77 0.75 109.231672524502
0.78 0.75 97.2742889440592
0.79 0.75 70.9839700345218
0.8 0.75 64.8883729622575
0.81 0.75 58.5062390986944
0.82 0.75 47.9624575847557
0.83 0.75 45.6230732832257
0.84 0.75 43.0592682814437
0.85 0.75 41.6044813605945
0.86 0.75 42.3235966948603
0.87 0.75 45.3600018973977
0.88 0.75 49.5555120138506
0.89 0.75 53.4761702482337
0.9 0.75 56.8538045847323
0.91 0.75 59.9410315131006
0.92 0.75 62.3494475056146
0.93 0.75 65.3413302425376
0.94 0.75 68.2687056383117
0.95 0.75 71.0380625745087
0.96 0.75 73.5595776116113
0.97 0.75 75.765845237884
0.98 0.75 76.6266785414128
0.99 0.75 84.8289485703266
1 0.75 76.3767480615227

0 0.76 352.318184032559
0.01 0.76 432.054698620441
0.02 0.76 544.591180336222
0.03 0.76 561.037427806737
0.04 0.76 486.772057230076
0.05 0.76 556.019248767522
0.06 0.76 601.482940905226
0.07 0.76 617.835313736598
0.08 0.76 660.91806791765
0.09 0.76 438.723279756158
0.1 0.76 818.585342221567
0.11 0.76 942.190072649887
0.12 0.76 965.837777942031
0.13 0.76 910.33739047674
0.14 0.76 898.755601985323
0.15 0.76 795.042907647128
0.16 0.76 669.725509817268
0.17 0.76 694.213591627245
0.18 0.76 476.063839626578
0.19 0.76 270.341642371278
0.2 0.76 436.766748963334
0.21 0.76 440.206661694255
0.22 0.76 418.939023009316
0.23 0.76 428.449437040125
0.24 0.76 668.921232507984
0.25 0.76 929.971136863935
0.26 0.76 855.67433764254
0.27 0.76 899.368274512727
0.28 0.76 873.954017669122
0.29 0.76 1036.89045303735
0.3 0.76 953.315588721804
0.31 0.76 975.417907770818
0.32 0.76 849.939466844551
0.33 0.76 967.244824902155
0.34 0.76 970.42179329403
0.35 0.76 947.942677855576
0.36 0.76 977.240827636668
0.37 0.76 840.030048331606
0.38 0.76 944.660641076995
0.39 0.76 914.638382094257
0.4 0.76 900.352842056935
0.41 0.76 876.098529447459
0.42 0.76 820.570893768479
0.43 0.76 1043.93761671855
0.44 0.76 1099.34972911262
0.45 0.76 1094.70497692301
0.46 0.76 1001.93333929958
0.47 0.76 797.271914029335
0.48 0.76 938.329314526622
0.49 0.76 685.409312600872
0.5 0.76 786.51330885116
0.51 0.76 767.905392675426
0.52 0.76 766.60655945537
0.53 0.76 790.949755294228
0.54 0.76 832.948206613112
0.55 0.76 628.43643314181
0.56 0.76 674.869206365204
0.57 0.76 617.586963673943
0.58 0.76 619.422724881805
0.59 0.76 629.88925058299
0.6 0.76 656.834469938964
0.61 0.76 545.510968725653
0.62 0.76 550.17081102145
0.63 0.76 443.323198242546
0.64 0.76 421.645329236746
0.65 0.76 411.494157969836
0.66 0.76 393.857291657569
0.67 0.76 393.36771878095
0.68 0.76 393.514332115791
0.69 0.76 356.081141589296
0.7 0.76 314.518563114956
0.71 0.76 310.847973903065
0.72 0.76 308.469121184394
0.73 0.76 239.396885662811
0.74 0.76 231.280422272049
0.75 0.76 166.181138850583
0.76 0.76 152.933719053465
0.77 0.76 93.8306455460219
0.78 0.76 75.0293294787983
0.79 0.76 68.9783791647887
0.8 0.76 51.5795017030572
0.81 0.76 48.4556992440787
0.82 0.76 45.4425289789257
0.83 0.76 41.2093371182872
0.84 0.76 36.8237079960848
0.85 0.76 34.0310115953827
0.86 0.76 32.8587503586259
0.87 0.76 36.1085477003741
0.88 0.76 41.9640898311857
0.89 0.76 48.1388649286944
0.9 0.76 53.5892150446082
0.91 0.76 58.2961692064022
0.92 0.76 61.792961380195
0.93 0.76 65.6598776486997
0.94 0.76 69.1994247161632
0.95 0.76 72.3863393465292
0.96 0.76 75.1826982862205
0.97 0.76 77.5564387921347
0.98 0.76 87.8183496887029
0.99 0.76 87.9310635629265
1 0.76 77.2366313270945

0 0.77 220.080095647017
0.01 0.77 350.175057506956
0.02 0.77 375.354124261343
0.03 0.77 349.515060762766
0.04 0.77 384.799721023807
0.05 0.77 433.575430346324
0.06 0.77 328.627755675019
0.07 0.77 483.982146054997
0.08 0.77 351.746073894223
0.09 0.77 351.221587605318
0.1 0.77 378.801124206357
0.11 0.77 350.369392641538
0.12 0.77 341.149917924657
0.13 0.77 966.8113781395
0.14 0.77 759.053953879433
0.15 0.77 841.263278765928
0.16 0.77 786.116172394386
0.17 0.77 829.59084324744
0.18 0.77 877.183499901817
0.19 0.77 751.765858828399
0.2 0.77 801.611790956196
0.21 0.77 504.47173657203
0.22 0.77 638.715371037836
0.23 0.77 392.681336709551
0.24 0.77 655.23024731769
0.25 0.77 827.67878141221
0.26 0.77 913.772101346939
0.27 0.77 840.187660942482
0.28 0.77 844.262525106972
0.29 0.77 835.834388500497
0.3 0.77 876.847017044593
0.31 0.77 854.482530190056
0.32 0.77 1054.87688746128
0.33 0.77 1024.17972250968
0.34 0.77 1035.51400811384
0.35 0.77 1068.71564342439
0.36 0.77 988.554418127803
0.37 0.77 1038.44626943333
0.38 0.77 1052.41503319745
0.39 0.77 1075.55640670306
0.4 0.77 1047.4393605837
0.41 0.77 1006.12194340448
0.42 0.77 1046.51755799891
0.43 0.77 881.210130729328
0.44 0.77 1.48929513529051
0.45 0.77 1121.91684941443
0.46 0.77 1077.66170726253
0.47 0.77 1030.80087563021
0.48 0.77 940.791728067376
0.49 0.77 758.5802418993
0.5 0.77 924.34432464315
0.51 0.77 755.493667081333
0.52 0.77 724.43056927493
0.53 0.77 683.9294332751
0.54 0.77 701.234667782476
0.55 0.77 691.967971802164
0.56 0.77 634.251915409012
0.57 0.77 670.881194996551
0.58 0.77 714.490425758106
0.59 0.77 639.211091971971
0.6 0.77 634.607071265362
0.61 0.77 629.26637793545
0.62 0.77 522.957474370527
0.63 0.77 472.157214601239
0.64 0.77 384.246827442986
0.65 0.77 404.250280107985
0.66 0.77 411.780510088393
0.67 0.77 415.718336095655
0.68 0.77 363.308537902101
0.69 0.77 357.809960010649
0.7 0.77 354.390162118682
0.71 0.77 310.642856847615
0.72 0.77 243.989346552714
0.73 0.77 233.011287067770
0.74 0.77 223.968700095342
0.75 0.77 158.264603834618
0.76 0.77 109.12868276616
0.77 0.77 80.290118333538
0.78 0.77 74.7687275287423
0.79 0.77 54.3567981788172
0.8 0.77 51.4977162220458
0.81 0.77 47.7542497969873
0.82 0.77 43.963671303578
0.83 0.77 38.8199298771027
0.84 0.77 33.5788991284879
0.85 0.77 29.7648475961661
0.86 0.77 28.4681179654517
0.87 0.77 31.5914053760277
0.88 0.77 37.9191163822663
0.89 0.77 45.1766149651482
0.9 0.77 51.9209551051951
0.91 0.77 57.7915056278109
0.92 0.77 62.0701755120632
0.93 0.77 66.6325599524986
0.94 0.77 70.6475582128785
0.95 0.77 74.1464643809593
0.96 0.77 77.141802945183
0.97 0.77 87.9313008614876
0.98 0.77 88.177840353195
0.99 0.77 88.3441731455198
1 0.77 78.3238216916217

0 0.78 588.885627265601
0.01 0.78 319.610245924626
0.02 0.78 588.61249060821
0.03 0.78 760.752372852034
0.04 0.78 456.838413883946
0.05 0.78 818.57026607372
0.06 0.78 606.2514752147
0.07 0.78 573.673616702041
0.08 0.78 587.196858983425
0.09 0.78 483.995717336424
0.1 0.78 443.760557620886
0.11 0.78 582.557397172159
0.12 0.78 882.522797665873
0.13 0.78 810.320470246186
0.14 0.78 700.489374080721
0.15 0.78 887.163668609124
0.16 0.78 560.74476707322
0.17 0.78 695.63652527739
0.18 0.78 649.757550167753
0.19 0.78 285.693956008873
0.2 0.78 657.18604801076
0.21 0.78 568.328119047439
0.22 0.78 431.007224649425
0.23 0.78 481.433672482513
0.24 0.78 490.886168576789
0.25 0.78 496.067062502642
0.26 0.78 444.682932548574
0.27 0.78 635.024744163564
0.28 0.78 865.732446948825
0.29 0.78 903.008437225256
0.3 0.78 1010.88140402324
0.31 0.78 1021.81524602053
0.32 0.78 746.050961932226
0.33 0.78 1025.78767749471
0.34 0.78 1027.31375835234
0.35 0.78 974.58210469924
0.36 0.78 1006.94625646059
0.37 0.78 979.94730087898
0.38 0.78 962.366681104453
0.39 0.78 748.99564758415
0.4 0.78 848.593122880453
0.41 0.78 877.722479887578
0.42 0.78 896.180360697555
0.43 0.78 668.403126862824
0.44 0.78 770.089048162613
0.45 0.78 966.724670472415
0.46 0.78 1113.64401673066
0.47 0.78 1070.20610468264
0.48 0.78 1057.53504495123
0.49 0.78 888.676601919956
0.5 0.78 782.685042721528
0.51 0.78 895.090079991953
0.52 0.78 816.202794653388
0.53 0.78 802.15154584405
0.54 0.78 801.301054535684
0.55 0.78 715.59451542057
0.56 0.78 714.274201200071
0.57 0.78 757.207481275773
0.58 0.78 654.677829546717
0.59 0.78 588.754646520943
0.6 0.78 597.92547378415
0.61 0.78 547.511099887482
0.62 0.78 498.616672505042
0.63 0.78 463.992477632989
0.64 0.78 370.777671927531
0.65 0.78 399.395685666428
0.66 0.78 393.069756756039
0.67 0.78 376.408401021931
0.68 0.78 340.370415636965
0.69 0.78 320.013982579311
0.7 0.78 318.023056959527
0.71 0.78 256.077140699950
0.72 0.78 242.153883131702
0.73 0.78 229.956254630943
0.74 0.78 220.270748200778
0.75 0.78 134.706063774811
0.76 0.78 84.9045816702686
0.77 0.78 80.6193531693685
0.78 0.78 57.3174710794165
0.79 0.78 55.4155485552973
0.8 0.78 52.4113055178383
0.81 0.78 48.3496895978172
0.82 0.78 44.2662387678521
0.83 0.78 38.8595881182718
0.84 0.78 33.5829731013252
0.85 0.78 30.0495379890072
0.86 0.78 28.8744559228114
0.87 0.78 31.6608186199563
0.88 0.78 37.7100467455166
0.89 0.78 45.0862902744968
0.9 0.78 52.3003593661574
0.91 0.78 58.7361282084411
0.92 0.78 63.3335180476563
0.93 0.78 68.304605567506
0.94 0.78 72.582761221962
0.95 0.78 76.243593541762
0.96 0.78 80.7407302311885
0.97 0.78 88.2689781082333
0.98 0.78 88.6345344454779
0.99 0.78 88.8891253119746
1 0.78 79.7346907495777

0 0.79 344.749128642844
0.01 0.79 453.343880293977
0.02 0.79 217.161517078878
0.03 0.79 346.805337473344
0.04 0.79 368.017903504707
0.05 0.79 522.397268465294
0.06 0.79 561.373569915791
0.07 0.79 517.22010218088
0.08 0.79 517.357193146089
0.09 0.79 512.701726640354
0.1 0.79 415.848032098265
0.11 0.79 514.059166341774
0.12 0.79 487.087079073137
0.13 0.79 459.657394697398
0.14 0.79 407.003016819286
0.15 0.79 325.183967163204
0.16 0.79 304.684036339287
0.17 0.79 251.077511936055
0.18 0.79 45.3967234500465
0.19 0.79 158.574506147741
0.2 0.79 177.010381616446
0.21 0.79 323.819487523528
0.22 0.79 398.866752813518
0.23 0.79 443.245996823434
0.24 0.79 450.158816086057
0.25 0.79 402.373696953466
0.26 0.79 442.592145095233
0.27 0.79 767.137599261045
0.28 0.79 478.046053430002
0.29 0.79 514.982590967889
0.3 0.79 836.737882553431
0.31 0.79 877.666599569563
0.32 0.79 809.230398156174
0.33 0.79 618.960857001475
0.34 0.79 845.741419820503
0.35 0.79 860.654935034942
0.36 0.79 781.982138734639
0.37 0.79 655.231574941257
0.38 0.79 443.482992796793
0.39 0.79 502.981528487876
0.4 0.79 1075.5495009064
0.41 0.79 1105.70741233836
0.42 0.79 1100.72046460489
0.43 0.79 1049.3191683182
0.44 0.79 1196.39873829756
0.45 0.79 1153.15617957846
0.46 0.79 1090.72891774263
0.47 0.79 1052.69787118622
0.48 0.79 993.385158838202
0.49 0.79 893.596594498882
0.5 0.79 690.660001158312
0.51 0.79 749.072263870449
0.52 0.79 804.897670825304
0.53 0.79 842.414497144963
0.54 0.79 678.334967475509
0.55 0.79 767.213435818221
0.56 0.79 712.477797127742
0.57 0.79 691.685713962635
0.58 0.79 656.174677124925
0.59 0.79 427.080358714844
0.6 0.79 596.675832424944
0.61 0.79 510.235760114871
0.62 0.79 535.752335412549
0.63 0.79 477.686550434503
0.64 0.79 410.000275342417
0.65 0.79 371.993175495916
0.66 0.79 325.615183473607
0.67 0.79 314.18283020889
0.68 0.79 309.823782048778
0.69 0.79 309.428558746912
0.7 0.79 310.417414766877
0.71 0.79 240.205857126767
0.72 0.79 224.534453904277
0.73 0.79 211.318673445924
0.74 0.79 167.325276601637
0.75 0.79 86.4329832176084
0.76 0.79 83.3250906930287
0.77 0.79 80.3254136105454
0.78 0.79 58.8934009030824
0.79 0.79 57.2916478103858
0.8 0.79 54.402608068765
0.81 0.79 50.3326064054333
0.82 0.79 46.4169921929614
0.83 0.79 41.2507351634973
0.84 0.79 36.4273914845609
0.85 0.79 34.1752323010354
0.86 0.79 33.2373207167623
0.87 0.79 35.3162988901273
0.88 0.79 40.8043130959736
0.89 0.79 47.7181434578965
0.9 0.79 54.7358486884077
0.91 0.79 61.1449470249734
0.92 0.79 65.5361776021269
0.93 0.79 70.5769860706988
0.94 0.79 76.3455901928225
0.95 0.79 79.8466194457986
0.96 0.79 88.0895984838305
0.97 0.79 88.6609131403879
0.98 0.79 89.2212899449808
0.99 0.79 81.5027853959921
1 0.79 81.6195121318033

0 0.8 519.403130140741
0.01 0.8 411.216355606152
0.02 0.8 298.157906653505
0.03 0.8 295.471268484772
0.04 0.8 382.252878864241
0.05 0.8 552.790064310132
0.06 0.8 459.460941212635
0.07 0.8 427.911899928011
0.08 0.8 262.969779252294
0.09 0.8 403.015644361357
0.1 0.8 340.960901717484
0.11 0.8 324.269939710729
0.12 0.8 293.052031045683
0.13 0.8 46.3975527371865
0.14 0.8 178.718541007921
0.15 0.8 163.384617390989
0.16 0.8 243.300615083481
0.17 0.8 364.58467877847
0.18 0.8 386.494533208427
0.19 0.8 436.491116175347
0.2 0.8 436.216010939534
0.21 0.8 360.467137059677
0.22 0.8 408.085532823696
0.23 0.8 503.042585274845
0.24 0.8 628.648235661248
0.25 0.8 591.385903873266
0.26 0.8 498.304620488311
0.27 0.8 577.306411015849
0.28 0.8 467.193077217546
0.29 0.8 371.313148299384
0.3 0.8 866.581433276758
0.31 0.8 621.252785426351
0.32 0.8 282.404966316104
0.33 0.8 603.125878486407
0.34 0.8 869.08855475147
0.35 0.8 867.859569112423
0.36 0.8 919.899426024389
0.37 0.8 741.713124125494
0.38 0.8 767.590588074137
0.39 0.8 974.793124411534
0.4 0.8 1063.41437887589
0.41 0.8 1013.39240617838
0.42 0.8 1057.26177808526
0.43 0.8 1068.34843440705
0.44 0.8 1102.19863590915
0.45 0.8 1009.7779348946
0.46 0.8 1053.16344928031
0.47 0.8 975.792282455646
0.48 0.8 972.4866130184
0.49 0.8 853.199936826064
0.5 0.8 801.721732273736
0.51 0.8 802.498844921287
0.52 0.8 698.49525409984
0.53 0.8 706.104478459102
0.54 0.8 669.505556138259
0.55 0.8 626.721333369146
0.56 0.8 596.941386151103
0.57 0.8 540.897439631581
0.58 0.8 518.821918773677
0.59 0.8 513.641536190367
0.6 0.8 335.365864691086
0.61 0.8 442.108801993355
0.62 0.8 502.961646699493
0.63 0.8 437.968199239105
0.64 0.8 360.055863328163
0.65 0.8 325.686546897862
0.66 0.8 301.879504021657
0.67 0.8 292.578084174457
0.68 0.8 291.332280830128
0.69 0.8 297.602986588014
0.7 0.8 238.824984910945
0.71 0.8 219.276344418664
0.72 0.8 200.380868004775
0.73 0.8 185.840276515409
0.74 0.8 114.229341830746
0.75 0.8 111.397872105499
0.76 0.8 81.129237140622
0.77 0.8 79.8602413403533
0.78 0.8 77.7230949732742
0.79 0.8 59.9884542241395
0.8 0.8 57.4429191332789
0.81 0.8 53.6186898649775
0.82 0.8 48.9238123084214
0.83 0.8 45.6040105421421
0.84 0.8 41.4567484758211
0.85 0.8 41.1473166270596
0.86 0.8 40.470821557302
0.87 0.8 40.9368239100503
0.88 0.8 45.5120037995642
0.89 0.8 52.5014838335695
0.9 0.8 58.8517773356128
0.91 0.8 64.7403326608908
0.92 0.8 71.225095546561
0.93 0.8 75.6750374703549
0.94 0.8 78.5752744199427
0.95 0.8 87.626497648785
0.96 0.8 88.2657275712002
0.97 0.8 89.0847680030855
0.98 0.8 89.9706208488451
0.99 0.8 83.9596252215534
1 0.8 84.2083970709579

0 0.81 448.578554993437
0.01 0.81 407.19411881804
0.02 0.81 286.014073080329
0.03 0.81 533.292950637827
0.04 0.81 506.702175345636
0.05 0.81 218.001804809043
0.06 0.81 462.288983753669
0.07 0.81 306.543415848392
0.08 0.81 338.675697533791
0.09 0.81 150.193237197951
0.1 0.81 419.740317100943
0.11 0.81 336.921593549597
0.12 0.81 401.769636110048
0.13 0.81 236.959198597564
0.14 0.81 288.308269045478
0.15 0.81 281.735021784655
0.16 0.81 151.727113265889
0.17 0.81 143.499858188083
0.18 0.81 389.167462411749
0.19 0.81 253.825608834097
0.2 0.81 402.51236005867
0.21 0.81 377.255582993811
0.22 0.81 424.040190665932
0.23 0.81 276.306783304355
0.24 0.81 426.869651884507
0.25 0.81 471.853024680355
0.26 0.81 473.108574642227
0.27 0.81 377.68757988581
0.28 0.81 833.445810176043
0.29 0.81 951.733051333198
0.3 0.81 1028.89334967236
0.31 0.81 975.933707789622
0.32 0.81 991.866731219472
0.33 0.81 1021.6679034794
0.34 0.81 851.368185569557
0.35 0.81 954.922392344006
0.36 0.81 1052.87329855021
0.37 0.81 1125.79774315816
0.38 0.81 1158.82507398658
0.39 0.81 1081.83948758584
0.4 0.81 993.057823945816
0.41 0.81 1081.41881919079
0.42 0.81 1061.63474490994
0.43 0.81 1072.67422626816
0.44 0.81 985.686247240977
0.45 0.81 1017.14040884236
0.46 0.81 964.0296696679
0.47 0.81 974.324964526723
0.48 0.81 1046.98283892335
0.49 0.81 1085.46573276175
0.5 0.81 829.180036240622
0.51 0.81 827.080305653568
0.52 0.81 696.070333012405
0.53 0.81 653.969494166203
0.54 0.81 501.521751871242
0.55 0.81 687.880397525616
0.56 0.81 581.754156753521
0.57 0.81 496.238660424599
0.58 0.81 483.149704853475
0.59 0.81 549.469957413506
0.6 0.81 549.316288216543
0.61 0.81 512.945542626115
0.62 0.81 522.394798021573
0.63 0.81 446.597819967809
0.64 0.81 358.907672250121
0.65 0.81 312.285206454455
0.66 0.81 246.76813574651
0.67 0.81 256.689944255027
0.68 0.81 276.253233282588
0.69 0.81 243.827694977189
0.7 0.81 223.307836271934
0.71 0.81 196.923437107833
0.72 0.81 173.106872691267
0.73 0.81 104.265338351059
0.74 0.81 100.215083418278
0.75 0.81 100.432267013556
0.76 0.81 78.4897264480836
0.77 0.81 79.3771134933664
0.78 0.81 78.9918168996363
0.79 0.81 63.4952920714652
0.8 0.81 61.4263397483859
0.81 0.81 57.9891602807495
0.82 0.81 55.5634830960253
0.83 0.81 51.3448719937331
0.84 0.81 47.9202448287667
0.85 0.81 49.8162475323593
0.86 0.81 49.3664325528606
0.87 0.81 48.3221626554418
0.88 0.81 52.3676482600805
0.89 0.81 57.2108837546017
0.9 0.81 65.077394093393
0.91 0.81 70.3233159674528
0.92 0.81 74.7403298771331
0.93 0.81 78.3555789143842
0.94 0.81 87.0520556777393
0.95 0.81 87.5397060516459
0.96 0.81 88.311223985832
0.97 0.81 89.451161939339
0.98 0.81 90.8695187401927
0.99 0.81 87.2777475360645
1 0.81 87.7971277953158

0 0.82 263.189508339523
0.01 0.82 151.978938343443
0.02 0.82 408.060366244996
0.03 0.82 369.185484140425
0.04 0.82 408.966638859455
0.05 0.82 325.154481746754
0.06 0.82 461.78513726624
0.07 0.82 437.384618156606
0.08 0.82 542.568425638647
0.09 0.82 510.404329918938
0.1 0.82 371.742851040877
0.11 0.82 413.054972733654
0.12 0.82 357.731162886322
0.13 0.82 365.566685845415
0.14 0.82 455.741793672689
0.15 0.82 522.816856748135
0.16 0.82 267.749541362819
0.17 0.82 307.054364079067
0.18 0.82 502.731014559476
0.19 0.82 434.86147047077
0.2 0.82 492.263122019109
0.21 0.82 853.416207076008
0.22 0.82 212.119006456282
0.23 0.82 332.971658854023
0.24 0.82 356.171489313786
0.25 0.82 389.74160119238
0.26 0.82 499.476782343284
0.27 0.82 656.862207315964
0.28 0.82 687.685250241708
0.29 0.82 704.791092168452
0.3 0.82 752.080962131073
0.31 0.82 920.41033332965
0.32 0.82 504.307027513994
0.33 0.82 933.594903852843
0.34 0.82 899.152493462594
0.35 0.82 1049.90515766902
0.36 0.82 950.754203461652
0.37 0.82 1053.37958804032
0.38 0.82 916.464641107337
0.39 0.82 1002.49809221764
0.4 0.82 814.680407644617
0.41 0.82 896.235835592396
0.42 0.82 846.233208577872
0.43 0.82 932.071179470753
0.44 0.82 769.930405686124
0.45 0.82 872.416233801275
0.46 0.82 870.440125740995
0.47 0.82 881.1110275669
0.48 0.82 893.616038911567
0.49 0.82 910.163766857372
0.5 0.82 827.690591767238
0.51 0.82 692.860194916694
0.52 0.82 620.443848869501
0.53 0.82 522.219560817095
0.54 0.82 582.52552287432
0.55 0.82 502.898531713904
0.56 0.82 427.029063179545
0.57 0.82 494.528915736987
0.58 0.82 452.111985795555
0.59 0.82 496.554654595041
0.6 0.82 492.074104683431
0.61 0.82 437.701893644522
0.62 0.82 417.040651375858
0.63 0.82 435.493973401123
0.64 0.82 357.007934196858
0.65 0.82 298.605396450202
0.66 0.82 230.902122162122
0.67 0.82 249.510084014381
0.68 0.82 272.244686533731
0.69 0.82 235.446551250243
0.7 0.82 204.470286318681
0.71 0.82 166.629487251706
0.72 0.82 91.7012708697604
0.73 0.82 83.4792983508538
0.74 0.82 84.1020802722774
0.75 0.82 89.0102738536397
0.76 0.82 75.9448681870006
0.77 0.82 79.3201719875019
0.78 0.82 80.7394940306259
0.79 0.82 74.8503389652446
0.8 0.82 68.018013133134
0.81 0.82 65.3541293759505
0.82 0.82 61.8740514693568
0.83 0.82 58.2363027897862
0.84 0.82 67.6982309822734
0.85 0.82 64.751552363958
0.86 0.82 60.1897123480892
0.87 0.82 62.182927606518
0.88 0.82 59.716939722964
0.89 0.82 66.1805427348841
0.9 0.82 70.6563589723447
0.91 0.82 74.626828022032
0.92 0.82 77.9677523290144
0.93 0.82 80.717850742178
0.94 0.82 88.402550113094
0.95 0.82 87.279082091528
0.96 0.82 88.084035419697
0.97 0.82 89.517867435596
0.98 0.82 91.6832267774125
0.99 0.82 91.3114364607792
1 0.82 92.3802713433467

0 0.83 560.506920028647
0.01 0.83 408.897013072974
0.02 0.83 389.949388767312
0.03 0.83 412.994370542747
0.04 0.83 456.397145587042
0.05 0.83 317.012644858214
0.06 0.83 481.245479251494
0.07 0.83 454.057668694187
0.08 0.83 404.960860454439
0.09 0.83 335.969857278893
0.1 0.83 321.935694976497
0.11 0.83 324.342355235945
0.12 0.83 270.742814124401
0.13 0.83 323.411782407506
0.14 0.83 342.464167614657
0.15 0.83 238.455648916103
0.16 0.83 281.630298973672
0.17 0.83 487.267734720862
0.18 0.83 409.92433753072
0.19 0.83 471.769835619023
0.2 0.83 293.28053481266
0.21 0.83 480.242161622655
0.22 0.83 487.434487598077
0.23 0.83 277.198107497147
0.24 0.83 402.982130248973
0.25 0.83 464.719452680862
0.26 0.83 460.049774915715
0.27 0.83 614.064179056229
0.28 0.83 732.363436075286
0.29 0.83 670.495412363127
0.3 0.83 821.375447648638
0.31 0.83 836.806060028248
0.32 0.83 464.695511168335
0.33 0.83 683.548725110361
0.34 0.83 644.403443581736
0.35 0.83 779.330420938385
0.36 0.83 831.99270748006
0.37 0.83 837.060854776999
0.38 0.83 919.027735435661
0.39 0.83 903.851374120768
0.4 0.83 957.510150181187
0.41 0.83 863.370775796818
0.42 0.83 678.867443467427
0.43 0.83 427.449548835883
0.44 0.83 733.604909539188
0.45 0.83 653.70029654269
0.46 0.83 813.102444529593
0.47 0.83 674.061984167628
0.48 0.83 535.897886728433
0.49 0.83 608.866905981923
0.5 0.83 459.08125315678
0.51 0.83 384.240688110981
0.52 0.83 472.386913662942
0.53 0.83 673.931335523138
0.54 0.83 583.659421238105
0.55 0.83 638.871297915316
0.56 0.83 667.851529009255
0.57 0.83 508.770902961244
0.58 0.83 604.899747809503
0.59 0.83 588.345018250346
0.6 0.83 545.341852877624
0.61 0.83 439.384278394209
0.62 0.83 482.942462929074
0.63 0.83 437.686187124977
0.64 0.83 356.327795299706
0.65 0.83 333.006535247066
0.66 0.83 286.059960667665
0.67 0.83 277.783986923744
0.68 0.83 284.144635970575
0.69 0.83 223.544264695839
0.7 0.83 176.959875325400
0.71 0.83 124.501084510177
0.72 0.83 63.2785683654397
0.73 0.83 59.7270244462336
0.74 0.83 67.346883991774
0.75 0.83 78.696550081784
0.76 0.83 74.5620138788498
0.77 0.83 80.494573236779
0.78 0.83 83.453822251379
0.79 0.83 80.1715770309003
0.8 0.83 80.108293095339
0.81 0.83 71.1352655692825
0.82 0.83 68.127881540323
0.83 0.83 82.1176894355357
0.84 0.83 78.4512003619394
0.85 0.83 77.6260010960132
0.86 0.83 76.7024381357412
0.87 0.83 72.3281771723391
0.88 0.83 74.5839262365642
0.89 0.83 72.3120396313268
0.9 0.83 75.5380815505603
0.91 0.83 78.3448467535678
0.92 0.83 80.7170051848192
0.93 0.83 88.007743375064
0.94 0.83 88.0764614245995
0.95 0.83 86.8464784537441
0.96 0.83 87.4494830901591
0.97 0.83 88.8494594773293
0.98 0.83 91.5389069046263
0.99 0.83 93.677199652687
1 0.83 95.5659834195456

0 0.84 329.000196048574
0.01 0.84 408.989152545639
0.02 0.84 311.573223817452
0.03 0.84 526.311227792074
0.04 0.84 447.826247667552
0.05 0.84 444.856604311996
0.06 0.84 588.56683775082
0.07 0.84 321.935169249959
0.08 0.84 373.002787255002
0.09 0.84 365.138926985333
0.1 0.84 361.718918084194
0.11 0.84 343.48034033988
0.12 0.84 370.834410485327
0.13 0.84 368.474707951577
0.14 0.84 213.797433567384
0.15 0.84 399.285535049794
0.16 0.84 705.223193677009
0.17 0.84 488.236711544718
0.18 0.84 769.091526737878
0.19 0.84 750.537394204979
0.2 0.84 582.098263354221
0.21 0.84 731.911473472031
0.22 0.84 868.887149231705
0.23 0.84 835.36369378852
0.24 0.84 616.298333763771
0.25 0.84 429.589292231545
0.26 0.84 587.126949986117
0.27 0.84 569.83394045985
0.28 0.84 601.279579313983
0.29 0.84 663.156412620733
0.3 0.84 692.732787516225
0.31 0.84 827.280129158195
0.32 0.84 1005.40953098725
0.33 0.84 887.619490829263
0.34 0.84 939.281962352094
0.35 0.84 921.159330246402
0.36 0.84 926.793783157829
0.37 0.84 1012.28204962846
0.38 0.84 1000.20140181865
0.39 0.84 863.992100716205
0.4 0.84 854.967070710913
0.41 0.84 777.618877921569
0.42 0.84 871.076620395703
0.43 0.84 967.30647273757
0.44 0.84 784.314198519955
0.45 0.84 689.544483046598
0.46 0.84 945.49525995639
0.47 0.84 879.072990143594
0.48 0.84 902.51221626081
0.49 0.84 713.621090565574
0.5 0.84 810.716520431155
0.51 0.84 724.475295507031
0.52 0.84 782.561684725236
0.53 0.84 654.711761922756
0.54 0.84 618.653701193163
0.55 0.84 581.723596564554
0.56 0.84 543.753350058646
0.57 0.84 222.744654705786
0.58 0.84 481.595291609044
0.59 0.84 519.622468432611
0.6 0.84 474.666175959484
0.61 0.84 419.064484894628
0.62 0.84 393.713546249046
0.63 0.84 352.316334279295
0.64 0.84 383.87912850271
0.65 0.84 360.790284272479
0.66 0.84 337.445790592840
0.67 0.84 302.495441598988
0.68 0.84 246.394375313505
0.69 0.84 204.598688193120
0.7 0.84 142.945794496585
0.71 0.84 62.4404927346791
0.72 0.84 38.1879484938931
0.73 0.84 39.1011606786498
0.74 0.84 56.3099858510299
0.75 0.84 76.096071560658
0.76 0.84 76.0605458752958
0.77 0.84 84.0109054413664
0.78 0.84 84.2881100092728
0.79 0.84 86.2370639907202
0.8 0.84 86.3428991354657
0.81 0.84 85.2804337812804
0.82 0.84 93.9533484848471
0.83 0.84 90.4562120983231
0.84 0.84 87.47965392059
0.85 0.84 87.0129268779425
0.86 0.84 85.6738404505597
0.87 0.84 80.1886650229664
0.88 0.84 81.3772535192664
0.89 0.84 82.5720668257784
0.9 0.84 79.5313265874067
0.91 0.84 81.362296266282
0.92 0.84 87.9442016082957
0.93 0.84 87.8657536428018
0.94 0.84 87.7848784156623
0.95 0.84 86.3933997064703
0.96 0.84 86.4818292392444
0.97 0.84 87.2003771755901
0.98 0.84 89.1784330775585
0.99 0.84 87.9969604794581
1 0.84 89.6889303367761

0 0.85 255.389425975313
0.01 0.85 225.197688265222
0.02 0.85 260.145796814017
0.03 0.85 368.31700761708
0.04 0.85 163.943180705999
0.05 0.85 488.176218183557
0.06 0.85 389.227894426903
0.07 0.85 295.169242977652
0.08 0.85 223.739502993995
0.09 0.85 231.769817059944
0.1 0.85 441.09271247664
0.11 0.85 270.876303873189
0.12 0.85 440.080740432935
0.13 0.85 264.197737499775
0.14 0.85 309.453475663144
0.15 0.85 411.656213119637
0.16 0.85 198.547494821768
0.17 0.85 368.546619982923
0.18 0.85 166.857968643994
0.19 0.85 313.513667963615
0.2 0.85 377.601992711903
0.21 0.85 405.92954869041
0.22 0.85 352.279381457388
0.23 0.85 240.608507954312
0.24 0.85 146.289748786441
0.25 0.85 344.870255603466
0.26 0.85 282.70475146343
0.27 0.85 263.986986421679
0.28 0.85 283.658330566899
0.29 0.85 315.786923415141
0.3 0.85 269.77957761847
0.31 0.85 364.459158754448
0.32 0.85 355.020650244461
0.33 0.85 439.522707149472
0.34 0.85 470.051734705872
0.35 0.85 113.840111120817
0.36 0.85 469.262485395967
0.37 0.85 448.041972698987
0.38 0.85 679.34108671565
0.39 0.85 529.48410788238
0.4 0.85 549.048936343565
0.41 0.85 661.98478351092
0.42 0.85 826.90328358279
0.43 0.85 866.451308095267
0.44 0.85 902.870119618542
0.45 0.85 585.223436389897
0.46 0.85 572.937679682529
0.47 0.85 792.906906578572
0.48 0.85 825.522345487995
0.49 0.85 727.740704440806
0.5 0.85 919.679841901517
0.51 0.85 602.413821637585
0.52 0.85 631.257917653316
0.53 0.85 581.061889732927
0.54 0.85 517.184879902729
0.55 0.85 514.485595522362
0.56 0.85 503.725260434694
0.57 0.85 520.921988113383
0.58 0.85 466.259655235149
0.59 0.85 360.925621146518
0.6 0.85 408.27033054093
0.61 0.85 348.866884212302
0.62 0.85 416.770227583497
0.63 0.85 378.924074852094
0.64 0.85 375.277492509759
0.65 0.85 363.411855777642
0.66 0.85 330.2171640662
0.67 0.85 318.610142956619
0.68 0.85 250.062163693354
0.69 0.85 199.387420585380
0.7 0.85 109.728236624945
0.71 0.85 47.5618151526068
0.72 0.85 22.2904578660111
0.73 0.85 25.8703047091045
0.74 0.85 49.3117482127078
0.75 0.85 74.581516067092
0.76 0.85 87.650822195108
0.77 0.85 94.9156728033396
0.78 0.85 92.0071479004984
0.79 0.85 93.0065851996852
0.8 0.85 92.6410358108503
0.81 0.85 91.6939266464546
0.82 0.85 100.199301289184
0.83 0.85 97.3606502712574
0.84 0.85 94.8199585847803
0.85 0.85 94.360641348323
0.86 0.85 92.3512675795174
0.87 0.85 86.1337097163378
0.88 0.85 86.3351738247535
0.89 0.85 86.5708935523634
0.9 0.85 82.6971591676836
0.91 0.85 88.0881616818559
0.92 0.85 87.969483330628
0.93 0.85 87.863468621435
0.94 0.85 87.7180477979222
0.95 0.85 86.2861227238243
0.96 0.85 85.6060978520471
0.97 0.85 85.1517467465167
0.98 0.85 85.518096527874
0.99 0.85 77.1101222413218
1 0.85 76.9891644425421

0 0.86 393.685218924968
0.01 0.86 295.527581115537
0.02 0.86 300.300129140912
0.03 0.86 348.769790692944
0.04 0.86 318.846014401937
0.05 0.86 233.049895301414
0.06 0.86 336.511391972125
0.07 0.86 296.159683130378
0.08 0.86 268.696044372214
0.09 0.86 291.634491892704
0.1 0.86 355.453734918711
0.11 0.86 348.987042348024
0.12 0.86 338.727484790523
0.13 0.86 300.537961828452
0.14 0.86 341.804039193323
0.15 0.86 419.297743971989
0.16 0.86 628.322195215162
0.17 0.86 420.271851543736
0.18 0.86 615.43367229946
0.19 0.86 484.558027278467
0.2 0.86 362.16257233458
0.21 0.86 274.518800084803
0.22 0.86 401.358455747478
0.23 0.86 486.799147493091
0.24 0.86 440.270545233269
0.25 0.86 493.51661228372
0.26 0.86 632.3048812875
0.27 0.86 422.113401943127
0.28 0.86 589.151279893373
0.29 0.86 226.346923548786
0.3 0.86 246.107775171773
0.31 0.86 316.390948669522
0.32 0.86 719.386661330331
0.33 0.86 709.215222199862
0.34 0.86 592.435998653019
0.35 0.86 482.761648228191
0.36 0.86 490.166309021744
0.37 0.86 314.712146889821
0.38 0.86 850.61284618797
0.39 0.86 800.992796471978
0.4 0.86 873.359583733985
0.41 0.86 984.314914496372
0.42 0.86 862.17846934379
0.43 0.86 99.6847230020729
0.44 0.86 330.538932351395
0.45 0.86 337.302692696041
0.46 0.86 564.824418108278
0.47 0.86 718.492335949497
0.48 0.86 786.147649387507
0.49 0.86 799.693679195558
0.5 0.86 787.82059312719
0.51 0.86 702.50809362367
0.52 0.86 638.17602188624
0.53 0.86 602.234108545586
0.54 0.86 551.250775597231
0.55 0.86 520.226923450975
0.56 0.86 510.456865638473
0.57 0.86 475.305195399683
0.58 0.86 460.541769328285
0.59 0.86 418.128689577355
0.6 0.86 402.350049345605
0.61 0.86 392.280212118396
0.62 0.86 392.515451203114
0.63 0.86 377.203315579462
0.64 0.86 349.581828240923
0.65 0.86 344.870514789475
0.66 0.86 346.813052257778
0.67 0.86 321.775750986848
0.68 0.86 251.021107840519
0.69 0.86 200.285271850878
0.7 0.86 112.985716014594
0.71 0.86 53.5031501583775
0.72 0.86 33.2543753652677
0.73 0.86 37.1795148324917
0.74 0.86 61.3427801768361
0.75 0.86 85.8710853591733
0.76 0.86 98.7031809783587
0.77 0.86 104.852721002553
0.78 0.86 108.095444045975
0.79 0.86 110.079058723489
0.8 0.86 112.461618518424
0.81 0.86 104.130631153281
0.82 0.86 105.378731403138
0.83 0.86 103.122496543826
0.84 0.86 100.856460728977
0.85 0.86 100.108401677487
0.86 0.86 97.1537368291705
0.87 0.86 90.35420790087
0.88 0.86 89.5621273675288
0.89 0.86 89.053437329343
0.9 0.86 88.704739231156
0.91 0.86 87.1046768740057
0.92 0.86 86.8047169572944
0.93 0.86 86.7764081978997
0.94 0.86 87.0033493935356
0.95 0.86 82.6891803612885
0.96 0.86 79.6667554006218
0.97 0.86 76.1104473352895
0.98 0.86 72.8375189346304
0.99 0.86 71.8688755907043
1 0.86 70.8605408533874

0 0.87 329.086326858487
0.01 0.87 311.396026036269
0.02 0.87 321.025079862500
0.03 0.87 328.366300037941
0.04 0.87 295.675532285319
0.05 0.87 307.961160033601
0.06 0.87 321.681641755601
0.07 0.87 278.940509150121
0.08 0.87 294.569737354401
0.09 0.87 290.738434128298
0.1 0.87 326.422147482392
0.11 0.87 341.57188312656
0.12 0.87 331.325932044418
0.13 0.87 324.515561198383
0.14 0.87 391.076911201798
0.15 0.87 445.754038305953
0.16 0.87 498.298204546269
0.17 0.87 488.513743535641
0.18 0.87 504.174507312079
0.19 0.87 463.587321181689
0.2 0.87 374.029867487219
0.21 0.87 348.846247654746
0.22 0.87 384.701954843954
0.23 0.87 435.293509154607
0.24 0.87 427.45818508889
0.25 0.87 495.257844466771
0.26 0.87 512.784995960735
0.27 0.87 492.372264870122
0.28 0.87 459.021411310863
0.29 0.87 343.634186622965
0.3 0.87 286.837494556824
0.31 0.87 385.391376380767
0.32 0.87 568.912955541644
0.33 0.87 641.452881071242
0.34 0.87 573.049236468515
0.35 0.87 487.496275218673
0.36 0.87 459.063684759325
0.37 0.87 486.108046836171
0.38 0.87 680.779177178604
0.39 0.87 813.148171960337
0.4 0.87 847.22912945829
0.41 0.87 888.889263758116
0.42 0.87 728.806541116534
0.43 0.87 440.015064322465
0.44 0.87 386.955278254751
0.45 0.87 439.088175734617
0.46 0.87 484.162682468612
0.47 0.87 634.39199976071
0.48 0.87 774.541443082089
0.49 0.87 783.76744957236
0.5 0.87 717.038867346408
0.51 0.87 663.519180536619
0.52 0.87 626.83427778232
0.53 0.87 571.740510099371
0.54 0.87 544.754015875268
0.55 0.87 522.834901865404
0.56 0.87 506.603776364508
0.57 0.87 481.837646939916
0.58 0.87 452.148760591912
0.59 0.87 415.401123869507
0.6 0.87 393.783132288141
0.61 0.87 388.103987810170
0.62 0.87 374.320850487658
0.63 0.87 346.319844246396
0.64 0.87 318.286211738495
0.65 0.87 322.276506187576
0.66 0.87 335.930045798495
0.67 0.87 343.313921378766
0.68 0.87 253.410627697157
0.69 0.87 177.935797779223
0.7 0.87 102.256151047188
0.71 0.87 74.7697482733736
0.72 0.87 61.7129710193007
0.73 0.87 65.9943166378459
0.74 0.87 82.49452548066
0.75 0.87 98.4626370057348
0.76 0.87 112.320951428353
0.77 0.87 116.674365889787
0.78 0.87 115.406548656320
0.79 0.87 114.780045595681
0.8 0.87 116.206742104080
0.81 0.87 119.172657460308
0.82 0.87 128.385324071783
0.83 0.87 128.060632543141
0.84 0.87 125.990203935978
0.85 0.87 116.025443389293
0.86 0.87 104.498588914190
0.87 0.87 99.9210165171875
0.88 0.87 91.2468857139925
0.89 0.87 90.0647569166349
0.9 0.87 90.9436391441218
0.91 0.87 87.7096991671603
0.92 0.87 87.2489041614012
0.93 0.87 87.3309937302204
0.94 0.87 88.2518480515635
0.95 0.87 88.2558529935168
0.96 0.87 83.0088976442554
0.97 0.87 78.6275830391906
0.98 0.87 74.973458219921
0.99 0.87 71.9753370740322
1 0.87 73.4279796468533

0 0.88 318.754390947047
0.01 0.88 313.920090140985
0.02 0.88 324.303460374022
0.03 0.88 318.030345694351
0.04 0.88 291.626768355558
0.05 0.88 329.205996897385
0.06 0.88 327.062076369732
0.07 0.88 287.994794784416
0.08 0.88 269.748173693321
0.09 0.88 292.021221772854
0.1 0.88 336.04288965931
0.11 0.88 338.399290206982
0.12 0.88 331.21633593351
0.13 0.88 337.926948675101
0.14 0.88 404.907291702441
0.15 0.88 451.639332669536
0.16 0.88 478.477816591985
0.17 0.88 518.667897550184
0.18 0.88 509.594433092248
0.19 0.88 448.341763555547
0.2 0.88 410.505582846851
0.21 0.88 380.837280537841
0.22 0.88 392.119270164922
0.23 0.88 428.922237350542
0.24 0.88 483.709672658946
0.25 0.88 501.675896727346
0.26 0.88 508.080402012528
0.27 0.88 490.79921915509
0.28 0.88 427.019456831481
0.29 0.88 384.188178854124
0.3 0.88 370.713067655076
0.31 0.88 432.379880762647
0.32 0.88 544.206523593954
0.33 0.88 599.51379128761
0.34 0.88 560.594889508328
0.35 0.88 527.413953492314
0.36 0.88 467.265040740445
0.37 0.88 507.895715452227
0.38 0.88 607.359326763694
0.39 0.88 786.023408639622
0.4 0.88 877.222613965151
0.41 0.88 784.19003241545
0.42 0.88 647.590954829232
0.43 0.88 476.296513320674
0.44 0.88 426.72236284358
0.45 0.88 404.784875508483
0.46 0.88 487.730329100846
0.47 0.88 576.054549801894
0.48 0.88 646.005825701917
0.49 0.88 693.054830714776
0.5 0.88 607.046829785283
0.51 0.88 565.809315908473
0.52 0.88 578.277689530858
0.53 0.88 550.302034219485
0.54 0.88 540.484523260192
0.55 0.88 524.831181697709
0.56 0.88 505.766506074084
0.57 0.88 477.932174794689
0.58 0.88 451.966045315779
0.59 0.88 418.237752930442
0.6 0.88 396.311682998127
0.61 0.88 370.183080043656
0.62 0.88 363.813011005048
0.63 0.88 336.624610005393
0.64 0.88 317.22325769234
0.65 0.88 320.281634208704
0.66 0.88 332.143912914739
0.67 0.88 340.319068335362
0.68 0.88 272.975824497231
0.69 0.88 183.713006240815
0.7 0.88 133.266654733354
0.71 0.88 93.8390535411356
0.72 0.88 84.4000194984715
0.73 0.88 85.3896946205982
0.74 0.88 91.603810382894
0.75 0.88 105.074802909634
0.76 0.88 129.183853347619
0.77 0.88 128.193263740366
0.78 0.88 120.894884917281
0.79 0.88 118.296965782443
0.8 0.88 119.611621894165
0.81 0.88 129.571319407038
0.82 0.88 131.158148638411
0.83 0.88 131.211099078869
0.84 0.88 141.062819514246
0.85 0.88 134.748312162897
0.86 0.88 121.285033679828
0.87 0.88 110.470202805281
0.88 0.88 96.682257724637
0.89 0.88 91.7176616965468
0.9 0.88 89.700024353065
0.91 0.88 90.148599459501
0.92 0.88 84.515979282061
0.93 0.88 84.0976075478507
0.94 0.88 86.44002819446
0.95 0.88 89.008961090004
0.96 0.88 83.2419491856042
0.97 0.88 78.8106842746823
0.98 0.88 73.8773560938612
0.99 0.88 64.4117829592925
1 0.88 48.8726246865171

0 0.89 314.132735547831
0.01 0.89 313.005282906259
0.02 0.89 325.447810917195
0.03 0.89 314.221865602867
0.04 0.89 290.266890982074
0.05 0.89 337.148283615235
0.06 0.89 331.132408906846
0.07 0.89 288.349833090256
0.08 0.89 270.871673780870
0.09 0.89 292.330994418906
0.1 0.89 335.440766172373
0.11 0.89 336.959818230524
0.12 0.89 334.605988658726
0.13 0.89 342.90009923084
0.14 0.89 411.483633802016
0.15 0.89 445.883823732873
0.16 0.89 473.928089388862
0.17 0.89 517.46653789051
0.18 0.89 505.542467464346
0.19 0.89 440.997174292191
0.2 0.89 418.022821193424
0.21 0.89 390.517555194973
0.22 0.89 392.407683262669
0.23 0.89 424.407480518412
0.24 0.89 487.062160123823
0.25 0.89 511.273959206074
0.26 0.89 502.634537882498
0.27 0.89 484.963432775937
0.28 0.89 414.075638098713
0.29 0.89 392.134859842896
0.3 0.89 392.027125977952
0.31 0.89 438.040929255813
0.32 0.89 531.222661045758
0.33 0.89 604.341130691312
0.34 0.89 551.127364150793
0.35 0.89 500.315856497255
0.36 0.89 477.027209791483
0.37 0.89 495.494766774425
0.38 0.89 572.34537511882
0.39 0.89 774.161782290609
0.4 0.89 876.045894240025
0.41 0.89 757.499757072229
0.42 0.89 638.349310753116
0.43 0.89 498.993629845447
0.44 0.89 450.967092398212
0.45 0.89 410.121735764832
0.46 0.89 492.988405103897
0.47 0.89 582.883275627685
0.48 0.89 604.141913206297
0.49 0.89 616.305701409955
0.5 0.89 509.075431877066
0.51 0.89 476.766125054777
0.52 0.89 524.591136587827
0.53 0.89 530.363497401059
0.54 0.89 532.01153112216
0.55 0.89 505.300846445197
0.56 0.89 505.31097694799
0.57 0.89 476.128936946742
0.58 0.89 451.956901895334
0.59 0.89 419.387716476869
0.6 0.89 397.722862352631
0.61 0.89 365.869373412535
0.62 0.89 360.610821017667
0.63 0.89 342.442901530613
0.64 0.89 331.128390960809
0.65 0.89 324.588747234698
0.66 0.89 327.954501747572
0.67 0.89 331.193545974756
0.68 0.89 229.960453718825
0.69 0.89 192.849708815079
0.7 0.89 129.337058807793
0.71 0.89 108.510191188327
0.72 0.89 96.8829641806932
0.73 0.89 90.4471783563587
0.74 0.89 85.3048117090627
0.75 0.89 81.4004197515101
0.76 0.89 130.262684389397
0.77 0.89 129.056919212167
0.78 0.89 121.533946666888
0.79 0.89 120.183008090574
0.8 0.89 138.963826040252
0.81 0.89 141.117428405979
0.82 0.89 134.967178774382
0.83 0.89 148.122265325952
0.84 0.89 144.613421717112
0.85 0.89 141.945462759947
0.86 0.89 132.192839246496
0.87 0.89 112.157901219559
0.88 0.89 99.782085659346
0.89 0.89 90.509404133744
0.9 0.89 89.1156617112122
0.91 0.89 89.98156690207
0.92 0.89 84.6721159730065
0.93 0.89 83.1782925166354
0.94 0.89 83.610606980297
0.95 0.89 82.9684684452184
0.96 0.89 79.0765953958974
0.97 0.89 74.1071650153851
0.98 0.89 66.5696699225794
0.99 0.89 51.4064582175536
1 0.89 31.678026334608

0 0.9 312.017426362313
0.01 0.9 321.612010242925
0.02 0.9 321.557728068793
0.03 0.9 316.580916339128
0.04 0.9 278.809201658578
0.05 0.9 306.632867315368
0.06 0.9 342.948327475203
0.07 0.9 288.942031410318
0.08 0.9 271.465675227129
0.09 0.9 292.433619786659
0.1 0.9 335.271742623051
0.11 0.9 336.362148450443
0.12 0.9 336.661674865344
0.13 0.9 399.960487192554
0.14 0.9 415.706126896439
0.15 0.9 473.834392057489
0.16 0.9 486.58603449749
0.17 0.9 516.235614770127
0.18 0.9 504.071434762763
0.19 0.9 437.377680315311
0.2 0.9 421.658345261661
0.21 0.9 394.92931269879
0.22 0.9 392.615109027246
0.23 0.9 422.400671014257
0.24 0.9 488.549511930056
0.25 0.9 510.727610624499
0.26 0.9 500.400370915461
0.27 0.9 481.195375181297
0.28 0.9 407.908888338788
0.29 0.9 394.836571803044
0.3 0.9 402.411471575531
0.31 0.9 440.291368682377
0.32 0.9 561.300851840235
0.33 0.9 596.631307188738
0.34 0.9 546.177144922029
0.35 0.9 515.331074009921
0.36 0.9 490.180719020926
0.37 0.9 506.450808861671
0.38 0.9 556.569231136855
0.39 0.9 671.378852269131
0.4 0.9 791.227292311496
0.41 0.9 744.766097907215
0.42 0.9 634.83002621497
0.43 0.9 508.557981312008
0.44 0.9 464.885881677583
0.45 0.9 411.442563789727
0.46 0.9 360.110994910116
0.47 0.9 489.72520743951
0.48 0.9 582.031232389615
0.49 0.9 593.585935615014
0.5 0.9 513.856611456911
0.51 0.9 490.872342211797
0.52 0.9 519.425436069713
0.53 0.9 521.306502090964
0.54 0.9 525.447067819655
0.55 0.9 502.343896960404
0.56 0.9 496.121404287133
0.57 0.9 475.180232229709
0.58 0.9 451.968159501965
0.59 0.9 419.958597329859
0.6 0.9 376.831899012606
0.61 0.9 346.468024414881
0.62 0.9 338.780649594351
0.63 0.9 330.906921870837
0.64 0.9 323.791012188649
0.65 0.9 322.623142563334
0.66 0.9 323.314276872805
0.67 0.9 325.032161882887
0.68 0.9 227.582449620302
0.69 0.9 166.270661922722
0.7 0.9 139.180967712181
0.71 0.9 118.338718474313
0.72 0.9 104.062579542419
0.73 0.9 94.1002622165472
0.74 0.9 84.557151061969
0.75 0.9 79.3139331917555
0.76 0.9 101.814178763907
0.77 0.9 115.971832977502
0.78 0.9 118.551776905111
0.79 0.9 135.176490721426
0.8 0.9 143.355175201093
0.81 0.9 150.081119297549
0.82 0.9 149.790596809192
0.83 0.9 151.583768125256
0.84 0.9 151.963197019470
0.85 0.9 147.080947915001
0.86 0.9 138.874052213235
0.87 0.9 125.849881100843
0.88 0.9 105.731153059628
0.89 0.9 93.9450513177307
0.9 0.9 91.7854391622843
0.91 0.9 90.9330832630517
0.92 0.9 83.8899360680593
0.93 0.9 81.7669801652129
0.94 0.9 80.554592973669
0.95 0.9 78.9265485416492
0.96 0.9 74.827792443148
0.97 0.9 70.2254524310327
0.98 0.9 63.6242314660604
0.99 0.9 54.9096544459165
1 0.9 48.5287784009864

0 0.91 313.331013816958
0.01 0.91 323.842478806432
0.02 0.91 324.16341067725
0.03 0.91 316.785004012514
0.04 0.91 277.851691009939
0.05 0.91 307.621294334117
0.06 0.91 345.009044925376
0.07 0.91 289.445647964321
0.08 0.91 271.878381067727
0.09 0.91 292.475852495978
0.1 0.91 335.274296423363
0.11 0.91 336.111535051169
0.12 0.91 337.846557870944
0.13 0.91 404.494630173544
0.14 0.91 417.028858029919
0.15 0.91 474.413078588355
0.16 0.91 483.831377942831
0.17 0.91 515.443559168058
0.18 0.91 503.382919511194
0.19 0.91 435.424644259758
0.2 0.91 423.606210790284
0.21 0.91 397.23803773543
0.22 0.91 392.740101040717
0.23 0.91 421.361472876818
0.24 0.91 489.319088475117
0.25 0.91 510.422709724169
0.26 0.91 499.270817779549
0.27 0.91 478.921593989543
0.28 0.91 404.544276779488
0.29 0.91 395.941779369685
0.3 0.91 367.370910522042
0.31 0.91 422.977048967512
0.32 0.91 557.344282158188
0.33 0.91 585.733273682885
0.34 0.91 553.297092415595
0.35 0.91 552.66608218893
0.36 0.91 556.360138851169
0.37 0.91 540.446018260861
0.38 0.91 560.755670741875
0.39 0.91 647.769848420943
0.4 0.91 709.18349391511
0.41 0.91 758.535870044233
0.42 0.91 633.138224465493
0.43 0.91 513.394361314966
0.44 0.91 490.602110500606
0.45 0.91 418.828757594511
0.46 0.91 363.803251727752
0.47 0.91 487.38807824421
0.48 0.91 575.755783097914
0.49 0.91 607.301785291834
0.5 0.91 553.312914019238
0.51 0.91 531.833833707724
0.52 0.91 538.34501162834
0.53 0.91 521.974054456535
0.54 0.91 522.758556884109
0.55 0.91 500.384682913447
0.56 0.91 494.495838080635
0.57 0.91 474.628496807422
0.58 0.91 451.979352827706
0.59 0.91 401.58132760249
0.6 0.91 332.426081429494
0.61 0.91 334.210652095722
0.62 0.91 325.714835192353
0.63 0.91 317.639686176472
0.64 0.91 310.435482338573
0.65 0.91 309.438612152961
0.66 0.91 311.647257945417
0.67 0.91 281.274511010510
0.68 0.91 226.389614815678
0.69 0.91 172.571357498023
0.7 0.91 147.632287935449
0.71 0.91 126.863556474974
0.72 0.91 111.304792896173
0.73 0.91 95.2694861860798
0.74 0.91 91.1685183192365
0.75 0.91 92.6257057912633
0.76 0.91 102.404612468978
0.77 0.91 113.890381706859
0.78 0.91 130.974515963108
0.79 0.91 141.317441366076
0.8 0.91 150.283005926894
0.81 0.91 156.234312003392
0.82 0.91 168.587647629434
0.83 0.91 168.392748768051
0.84 0.91 154.709008399100
0.85 0.91 151.733473914903
0.86 0.91 146.390146724033
0.87 0.91 136.597271173445
0.88 0.91 117.296543890050
0.89 0.91 107.183755781200
0.9 0.91 98.5028920139417
0.91 0.91 97.8434181134598
0.92 0.91 92.4416797128723
0.93 0.91 80.1941109556754
0.94 0.91 78.2318571289511
0.95 0.91 75.9435475159067
0.96 0.91 71.8108822768224
0.97 0.91 68.1400469207107
0.98 0.91 63.4661933786717
0.99 0.91 58.5355017400014
1 0.91 55.1696755032099

0 0.92 302.611519149978
0.01 0.92 312.304524433478
0.02 0.92 314.462677952325
0.03 0.92 290.029228565983
0.04 0.92 290.625488088990
0.05 0.92 283.404652352942
0.06 0.92 303.081379784538
0.07 0.92 292.211752431191
0.08 0.92 248.142778015183
0.09 0.92 274.631807249908
0.1 0.92 296.124358336453
0.11 0.92 333.625149161805
0.12 0.92 334.080224595195
0.13 0.92 393.550098026441
0.14 0.92 424.336395779133
0.15 0.92 426.947278967169
0.16 0.92 481.727734377427
0.17 0.92 491.883572837531
0.18 0.92 490.0047713652
0.19 0.92 443.723098016223
0.2 0.92 375.890702106453
0.21 0.92 374.645005342838
0.22 0.92 392.817379216801
0.23 0.92 420.761911870291
0.24 0.92 489.762908023126
0.25 0.92 510.247399474026
0.26 0.92 498.624206046418
0.27 0.92 477.497412591979
0.28 0.92 402.512371073133
0.29 0.92 396.447117984907
0.3 0.92 373.914783912964
0.31 0.92 476.575765577310
0.32 0.92 556.045977457767
0.33 0.92 582.003012845446
0.34 0.92 558.067345423595
0.35 0.92 560.124422610841
0.36 0.92 563.42727583153
0.37 0.92 552.893572402537
0.38 0.92 566.101170460301
0.39 0.92 637.94065831248
0.4 0.92 689.477030352608
0.41 0.92 733.769681512584
0.42 0.92 677.262172211973
0.43 0.92 516.150498471587
0.44 0.92 499.172495406484
0.45 0.92 406.805427512473
0.46 0.92 366.655173781545
0.47 0.92 486.692024629036
0.48 0.92 577.14779748685
0.49 0.92 578.309508914894
0.5 0.92 586.856836941951
0.51 0.92 563.598231952446
0.52 0.92 557.647987549201
0.53 0.92 526.107634261942
0.54 0.92 522.752428520498
0.55 0.92 499.406181803271
0.56 0.92 493.40533015246
0.57 0.92 494.577340651374
0.58 0.92 416.844456836478
0.59 0.92 350.634295125437
0.6 0.92 321.956124212987
0.61 0.92 319.913532423101
0.62 0.92 308.096764438171
0.63 0.92 296.488958060316
0.64 0.92 287.941363516831
0.65 0.92 288.467832489293
0.66 0.92 294.535889173576
0.67 0.92 277.217574058619
0.68 0.92 203.261143806532
0.69 0.92 179.435960894092
0.7 0.92 155.960530279018
0.71 0.92 135.641301300848
0.72 0.92 119.887517200907
0.73 0.92 103.021586017532
0.74 0.92 100.175746050630
0.75 0.92 103.350403860201
0.76 0.92 110.502440893174
0.77 0.92 128.558005272249
0.78 0.92 140.196712022058
0.79 0.92 151.183586820927
0.8 0.92 159.477084883713
0.81 0.92 173.536010692381
0.82 0.92 172.379449645986
0.83 0.92 165.426718524272
0.84 0.92 159.935206764334
0.85 0.92 153.922091411722
0.86 0.92 151.971331071703
0.87 0.92 146.274210577846
0.88 0.92 137.178021317312
0.89 0.92 120.720614127331
0.9 0.92 114.691441763437
0.91 0.92 104.042284639137
0.92 0.92 88.1474959751178
0.93 0.92 78.6256171941454
0.94 0.92 76.4949977133997
0.95 0.92 74.0663926135122
0.96 0.92 69.9442955674951
0.97 0.92 67.1802398093647
0.98 0.92 63.9734919161407
0.99 0.92 60.8866868028504
1 0.92 58.6985800159927

0 0.93 279.426923608831
0.01 0.93 281.079519871930
0.02 0.93 258.615766299028
0.03 0.93 272.242521993289
0.04 0.93 272.934956600731
0.05 0.93 253.708409272882
0.06 0.93 253.575311577055
0.07 0.93 253.557858817482
0.08 0.93 261.596666971925
0.09 0.93 250.627061353702
0.1 0.93 288.084151929948
0.11 0.93 306.189653753315
0.12 0.93 339.073138383876
0.13 0.93 378.061262882456
0.14 0.93 386.985880027216
0.15 0.93 416.415390224079
0.16 0.93 459.350382729602
0.17 0.93 463.988020692208
0.18 0.93 461.680349946968
0.19 0.93 426.578630331677
0.2 0.93 373.505004186005
0.21 0.93 373.300649116369
0.22 0.93 376.298565959787
0.23 0.93 434.148265083494
0.24 0.93 490.040187440697
0.25 0.93 510.141603212835
0.26 0.93 498.221130383052
0.27 0.93 476.559900281387
0.28 0.93 401.188170287727
0.29 0.93 427.331269805248
0.3 0.93 385.746876474726
0.31 0.93 482.688899607445
0.32 0.93 555.674835147177
0.33 0.93 581.755059708645
0.34 0.93 558.586343933849
0.35 0.93 551.652363654564
0.36 0.93 543.756497213187
0.37 0.93 550.933156544763
0.38 0.93 569.544238764465
0.39 0.93 636.101341535098
0.4 0.93 679.663766405754
0.41 0.93 718.040162397003
0.42 0.93 597.56064860949
0.43 0.93 517.860541884754
0.44 0.93 504.819566489651
0.45 0.93 411.417192087891
0.46 0.93 368.342265030377
0.47 0.93 415.813475208414
0.48 0.93 525.4427159634
0.49 0.93 589.573592062354
0.5 0.93 610.797892883231
0.51 0.93 585.366733752767
0.52 0.93 572.595631546477
0.53 0.93 530.562200533572
0.54 0.93 523.947023439341
0.55 0.93 499.092196419064
0.56 0.93 492.752076423324
0.57 0.93 438.173517557153
0.58 0.93 398.182043816776
0.59 0.93 339.890612501431
0.6 0.93 312.134237318501
0.61 0.93 306.328204279321
0.62 0.93 291.150954225817
0.63 0.93 276.170227145753
0.64 0.93 267.413865170242
0.65 0.93 268.966058328337
0.66 0.93 278.454738549702
0.67 0.93 269.691867621115
0.68 0.93 209.142886747784
0.69 0.93 186.469805690307
0.7 0.93 164.147779738716
0.71 0.93 144.580450771846
0.72 0.93 129.127607113443
0.73 0.93 111.804101340810
0.74 0.93 109.796601034009
0.75 0.93 114.422207512352
0.76 0.93 131.355713757696
0.77 0.93 141.353280593595
0.78 0.93 152.677915333241
0.79 0.93 162.976766102586
0.8 0.93 179.525765267955
0.81 0.93 180.299512399025
0.82 0.93 174.327210025667
0.83 0.93 163.790562994878
0.84 0.93 153.804056933553
0.85 0.93 155.147080840255
0.86 0.93 155.081772403136
0.87 0.93 152.981571279026
0.88 0.93 147.517134083760
0.89 0.93 132.540331257921
0.9 0.93 125.952970315331
0.91 0.93 121.410774183205
0.92 0.93 107.077569139483
0.93 0.93 77.1958523041617
0.94 0.93 75.1689847822103
0.95 0.93 72.8780471694782
0.96 0.93 68.8402023624144
0.97 0.93 66.7759202636303
0.98 0.93 64.5231156104477
0.99 0.93 62.4258146307867
1 0.93 58.0297047223666

0 0.94 257.061916248126
0.01 0.94 256.093504878728
0.02 0.94 244.109138302728
0.03 0.94 246.382003429050
0.04 0.94 242.524014979405
0.05 0.94 233.040553723483
0.06 0.94 250.137989157164
0.07 0.94 250.979928468675
0.08 0.94 251.754498260303
0.09 0.94 248.531142893102
0.1 0.94 285.269398287282
0.11 0.94 297.743479625446
0.12 0.94 349.466136667833
0.13 0.94 363.220616826561
0.14 0.94 373.312991852874
0.15 0.94 379.051232850583
0.16 0.94 393.351374396485
0.17 0.94 429.869391729217
0.18 0.94 426.727088826379
0.19 0.94 405.826697822301
0.2 0.94 370.549416759711
0.21 0.94 371.30543360884
0.22 0.94 374.125483466327
0.23 0.94 426.185140431233
0.24 0.94 431.945027267398
0.25 0.94 483.451476475022
0.26 0.94 497.953603619156
0.27 0.94 475.913947721672
0.28 0.94 461.733060845567
0.29 0.94 433.048512376911
0.3 0.94 422.936496962922
0.31 0.94 485.953638304489
0.32 0.94 555.458126042472
0.33 0.94 583.037118812836
0.34 0.94 558.16012787822
0.35 0.94 544.116710730488
0.36 0.94 527.716878344184
0.37 0.94 547.582166296377
0.38 0.94 572.364939676032
0.39 0.94 638.690960463863
0.4 0.94 676.196961759171
0.41 0.94 709.061602938494
0.42 0.94 593.876057276238
0.43 0.94 564.3066845694
0.44 0.94 415.210073720444
0.45 0.94 414.513268323851
0.46 0.94 415.637110090332
0.47 0.94 414.065107622355
0.48 0.94 526.78592573705
0.49 0.94 598.45594197576
0.5 0.94 627.776757847472
0.51 0.94 600.471238366916
0.52 0.94 583.692184201661
0.53 0.94 534.440104793681
0.54 0.94 525.500619007648
0.55 0.94 499.148154923025
0.56 0.94 448.494034488926
0.57 0.94 427.796740614153
0.58 0.94 388.266450558318
0.59 0.94 331.173568499682
0.6 0.94 304.619772260641
0.61 0.94 296.901537502308
0.62 0.94 280.98019366966
0.63 0.94 265.953186752385
0.64 0.94 257.724891722212
0.65 0.94 260.021163984765
0.66 0.94 262.875322387766
0.67 0.94 247.120269087190
0.68 0.94 213.857091675686
0.69 0.94 192.415450017979
0.7 0.94 171.451749819376
0.71 0.94 152.962228705901
0.72 0.94 126.375402484724
0.73 0.94 144.325011003704
0.74 0.94 119.817795046127
0.75 0.94 126.022863258844
0.76 0.94 144.571484579768
0.77 0.94 154.345803128060
0.78 0.94 164.922074507576
0.79 0.94 183.744611498682
0.8 0.94 186.119270507203
0.81 0.94 184.37543642282
0.82 0.94 179.740500899553
0.83 0.94 169.117167322526
0.84 0.94 157.602923729936
0.85 0.94 158.533724076944
0.86 0.94 165.048923060571
0.87 0.94 158.199523016110
0.88 0.94 154.708098987816
0.89 0.94 149.874915075544
0.9 0.94 135.187914043358
0.91 0.94 129.858752610013
0.92 0.94 112.343272871988
0.93 0.94 86.0758960302082
0.94 0.94 71.5216421896747
0.95 0.94 69.1719110748232
0.96 0.94 66.1505397765388
0.97 0.94 64.4989095818327
0.98 0.94 60.8645047784472
0.99 0.94 60.1370106624158
1 0.94 59.5825188808298

0 0.95 255.819415616680
0.01 0.95 250.768561120794
0.02 0.95 243.738089280942
0.03 0.95 241.281499108725
0.04 0.95 237.464930560764
0.05 0.95 231.939209092318
0.06 0.95 235.535946079348
0.07 0.95 240.299313116888
0.08 0.95 244.126872738268
0.09 0.95 255.524693549351
0.1 0.95 273.353810622895
0.11 0.95 281.413068411050
0.12 0.95 332.546797890312
0.13 0.95 349.857809601995
0.14 0.95 362.276322384959
0.15 0.95 368.86562429482
0.16 0.95 378.16815834204
0.17 0.95 385.114482845384
0.18 0.95 392.983857147091
0.19 0.95 385.828984434737
0.2 0.95 367.626120757582
0.21 0.95 369.150856205755
0.22 0.95 371.969495862595
0.23 0.95 418.010658077736
0.24 0.95 425.155701361798
0.25 0.95 474.525236303591
0.26 0.95 478.429105466402
0.27 0.95 475.451207923877
0.28 0.95 464.74630574403
0.29 0.95 437.219010278656
0.3 0.95 427.744563726665
0.31 0.95 487.222488242506
0.32 0.95 555.253299856425
0.33 0.95 584.888969171672
0.34 0.95 557.94141803519
0.35 0.95 539.024684285456
0.36 0.95 516.512542330946
0.37 0.95 545.166068401623
0.38 0.95 574.962923505865
0.39 0.95 643.228212068566
0.4 0.95 676.375590248877
0.41 0.95 704.616736408087
0.42 0.95 591.574329954237
0.43 0.95 472.215525271444
0.44 0.95 363.231349965257
0.45 0.95 416.6084481693
0.46 0.95 417.419879430271
0.47 0.95 412.554335584091
0.48 0.95 528.233262185312
0.49 0.95 605.369956314021
0.5 0.95 640.146696944335
0.51 0.95 611.331926358375
0.52 0.95 592.009264814404
0.53 0.95 537.630496264587
0.54 0.95 527.049364520996
0.55 0.95 450.024811448166
0.56 0.95 440.26762144523
0.57 0.95 418.995057248041
0.58 0.95 372.696978837167
0.59 0.95 333.176596580209
0.6 0.95 300.248705504556
0.61 0.95 292.895884966542
0.62 0.95 278.860933470447
0.63 0.95 266.442718214605
0.64 0.95 259.907700116803
0.65 0.95 261.509758198925
0.66 0.95 262.090965759354
0.67 0.95 252.325321642053
0.68 0.95 215.732457908141
0.69 0.95 196.237650192255
0.7 0.95 177.137712637285
0.71 0.95 160.105511680597
0.72 0.95 160.232497276575
0.73 0.95 154.968220269776
0.74 0.95 153.584329139977
0.75 0.95 150.457550502115
0.76 0.95 158.305020505153
0.77 0.95 167.751834681300
0.78 0.95 178.577257284373
0.79 0.95 189.725980417929
0.8 0.95 188.661509071778
0.81 0.95 186.688629407978
0.82 0.95 185.290924057691
0.83 0.95 178.232697481025
0.84 0.95 172.113120823974
0.85 0.95 170.557979611560
0.86 0.95 171.168293535814
0.87 0.95 172.241237494735
0.88 0.95 160.022819524745
0.89 0.95 156.045898978426
0.9 0.95 152.000176535021
0.91 0.95 136.791076221848
0.92 0.95 132.156303166567
0.93 0.95 98.0877123741198
0.94 0.95 70.2721449369494
0.95 0.95 68.2887362402135
0.96 0.95 65.6358227970629
0.97 0.95 64.4967734223013
0.98 0.95 61.6466371691234
0.99 0.95 61.2739158429297
1 0.95 60.9662706482206

0 0.96 259.735424045256
0.01 0.96 253.450323546661
0.02 0.96 241.498851817597
0.03 0.96 235.22464622368
0.04 0.96 231.565706357894
0.05 0.96 229.527039370587
0.06 0.96 235.713054348935
0.07 0.96 243.393927345268
0.08 0.96 251.974719178760
0.09 0.96 253.800142048021
0.1 0.96 259.160483600682
0.11 0.96 273.422907365675
0.12 0.96 287.919928787639
0.13 0.96 305.208418633754
0.14 0.96 354.495917659486
0.15 0.96 362.704243337843
0.16 0.96 369.23093994531
0.17 0.96 369.551335688572
0.18 0.96 365.703214733408
0.19 0.96 371.974469149265
0.2 0.96 365.466608690132
0.21 0.96 367.393313996309
0.22 0.96 370.179061034853
0.23 0.96 410.783559332699
0.24 0.96 433.094951311513
0.25 0.96 465.99386684666
0.26 0.96 471.337515909053
0.27 0.96 492.446729859782
0.28 0.96 467.066175152233
0.29 0.96 481.1434079168
0.3 0.96 430.303264329495
0.31 0.96 487.289430932434
0.32 0.96 555.082795177594
0.33 0.96 586.858881231278
0.34 0.96 558.002991775995
0.35 0.96 535.6072784236
0.36 0.96 508.559324904258
0.37 0.96 543.587581543891
0.38 0.96 577.329054890117
0.39 0.96 648.296392443181
0.4 0.96 678.426398057594
0.41 0.96 703.006414297314
0.42 0.96 590.191703777643
0.43 0.96 474.615325029877
0.44 0.96 369.421480107714
0.45 0.96 367.031254183493
0.46 0.96 418.611460977303
0.47 0.96 411.289779396708
0.48 0.96 529.621425868548
0.49 0.96 610.823390552566
0.5 0.96 577.624055322663
0.51 0.96 619.42628370312
0.52 0.96 598.38015048002
0.53 0.96 540.225918418107
0.54 0.96 464.226159445545
0.55 0.96 443.603056517763
0.56 0.96 433.308057733222
0.57 0.96 412.19404668738
0.58 0.96 367.689728097777
0.59 0.96 330.767190496031
0.6 0.96 298.721896339822
0.61 0.96 293.162631327294
0.62 0.96 282.010174632507
0.63 0.96 272.699346743807
0.64 0.96 267.848469647195
0.65 0.96 261.306009077880
0.66 0.96 262.075474323923
0.67 0.96 250.769344853242
0.68 0.96 214.734127586864
0.69 0.96 197.750461287010
0.7 0.96 180.928395560676
0.71 0.96 175.572361845931
0.72 0.96 167.793705057892
0.73 0.96 163.634653417357
0.74 0.96 162.984986123152
0.75 0.96 159.425203176636
0.76 0.96 167.024035025074
0.77 0.96 175.644597059017
0.78 0.96 191.952642476762
0.79 0.96 193.343698772919
0.8 0.96 193.337571485
0.81 0.96 188.675006425106
0.82 0.96 189.623253404651
0.83 0.96 182.087268935723
0.84 0.96 176.793165520595
0.85 0.96 175.792448403642
0.86 0.96 174.827331485307
0.87 0.96 174.631459029929
0.88 0.96 174.869432374105
0.89 0.96 160.239848746585
0.9 0.96 156.652311963740
0.91 0.96 142.150878025521
0.92 0.96 133.468801547788
0.93 0.96 115.545915721136
0.94 0.96 94.4373660289131
0.95 0.96 67.5974646022445
0.96 0.96 65.3346455503333
0.97 0.96 64.579485944704
0.98 0.96 62.4934167129703
0.99 0.96 62.397609499235
1 0.96 62.2754344296364

0 0.97 254.094295081216
0.01 0.97 245.503118203689
0.02 0.97 232.311120776167
0.03 0.97 225.657758876571
0.04 0.97 223.451833865034
0.05 0.97 225.017338676484
0.06 0.97 234.466335035180
0.07 0.97 248.276904906155
0.08 0.97 253.840109560494
0.09 0.97 254.678574995807
0.1 0.97 255.064628180589
0.11 0.97 263.145299951248
0.12 0.97 283.309289456498
0.13 0.97 302.048591528773
0.14 0.97 321.895457203912
0.15 0.97 359.280256205473
0.16 0.97 365.502938746313
0.17 0.97 364.256921516076
0.18 0.97 362.082894186152
0.19 0.97 364.701799710586
0.2 0.97 364.442496896776
0.21 0.97 366.374540979085
0.22 0.97 368.988417513836
0.23 0.97 405.383564973628
0.24 0.97 426.91486634985
0.25 0.97 458.618863052334
0.26 0.97 464.922512773066
0.27 0.97 487.681240573112
0.28 0.97 489.406343680657
0.29 0.97 482.324137734017
0.3 0.97 431.395645590938
0.31 0.97 486.711050335761
0.32 0.97 554.967690010394
0.33 0.97 588.75158738781
0.34 0.97 558.238244740442
0.35 0.97 533.232738862174
0.36 0.97 502.705649305463
0.37 0.97 542.555957399925
0.38 0.97 579.435000572157
0.39 0.97 653.233683581635
0.4 0.97 681.312804101491
0.41 0.97 703.076119826983
0.42 0.97 589.406817181755
0.43 0.97 500.913903356475
0.44 0.97 399.861081488028
0.45 0.97 371.064845482528
0.46 0.97 370.62156484058
0.47 0.97 410.248709332938
0.48 0.97 530.90114137972
0.49 0.97 615.208823712399
0.5 0.97 581.186499197714
0.51 0.97 625.651308415823
0.52 0.97 603.374010489257
0.53 0.97 484.349674311631
0.54 0.97 458.929095928772
0.55 0.97 438.106192201595
0.56 0.97 427.819342824299
0.57 0.97 384.813471123181
0.58 0.97 364.934573156908
0.59 0.97 330.433263499114
0.6 0.97 299.166401147612
0.61 0.97 295.84520832308
0.62 0.97 287.378099783225
0.63 0.97 280.599116526155
0.64 0.97 277.018823341908
0.65 0.97 263.740697595567
0.66 0.97 263.244161185628
0.67 0.97 248.806116489031
0.68 0.97 211.812933567438
0.69 0.97 216.705173170145
0.7 0.97 205.449596018469
0.71 0.97 179.972799739874
0.72 0.97 173.595976635978
0.73 0.97 170.343485597018
0.74 0.97 170.138452623612
0.75 0.97 165.340543100443
0.76 0.97 177.040169562679
0.77 0.97 183.499170679319
0.78 0.97 194.099064297516
0.79 0.97 197.502586192834
0.8 0.97 203.816645782857
0.81 0.97 215.297615005984
0.82 0.97 203.891014326957
0.83 0.97 183.367596255696
0.84 0.97 174.953712834823
0.85 0.97 174.969139398510
0.86 0.97 175.640221057230
0.87 0.97 175.878342740428
0.88 0.97 176.044511128745
0.89 0.97 176.256287057615
0.9 0.97 163.583299401920
0.91 0.97 141.919887140517
0.92 0.97 134.629388143575
0.93 0.97 126.733689927837
0.94 0.97 108.645957135571
0.95 0.97 67.0479629105082
0.96 0.97 65.165986551504
0.97 0.97 64.6901519070165
0.98 0.97 63.320579655706
0.99 0.97 63.4401563129862
1 0.97 63.4536729875703

0 0.98 225.32154246259
0.01 0.98 221.557163839739
0.02 0.98 216.416018296825
0.03 0.98 212.850222076194
0.04 0.98 212.940108847799
0.05 0.98 217.918415077116
0.06 0.98 233.365464752151
0.07 0.98 246.630352802131
0.08 0.98 253.693925618175
0.09 0.98 254.654812975787
0.1 0.98 254.753472703291
0.11 0.98 258.425457141333
0.12 0.98 273.747566817148
0.13 0.98 299.572594210037
0.14 0.98 319.525948725468
0.15 0.98 351.955094757726
0.16 0.98 364.430845394327
0.17 0.98 365.538502563127
0.18 0.98 363.441291430167
0.19 0.98 365.225830829115
0.2 0.98 359.232655241916
0.21 0.98 366.097186362953
0.22 0.98 368.422513982171
0.23 0.98 402.103083922159
0.24 0.98 422.55462228773
0.25 0.98 452.870867049654
0.26 0.98 484.149298609327
0.27 0.98 483.367428623975
0.28 0.98 494.970066125563
0.29 0.98 442.003013880750
0.3 0.98 431.576670974185
0.31 0.98 485.825626590872
0.32 0.98 554.908761735639
0.33 0.98 590.493867668329
0.34 0.98 558.559100764901
0.35 0.98 531.518129794371
0.36 0.98 498.246917242375
0.37 0.98 541.866985635531
0.38 0.98 581.28549166134
0.39 0.98 657.782815006327
0.4 0.98 684.475180402893
0.41 0.98 704.094247568305
0.42 0.98 589.007522874904
0.43 0.98 501.296155812773
0.44 0.98 403.193213488607
0.45 0.98 374.094911422218
0.46 0.98 372.955885952264
0.47 0.98 373.334634709959
0.48 0.98 419.98235722007
0.49 0.98 523.688973749283
0.5 0.98 583.995087481215
0.51 0.98 630.567506149247
0.52 0.98 499.845448208004
0.53 0.98 480.065382594231
0.54 0.98 454.339335692532
0.55 0.98 433.65509681525
0.56 0.98 423.786510656578
0.57 0.98 382.043732307647
0.58 0.98 363.913596582717
0.59 0.98 331.503285476607
0.6 0.98 314.214603138616
0.61 0.98 299.523142495737
0.62 0.98 293.160053551902
0.63 0.98 288.196629337171
0.64 0.98 285.50021365927
0.65 0.98 265.623282832742
0.66 0.98 251.351630792292
0.67 0.98 246.704819802212
0.68 0.98 224.835682740495
0.69 0.98 215.787669389889
0.7 0.98 190.543389517668
0.71 0.98 183.011427726473
0.72 0.98 177.885152217127
0.73 0.98 175.355379852037
0.74 0.98 164.241432264599
0.75 0.98 169.746451769177
0.76 0.98 180.117713747642
0.77 0.98 192.534199417562
0.78 0.98 195.058151536280
0.79 0.98 199.022488916998
0.8 0.98 205.686899243285
0.81 0.98 212.987375581225
0.82 0.98 204.165896020602
0.83 0.98 185.078115812431
0.84 0.98 175.273189833088
0.85 0.98 174.877540416032
0.86 0.98 176.207075253132
0.87 0.98 176.748312404534
0.88 0.98 176.966243807921
0.89 0.98 177.106152740521
0.9 0.98 165.975085094869
0.91 0.98 142.568159805627
0.92 0.98 134.731068949012
0.93 0.98 125.960930518390
0.94 0.98 107.736175328934
0.95 0.98 86.616237798236
0.96 0.98 65.6655010981391
0.97 0.98 64.7906424266477
0.98 0.98 64.0008720923974
0.99 0.98 64.2563578942292
1 0.98 64.3509088702647

0 0.99 193.769314347187
0.01 0.99 199.198605923441
0.02 0.99 203.640413695963
0.03 0.99 201.609890243102
0.04 0.99 202.791785530347
0.05 0.99 211.847740249994
0.06 0.99 226.262592859403
0.07 0.99 240.882149366137
0.08 0.99 249.630076975607
0.09 0.99 252.480832333498
0.1 0.99 253.993179301090
0.11 0.99 258.229662303528
0.12 0.99 267.518868728708
0.13 0.99 284.767139815055
0.14 0.99 315.948636063547
0.15 0.99 347.776742550525
0.16 0.99 356.296482773214
0.17 0.99 369.254954476454
0.18 0.99 366.487581630320
0.19 0.99 367.393229296522
0.2 0.99 357.839586625787
0.21 0.99 352.019135338768
0.22 0.99 368.352271961836
0.23 0.99 378.341166082159
0.24 0.99 419.986258076411
0.25 0.99 448.867466995459
0.26 0.99 479.996214762959
0.27 0.99 479.732418568185
0.28 0.99 491.127028704365
0.29 0.99 440.358009417436
0.3 0.99 451.260726044106
0.31 0.99 484.822982269999
0.32 0.99 554.89662241451
0.33 0.99 592.067574960938
0.34 0.99 558.912511954917
0.35 0.99 530.236542893806
0.36 0.99 494.750268671145
0.37 0.99 541.395281538177
0.38 0.99 582.904396868391
0.39 0.99 661.874570822432
0.4 0.99 687.628934157027
0.41 0.99 705.615458245007
0.42 0.99 588.856226657442
0.43 0.99 501.474946791365
0.44 0.99 405.492992268827
0.45 0.99 443.541508161715
0.46 0.99 374.783565557226
0.47 0.99 374.466444616800
0.48 0.99 418.624494422242
0.49 0.99 524.410953142717
0.5 0.99 586.27255039603
0.51 0.99 557.742348517119
0.52 0.99 496.366852613109
0.53 0.99 476.273407767151
0.54 0.99 450.542460878085
0.55 0.99 430.233104932791
0.56 0.99 421.044449982927
0.57 0.99 380.542145551163
0.58 0.99 364.093396617752
0.59 0.99 333.37953812449
0.6 0.99 317.626883210541
0.61 0.99 303.390392005416
0.62 0.99 298.57064958283
0.63 0.99 294.862749456444
0.64 0.99 268.826483010423
0.65 0.99 266.942346247442
0.66 0.99 249.2308227207
0.67 0.99 228.77712918603
0.68 0.99 222.080374109424
0.69 0.99 214.596414253195
0.7 0.99 191.017663404116
0.71 0.99 185.041938063843
0.72 0.99 180.97318270131
0.73 0.99 179.002776015643
0.74 0.99 167.550092095536
0.75 0.99 177.137024234604
0.76 0.99 181.667166455352
0.77 0.99 192.418606273107
0.78 0.99 194.570594573872
0.79 0.99 197.438641966796
0.8 0.99 200.730977582868
0.81 0.99 201.913348108127
0.82 0.99 196.330360520504
0.83 0.99 186.407436801120
0.84 0.99 179.74514419166
0.85 0.99 177.722507481402
0.86 0.99 177.629457199647
0.87 0.99 177.772915920187
0.88 0.99 177.849900644702
0.89 0.99 177.890689070494
0.9 0.99 177.934942829314
0.91 0.99 159.085828329334
0.92 0.99 134.093329546754
0.93 0.99 124.755155495097
0.94 0.99 114.216411934610
0.95 0.99 96.5991950378464
0.96 0.99 72.3172155952723
0.97 0.99 64.8607547155319
0.98 0.99 64.4345888893236
0.99 0.99 64.7354233320868
1 0.99 64.8570777349644

0 1 183
0.01 1 190.285833709483
0.02 1 198.839631934175
0.03 1 197.450668278688
0.04 1 198.494307700985
0.05 1 207.031546560083
0.06 1 220.311540214978
0.07 1 233.909362376219
0.08 1 243.511438337706
0.09 1 248.734631009320
0.1 1 252.464164485172
0.11 1 257.798489159872
0.12 1 266.742326545612
0.13 1 279.960194580316
0.14 1 298.615812904663
0.15 1 343.146633228337
0.16 1 352.119050326865
0.17 1 357.307646080474
0.18 1 369.364389038832
0.19 1 369.622421109666
0.2 1 355.815513849029
0.21 1 349.895582190591
0.22 1 358.807583974002
0.23 1 378.306360824214
0.24 1 418.907609323412
0.25 1 438.879540499293
0.26 1 477.150249051647
0.27 1 476.876346655115
0.28 1 487.880876051995
0.29 1 438.610752855605
0.3 1 448.785813072198
0.31 1 427.765483186828
0.32 1 554.919694939523
0.33 1 593.478003086614
0.34 1 559.269508707928
0.35 1 529.249917707738
0.36 1 491.940752907925
0.37 1 541.064785451722
0.38 1 584.32148714547
0.39 1 665.519334880766
0.4 1 690.638823232876
0.41 1 707.375060476926
0.42 1 648.855425801714
0.43 1 501.517158290452
0.44 1 407.040206799296
0.45 1 444.886644594804
0.46 1 376.181674669448
0.47 1 375.420725054476
0.48 1 375.414501955021
0.49 1 525.052020606658
0.5 1 588.162488766787
0.51 1 555.017000788124
0.52 1 493.223636017373
0.53 1 473.060901589696
0.54 1 447.529015359612
0.55 1 427.735313734607
0.56 1 419.360434943799
0.57 1 379.966743893947
0.58 1 365.03160081116
0.59 1 335.631819748166
0.6 1 321.110379559150
0.61 1 313.112497820115
0.62 1 303.359373804203
0.63 1 300.521166890703
0.64 1 269.938819733259
0.65 1 267.836081862998
0.66 1 229.945690886678
0.67 1 225.215473316588
0.68 1 224.918804774228
0.69 1 219.151125588323
0.7 1 191.062508159207
0.71 1 186.360316050227
0.72 1 183.148882936359
0.73 1 186.271726989358
0.74 1 174.800223794524
0.75 1 178.408242800633
0.76 1 182.183118984408
0.77 1 191.726795773751
0.78 1 193.232460808404
0.79 1 194.826664615958
0.8 1 195.94335386346
0.81 1 195.304174450278
0.82 1 191.800554274306
0.83 1 186.610878963136
0.84 1 182.373687436582
0.85 1 180.134816626463
0.86 1 179.244773050352
0.87 1 178.903346370953
0.88 1 178.738221512853
0.89 1 178.639840263788
0.9 1 178.583588801302
0.91 1 157.855539470964
0.92 1 149.530384391137
0.93 1 123.493671130306
0.94 1 112.701294427095
0.95 1 95.3453971070623
0.96 1 79.6463555247948
0.97 1 64.8983391698539
0.98 1 64.6118600603101
0.99 1 64.8887532701342
1 1 65



==> data/fulllandscape_simulation.dat <==
0 0 46.4634
0.01 0 7.92881
0.02 0 22.3696
0.03 0 8.59819
0.04 0 1.95116
0.05 0 12.3399
0.06 0 11.5158
0.07 0 2.06718
0.08 0 3.1057
0.09 0 2.26877
0.1 0 2.12203
0.11 0 3.14263
0.12 0 2.11092
0.13 0 2.39101
0.14 0 2.34848
0.15 0 1.3351
0.16 0 2.43791
0.17 0 1.51583
0.18 0 1.93236
0.19 0 1.67159
0.2 0 1.18363
0.21 0 2.34317
0.22 0 2.42946
0.23 0 2.5552
0.24 0 1.58644
0.25 0 1.81317
0.26 0 1.60476
0.27 0 1.48935
0.28 0 2.00795
0.29 0 59.993
0.3 0 70.9444
0.31 0 16.1303
0.32 0 3.35313
0.33 0 17.0804
0.34 0 64.7371
0.35 0 68.8742
0.36 0 68.7369
0.37 0 61.4362
0.38 0 57.9653
0.39 0 16.7867
0.4 0 111.432
0.41 0 170.289
0.42 0 65.1698
0.43 0 55.0219
0.44 0 46.3627
0.45 0 44.8912
0.46 0 26.71
0.47 0 66.8977
0.48 0 67.1722
0.49 0 66.1996
0.5 0 69.0632
0.51 0 78.7536
0.52 0 66.6993
0.53 0 41.4257
0.54 0 177.505
0.55 0 49.6102
0.56 0 65.3538
0.57 0 46.7553
0.58 0 45.1905
0.59 0 41.6764
0.6 0 114.299
0.61 0 154.074
0.62 0 83.7769
0.63 0 38.5973
0.64 0 192.509
0.65 0 28.3033
0.66 0 410.711
0.67 0 286.482
0.68 0 26.9472
0.69 0 28.2794
0.7 0 24.7518
0.71 0 24.5906
0.72 0 24.5489
0.73 0 26.0882
0.74 0 26.0298
0.75 0 25.3872
0.76 0 32.0816
0.77 0 31.5003
0.78 0 33.1935
0.79 0 35.2734
0.8 0 35.8275
0.81 0 35.8929
0.82 0 36.5981
0.83 0 36.6232
0.84 0 36.9924
0.85 0 36.9867
0.86 0 36.4061
0.87 0 37.636
0.88 0 36.5325
0.89 0 37.5336
0.9 0 35.5005
0.91 0 36.6796
0.92 0 35.3249
0.93 0 50.7592
0.94 0 50.7592
0.95 0 50.7592
0.96 0 50.7592
0.97 0 50.7592
0.98 0 50.7592
0.99 0 50.7592
1 0 50.7592

0 0.01 39.6855
0.01 0.01 92.2252
0.02 0.01 51.504
0.03 0.01 46.5932
0.04 0.01 36.4449
0.05 0.01 45.5303
0.06 0.01 21.0368
0.07 0.01 36.3039
0.08 0.01 40.8983
0.09 0.01 25.4869
0.1 0.01 18.0798
0.11 0.01 28.4279
0.12 0.01 27.8369
0.13 0.01 34.8654
0.14 0.01 28.7325
0.15 0.01 27.0177
0.16 0.01 35.2325
0.17 0.01 35.9175
0.18 0.01 30.3715
0.19 0.01 40.4045
0.2 0.01 36.5271
0.21 0.01 30.3525
0.22 0.01 37.7597
0.23 0.01 40.2494
0.24 0.01 36.8787
0.25 0.01 30.7438
0.26 0.01 38.0838
0.27 0.01 38.3778
0.28 0.01 25.5006
0.29 0.01 32.5408
0.3 0.01 45.6933
0.31 0.01 40.4001
0.32 0.01 35.0678
0.33 0.01 27.6752
0.34 0.01 59.76
0.35 0.01 73.1572
0.36 0.01 76.6677
0.37 0.01 63.1727
0.38 0.01 65.3071
0.39 0.01 52.9551
0.4 0.01 65.4782
0.41 0.01 51.1585
0.42 0.01 37.6863
0.43 0.01 32.9741
0.44 0.01 28.0419
0.45 0.01 57.4458
0.46 0.01 64.215
0.47 0.01 65.154
0.48 0.01 62.2791
0.49 0.01 67.8375
0.5 0.01 69.3921
0.51 0.01 59.5024
0.52 0.01 68.1221
0.53 0.01 72.4551
0.54 0.01 158.274
0.55 0.01 139.584
0.56 0.01 54.1471
0.57 0.01 48.8645
0.58 0.01 39.0922
0.59 0.01 24.1836
0.6 0.01 239.464
0.61 0.01 299.383
0.62 0.01 66.0542
0.63 0.01 109.159
0.64 0.01 137.783
0.65 0.01 35.8303
0.66 0.01 34.7456
0.67 0.01 29.1706
0.68 0.01 28.1682
0.69 0.01 28.075
0.7 0.01 28.3349
0.71 0.01 26.2334
0.72 0.01 27.6165
0.73 0.01 26.0833
0.74 0.01 30.0368
0.75 0.01 32.1232
0.76 0.01 35.2105
0.77 0.01 35.6362
0.78 0.01 35.109
0.79 0.01 35.6373
0.8 0.01 36.6205
0.81 0.01 36.9647
0.82 0.01 37.6136
0.83 0.01 35.892
0.84 0.01 36.9448
0.85 0.01 37.3154
0.86 0.01 36.5988
0.87 0.01 36.1513
0.88 0.01 35.8818
0.89 0.01 35.2089
0.9 0.01 35.1502
0.91 0.01 34.9693
0.92 0.01 41.6906
0.93 0.01 46.8511
0.94 0.01 50.7592
0.95 0.01 50.7592
0.96 0.01 50.7592
0.97 0.01 50.7592
0.98 0.01 50.7592
0.99 0.01 50.7592
1 0.01 50.7592

0 0.02 180.819
0.01 0.02 114.395
0.02 0.02 21.957
0.03 0.02 60.8163
0.04 0.02 25.4083
0.05 0.02 50.3564
0.06 0.02 143.877
0.07 0.02 80.2159
0.08 0.02 104.136
0.09 0.02 76.8446
0.1 0.02 82.7962
0.11 0.02 90.9249
0.12 0.02 98.5892
0.13 0.02 84.4527
0.14 0.02 97.0625
0.15 0.02 87.1556
0.16 0.02 107.225
0.17 0.02 113.037
0.18 0.02 109.78
0.19 0.02 109.792
0.2 0.02 123.124
0.21 0.02 118.231
0.22 0.02 118.375
0.23 0.02 120.262
0.24 0.02 115.969
0.25 0.02 106.366
0.26 0.02 129.257
0.27 0.02 105.6
0.28 0.02 74.8592
0.29 0.02 48.2822
0.3 0.02 44.8243
0.31 0.02 66.6853
0.32 0.02 47.7705
0.33 0.02 49.7839
0.34 0.02 48.842
0.35 0.02 55.6568
0.36 0.02 44.8181
0.37 0.02 48.6953
0.38 0.02 47.6126
0.39 0.02 41.922
0.4 0.02 40.8452
0.41 0.02 48.0812
0.42 0.02 38.4807
0.43 0.02 26.2768
0.44 0.02 12.4261
0.45 0.02 54.3766
0.46 0.02 76.1287
0.47 0.02 76.7853
0.48 0.02 77.8381
0.49 0.02 69.327
0.5 0.02 71.0481
0.51 0.02 72.8766
0.52 0.02 78.2658
0.53 0.02 99.9341
0.54 0.02 64.9356
0.55 0.02 55.2375
0.56 0.02 40.287
0.57 0.02 41.0237
0.58 0.02 31.9152
0.59 0.02 142.034
0.6 0.02 172.065
0.61 0.02 39.9987
0.62 0.02 50.7806
0.63 0.02 275.295
0.64 0.02 42.7706
0.65 0.02 34.4046
0.66 0.02 149.591
0.67 0.02 34.6439
0.68 0.02 39.8138
0.69 0.02 31.3968
0.7 0.02 28.9053
0.71 0.02 28.2344
0.72 0.02 28.2357
0.73 0.02 30.2204
0.74 0.02 31.4413
0.75 0.02 32.9376
0.76 0.02 32.9383
0.77 0.02 33.744
0.78 0.02 34.5189
0.79 0.02 35.5024
0.8 0.02 36.2643
0.81 0.02 36.6758
0.82 0.02 35.9345
0.83 0.02 36.0852
0.84 0.02 35.8297
0.85 0.02 35.03
0.86 0.02 36.6015
0.87 0.02 35.4307
0.88 0.02 36.02
0.89 0.02 35.0569
0.9 0.02 34.3456
0.91 0.02 36.0915
0.92 0.02 41.4075
0.93 0.02 46.0707
0.94 0.02 49.9071
0.95 0.02 50.7592
0.96 0.02 50.7592
0.97 0.02 50.7592
0.98 0.02 50.7592
0.99 0.02 50.7592
1 0.02 50.7592

0 0.03 242.26
0.01 0.03 137.371
0.02 0.03 213.347
0.03 0.03 263.96
0.04 0.03 173.666
0.05 0.03 182.614
0.06 0.03 210.806
0.07 0.03 167.507
0.08 0.03 179.57
0.09 0.03 165.682
0.1 0.03 168.46
0.11 0.03 160.833
0.12 0.03 151.151
0.13 0.03 152.902
0.14 0.03 160.289
0.15 0.03 160.288
0.16 0.03 161.555
0.17 0.03 180.469
0.18 0.03 168.575
0.19 0.03 185.138
0.2 0.03 193.59
0.21 0.03 198.481
0.22 0.03 202.879
0.23 0.03 195.851
0.24 0.03 205.155
0.25 0.03 213.601
0.26 0.03 212.105
0.27 0.03 176.124
0.28 0.03 136.47
0.29 0.03 117.067
0.3 0.03 95.6214
0.31 0.03 104.659
0.32 0.03 62.1565
0.33 0.03 68.8832
0.34 0.03 67.866
0.35 0.03 58.7917
0.36 0.03 78.4295
0.37 0.03 59.3694
0.38 0.03 51.7628
0.39 0.03 16.9107
0.4 0.03 6.03491
0.41 0.03 6.328
0.42 0.03 12.8797
0.43 0.03 14.4951
0.44 0.03 22.5881
0.45 0.03 43.6381
0.46 0.03 80.2554
0.47 0.03 83.5465
0.48 0.03 85.2189
0.49 0.03 82.3428
0.5 0.03 80.3636
0.51 0.03 83.5884
0.52 0.03 85.1319
0.53 0.03 85.9431
0.54 0.03 95.7642
0.55 0.03 73.319
0.56 0.03 69.9032
0.57 0.03 66.4928
0.58 0.03 392.3
0.59 0.03 59.9353
0.6 0.03 143.045
0.61 0.03 241.426
0.62 0.03 44.1287
0.63 0.03 41.66
0.64 0.03 171.448
0.65 0.03 35.0665
0.66 0.03 34.958
0.67 0.03 39.808
0.68 0.03 36.3055
0.69 0.03 36.6558
0.7 0.03 31.7242
0.71 0.03 29.528
0.72 0.03 30.2783
0.73 0.03 30.4512
0.74 0.03 31.4113
0.75 0.03 32.8323
0.76 0.03 31.7629
0.77 0.03 33.8067
0.78 0.03 34.7317
0.79 0.03 34.8703
0.8 0.03 35.1374
0.81 0.03 35.9408
0.82 0.03 35.4287
0.83 0.03 36.6951
0.84 0.03 37.112
0.85 0.03 35.1988
0.86 0.03 35.8552
0.87 0.03 35.4428
0.88 0.03 35.0203
0.89 0.03 35.3988
0.9 0.03 35.5923
0.91 0.03 40.6509
0.92 0.03 42.4672
0.93 0.03 44.7263
0.94 0.03 45.7452
0.95 0.03 49.2849
0.96 0.03 50.7592
0.97 0.03 50.7592
0.98 0.03 50.7592
0.99 0.03 50.7592
1 0.03 50.7592

0 0.04 171.123
0.01 0.04 245.983
0.02 0.04 173.316
0.03 0.04 202.704
0.04 0.04 209.369
0.05 0.04 208.173
0.06 0.04 218.304
0.07 0.04 201.03
0.08 0.04 210.525
0.09 0.04 253.1
0.1 0.04 200.105
0.11 0.04 220.632
0.12 0.04 232.068
0.13 0.04 225.615
0.14 0.04 232.54
0.15 0.04 218.433
0.16 0.04 236.109
0.17 0.04 223.279
0.18 0.04 225.675
0.19 0.04 216.772
0.2 0.04 215.898
0.21 0.04 219.062
0.22 0.04 227.672
0.23 0.04 231.152
0.24 0.04 225.883
0.25 0.04 244.009
0.26 0.04 207.107
0.27 0.04 177.968
0.28 0.04 166.109
0.29 0.04 207.896
0.3 0.04 190.685
0.31 0.04 168.21
0.32 0.04 123.435
0.33 0.04 80.4584
0.34 0.04 88.4695
0.35 0.04 91.5439
0.36 0.04 86.7179
0.37 0.04 65.3848
0.38 0.04 55.4733
0.39 0.04 41.2788
0.4 0.04 51.5604
0.41 0.04 28.8489
0.42 0.04 20.7528
0.43 0.04 36.6999
0.44 0.04 32.177
0.45 0.04 36.6325
0.46 0.04 86.1675
0.47 0.04 85.511
0.48 0.04 90.0131
0.49 0.04 86.7723
0.5 0.04 85.3184
0.51 0.04 84.915
0.52 0.04 84.9896
0.53 0.04 90.5464
0.54 0.04 95.1977
0.55 0.04 94.697
0.56 0.04 93.96
0.57 0.04 80.6434
0.58 0.04 42.7899
0.59 0.04 422.932
0.6 0.04 178.796
0.61 0.04 233.01
0.62 0.04 422.041
0.63 0.04 121.316
0.64 0.04 40.7751
0.65 0.04 173.423
0.66 0.04 41.9975
0.67 0.04 39.2547
0.68 0.04 35.0948
0.69 0.04 39.682
0.7 0.04 36.1979
0.71 0.04 31.0202
0.72 0.04 32.2957
0.73 0.04 31.4061
0.74 0.04 32.2968
0.75 0.04 31.8473
0.76 0.04 33.1015
0.77 0.04 33.5453
0.78 0.04 33.2299
0.79 0.04 34.8576
0.8 0.04 34.2166
0.81 0.04 34.9625
0.82 0.04 35.2897
0.83 0.04 36.3565
0.84 0.04 36.1434
0.85 0.04 36.8329
0.86 0.04 35.5386
0.87 0.04 36.319
0.88 0.04 33.7445
0.89 0.04 37.2485
0.9 0.04 38.3813
0.91 0.04 42.0029
0.92 0.04 42.3341
0.93 0.04 46.2439
0.94 0.04 45.8689
0.95 0.04 46.5968
0.96 0.04 49.2849
0.97 0.04 50.7592
0.98 0.04 50.7592
0.99 0.04 50.7592
1 0.04 50.7592

0 0.05 317.968
0.01 0.05 246.931
0.02 0.05 314.806
0.03 0.05 185.809
0.04 0.05 309.575
0.05 0.05 254.285
0.06 0.05 289.058
0.07 0.05 277.28
0.08 0.05 226.945
0.09 0.05 213.458
0.1 0.05 188.06
0.11 0.05 188.568
0.12 0.05 188.262
0.13 0.05 174.657
0.14 0.05 202.346
0.15 0.05 197.246
0.16 0.05 229.162
0.17 0.05 233.466
0.18 0.05 264.2
0.19 0.05 251.321
0.2 0.05 290.773
0.21 0.05 281.177
0.22 0.05 311.331
0.23 0.05 321.921
0.24 0.05 304.058
0.25 0.05 282.17
0.26 0.05 281.483
0.27 0.05 253.038
0.28 0.05 281.738
0.29 0.05 315.777
0.3 0.05 222.677
0.31 0.05 203.713
0.32 0.05 187.155
0.33 0.05 162.223
0.34 0.05 110.07
0.35 0.05 63.0722
0.36 0.05 131.516
0.37 0.05 81.9786
0.38 0.05 100.797
0.39 0.05 66.7358
0.4 0.05 79.0452
0.41 0.05 65.1702
0.42 0.05 58.9216
0.43 0.05 54.0209
0.44 0.05 59.9689
0.45 0.05 62.5633
0.46 0.05 53.2633
0.47 0.05 111.389
0.48 0.05 101.317
0.49 0.05 89.2544
0.5 0.05 92.5017
0.51 0.05 96.4454
0.52 0.05 104.23
0.53 0.05 106.658
0.54 0.05 98.758
0.55 0.05 83.157
0.56 0.05 90.5497
0.57 0.05 101.281
0.58 0.05 181.453
0.59 0.05 62.4652
0.6 0.05 320.92
0.61 0.05 35.9613
0.62 0.05 43.2648
0.63 0.05 308.672
0.64 0.05 219.581
0.65 0.05 50.1651
0.66 0.05 40.8887
0.67 0.05 39.6533
0.68 0.05 36.3684
0.69 0.05 41.8983
0.7 0.05 38.2555
0.71 0.05 34.1109
0.72 0.05 33.5573
0.73 0.05 33.2391
0.74 0.05 31.1311
0.75 0.05 32.0928
0.76 0.05 31.6947
0.77 0.05 32.4585
0.78 0.05 33.6848
0.79 0.05 34.0099
0.8 0.05 34.292
0.81 0.05 34.3313
0.82 0.05 34.8932
0.83 0.05 35.4144
0.84 0.05 36.4264
0.85 0.05 34.8296
0.86 0.05 35.5909
0.87 0.05 36.1217
0.88 0.05 36.2822
0.89 0.05 39.4968
0.9 0.05 42.0312
0.91 0.05 42.6445
0.92 0.05 42.4571
0.93 0.05 44.9893
0.94 0.05 46.8995
0.95 0.05 45.1808
0.96 0.05 47.6258
0.97 0.05 49.2849
0.98 0.05 50.7592
0.99 0.05 50.7592
1 0.05 50.7592

0 0.06 291.553
0.01 0.06 240.239
0.02 0.06 233.279
0.03 0.06 224.574
0.04 0.06 303.775
0.05 0.06 207.663
0.06 0.06 307.834
0.07 0.06 187.579
0.08 0.06 248.405
0.09 0.06 256.363
0.1 0.06 223.863
0.11 0.06 211.613
0.12 0.06 248.145
0.13 0.06 248.719
0.14 0.06 234.504
0.15 0.06 305.792
0.16 0.06 303.563
0.17 0.06 335.34
0.18 0.06 367.529
0.19 0.06 423.168
0.2 0.06 428.308
0.21 0.06 443.378
0.22 0.06 425.885
0.23 0.06 450.069
0.24 0.06 412.854
0.25 0.06 416.794
0.26 0.06 411.662
0.27 0.06 384.194
0.28 0.06 322.656
0.29 0.06 335.308
0.3 0.06 345.788
0.31 0.06 283.538
0.32 0.06 280.27
0.33 0.06 232.156
0.34 0.06 221.344
0.35 0.06 156.056
0.36 0.06 147.862
0.37 0.06 150.132
0.38 0.06 123.642
0.39 0.06 79.1977
0.4 0.06 116.712
0.41 0.06 105.031
0.42 0.06 83.7992
0.43 0.06 72.9496
0.44 0.06 114.302
0.45 0.06 98.8192
0.46 0.06 78.219
0.47 0.06 90.0818
0.48 0.06 112.724
0.49 0.06 112.293
0.5 0.06 103.122
0.51 0.06 107.403
0.52 0.06 103.445
0.53 0.06 119.396
0.54 0.06 101.748
0.55 0.06 115.924
0.56 0.06 137.131
0.57 0.06 269.262
0.58 0.06 261.201
0.59 0.06 242.301
0.6 0.06 50.098
0.61 0.06 208.632
0.62 0.06 91.4296
0.63 0.06 179.032
0.64 0.06 221.92
0.65 0.06 212.69
0.66 0.06 39.8656
0.67 0.06 44.4465
0.68 0.06 120.516
0.69 0.06 36.6709
0.7 0.06 39.7934
0.71 0.06 39.555
0.72 0.06 40.9313
0.73 0.06 35.7427
0.74 0.06 33.9336
0.75 0.06 30.9817
0.76 0.06 32.3998
0.77 0.06 32.9464
0.78 0.06 34.2831
0.79 0.06 33.3358
0.8 0.06 33.8878
0.81 0.06 34.4731
0.82 0.06 34.5708
0.83 0.06 35.5692
0.84 0.06 34.7043
0.85 0.06 36.6193
0.86 0.06 34.756
0.87 0.06 36.9881
0.88 0.06 39.3472
0.89 0.06 40.0657
0.9 0.06 41.7106
0.91 0.06 42.2343
0.92 0.06 43.8817
0.93 0.06 45.5267
0.94 0.06 45.9841
0.95 0.06 45.8074
0.96 0.06 46.5621
0.97 0.06 48.4781
0.98 0.06 49.2849
0.99 0.06 50.7592
1 0.06 50.7592

0 0.07 295.34
0.01 0.07 325.882
0.02 0.07 242.764
0.03 0.07 291.643
0.04 0.07 284.15
0.05 0.07 259.273
0.06 0.07 295.89
0.07 0.07 296.112
0.08 0.07 191.677
0.09 0.07 287.22
0.1 0.07 323.434
0.11 0.07 320.284
0.12 0.07 352.204
0.13 0.07 354.853
0.14 0.07 386.498
0.15 0.07 405.897
0.16 0.07 452.185
0.17 0.07 486.311
0.18 0.07 494.82
0.19 0.07 520.816
0.2 0.07 527.132
0.21 0.07 549.435
0.22 0.07 582.809
0.23 0.07 530.422
0.24 0.07 592.281
0.25 0.07 604.863
0.26 0.07 592.509
0.27 0.07 598.43
0.28 0.07 589.394
0.29 0.07 506.304
0.3 0.07 552.705
0.31 0.07 466.155
0.32 0.07 457.154
0.33 0.07 376.505
0.34 0.07 300.214
0.35 0.07 275.826
0.36 0.07 148.105
0.37 0.07 198.01
0.38 0.07 177.729
0.39 0.07 173.048
0.4 0.07 130.297
0.41 0.07 127.296
0.42 0.07 161.199
0.43 0.07 137.164
0.44 0.07 147.502
0.45 0.07 140.304
0.46 0.07 121.502
0.47 0.07 104.922
0.48 0.07 118.467
0.49 0.07 134.818
0.5 0.07 114.537
0.51 0.07 105.075
0.52 0.07 115.064
0.53 0.07 103.016
0.54 0.07 103.096
0.55 0.07 102.924
0.56 0.07 233.389
0.57 0.07 467.852
0.58 0.07 298.449
0.59 0.07 330.505
0.6 0.07 77.3404
0.61 0.07 85.4984
0.62 0.07 35.151
0.63 0.07 98.5093
0.64 0.07 95.9595
0.65 0.07 203.909
0.66 0.07 84.508
0.67 0.07 45.9738
0.68 0.07 172.234
0.69 0.07 37.8786
0.7 0.07 37.8762
0.71 0.07 42.3579
0.72 0.07 39.4875
0.73 0.07 38.7644
0.74 0.07 34.9347
0.75 0.07 33.2107
0.76 0.07 32.626
0.77 0.07 32.4354
0.78 0.07 32.8921
0.79 0.07 32.4111
0.8 0.07 33.2957
0.81 0.07 33.7787
0.82 0.07 33.7914
0.83 0.07 34.1139
0.84 0.07 34.12
0.85 0.07 35.7717
0.86 0.07 37.4648
0.87 0.07 39.8873
0.88 0.07 40.4165
0.89 0.07 41.3326
0.9 0.07 41.1407
0.91 0.07 38.9105
0.92 0.07 42.5098
0.93 0.07 45.813
0.94 0.07 46.157
0.95 0.07 45.9902
0.96 0.07 46.1512
0.97 0.07 48.2803
0.98 0.07 48.4781
0.99 0.07 49.2849
1 0.07 50.7592

0 0.08 286.732
0.01 0.08 262.902
0.02 0.08 227.328
0.03 0.08 279.098
0.04 0.08 259.022
0.05 0.08 322.193
0.06 0.08 315.464
0.07 0.08 366.452
0.08 0.08 392.223
0.09 0.08 401.56
0.1 0.08 399.321
0.11 0.08 461.349
0.12 0.08 487.524
0.13 0.08 389.607
0.14 0.08 524.241
0.15 0.08 601.597
0.16 0.08 652.617
0.17 0.08 653.117
0.18 0.08 665.467
0.19 0.08 706.441
0.2 0.08 690.078
0.21 0.08 786.5
0.22 0.08 785.029
0.23 0.08 790.702
0.24 0.08 855.816
0.25 0.08 869.378
0.26 0.08 832.874
0.27 0.08 757.525
0.28 0.08 758.822
0.29 0.08 595.18
0.3 0.08 552.324
0.31 0.08 560.076
0.32 0.08 530.028
0.33 0.08 510.605
0.34 0.08 454.431
0.35 0.08 392.859
0.36 0.08 322.853
0.37 0.08 312.498
0.38 0.08 317.932
0.39 0.08 273.993
0.4 0.08 190.483
0.41 0.08 153.06
0.42 0.08 179.396
0.43 0.08 217.625
0.44 0.08 182.755
0.45 0.08 156.411
0.46 0.08 160.12
0.47 0.08 125.814
0.48 0.08 121.489
0.49 0.08 150.13
0.5 0.08 140.036
0.51 0.08 101.175
0.52 0.08 95.4349
0.53 0.08 108.84
0.54 0.08 115.953
0.55 0.08 400.021
0.56 0.08 144.817
0.57 0.08 336.371
0.58 0.08 201.55
0.59 0.08 234.357
0.6 0.08 42.2632
0.61 0.08 52.2225
0.62 0.08 155.35
0.63 0.08 102.123
0.64 0.08 207.728
0.65 0.08 33.4266
0.66 0.08 53.6755
0.67 0.08 203.311
0.68 0.08 39.2602
0.69 0.08 38.98
0.7 0.08 40.9462
0.71 0.08 264.963
0.72 0.08 174.697
0.73 0.08 39.8375
0.74 0.08 37.2462
0.75 0.08 34.5042
0.76 0.08 31.7142
0.77 0.08 32.3295
0.78 0.08 33.1205
0.79 0.08 32.7924
0.8 0.08 33.0173
0.81 0.08 32.8294
0.82 0.08 33.3789
0.83 0.08 33.2875
0.84 0.08 34.389
0.85 0.08 35.9847
0.86 0.08 36.613
0.87 0.08 36.6212
0.88 0.08 40.8806
0.89 0.08 40.7025
0.9 0.08 42.089
0.91 0.08 42.054
0.92 0.08 41.5284
0.93 0.08 45.3389
0.94 0.08 46.4183
0.95 0.08 46.2772
0.96 0.08 46.5032
0.97 0.08 44.8734
0.98 0.08 48.1924
0.99 0.08 48.4781
1 0.08 49.6677

0 0.09 257.787
0.01 0.09 302.079
0.02 0.09 279.446
0.03 0.09 320.376
0.04 0.09 375.53
0.05 0.09 347.244
0.06 0.09 410.002
0.07 0.09 576.013
0.08 0.09 635.465
0.09 0.09 586.027
0.1 0.09 565.479
0.11 0.09 592.299
0.12 0.09 665.151
0.13 0.09 630.387
0.14 0.09 613.253
0.15 0.09 652.245
0.16 0.09 707.781
0.17 0.09 815.148
0.18 0.09 787.009
0.19 0.09 820.999
0.2 0.09 798.062
0.21 0.09 846.468
0.22 0.09 815.485
0.23 0.09 828.446
0.24 0.09 859.614
0.25 0.09 858.094
0.26 0.09 757.199
0.27 0.09 700.058
0.28 0.09 694.521
0.29 0.09 813.698
0.3 0.09 765.376
0.31 0.09 676.449
0.32 0.09 532.347
0.33 0.09 506.871
0.34 0.09 545.573
0.35 0.09 541.115
0.36 0.09 477.567
0.37 0.09 454.142
0.38 0.09 431.464
0.39 0.09 367.419
0.4 0.09 272.551
0.41 0.09 252.375
0.42 0.09 239.055
0.43 0.09 234.857
0.44 0.09 238.59
0.45 0.09 227.114
0.46 0.09 203.363
0.47 0.09 207.412
0.48 0.09 149.288
0.49 0.09 166.664
0.5 0.09 173.173
0.51 0.09 118.837
0.52 0.09 113.493
0.53 0.09 100.357
0.54 0.09 208.026
0.55 0.09 214.164
0.56 0.09 244.505
0.57 0.09 700.985
0.58 0.09 253.083
0.59 0.09 128.065
0.6 0.09 328.697
0.61 0.09 332.61
0.62 0.09 79.3122
0.63 0.09 156.809
0.64 0.09 263.59
0.65 0.09 136.081
0.66 0.09 205.043
0.67 0.09 145.961
0.68 0.09 246.531
0.69 0.09 45.9965
0.7 0.09 45.3997
0.71 0.09 132.251
0.72 0.09 39.3302
0.73 0.09 43.7485
0.74 0.09 37.7056
0.75 0.09 38.013
0.76 0.09 33.6554
0.77 0.09 33.2375
0.78 0.09 31.5601
0.79 0.09 31.6574
0.8 0.09 32.9031
0.81 0.09 33.6453
0.82 0.09 32.6872
0.83 0.09 34.0391
0.84 0.09 35.8872
0.85 0.09 38.4175
0.86 0.09 39.6652
0.87 0.09 39.294
0.88 0.09 40.8292
0.89 0.09 42.6788
0.9 0.09 41.9748
0.91 0.09 42.1335
0.92 0.09 43.1284
0.93 0.09 45.8557
0.94 0.09 45.4124
0.95 0.09 45.8633
0.96 0.09 45.8513
0.97 0.09 46.4215
0.98 0.09 46.7932
0.99 0.09 48.1924
1 0.09 48.3398

0 0.1 336.308
0.01 0.1 334.683
0.02 0.1 379.201
0.03 0.1 382.017
0.04 0.1 426.59
0.05 0.1 570.911
0.06 0.1 495.911
0.07 0.1 493.027
0.08 0.1 596.671
0.09 0.1 486.213
0.1 0.1 583.335
0.11 0.1 692.724
0.12 0.1 769.155
0.13 0.1 834.882
0.14 0.1 822.571
0.15 0.1 805.969
0.16 0.1 709.465
0.17 0.1 858.198
0.18 0.1 800.369
0.19 0.1 786.307
0.2 0.1 785.966
0.21 0.1 742.785
0.22 0.1 821.042
0.23 0.1 876.227
0.24 0.1 947.974
0.25 0.1 967.786
0.26 0.1 843.677
0.27 0.1 818.649
0.28 0.1 782.344
0.29 0.1 836.376
0.3 0.1 774.505
0.31 0.1 825.357
0.32 0.1 644.327
0.33 0.1 647.358
0.34 0.1 624.693
0.35 0.1 634.978
0.36 0.1 608.304
0.37 0.1 550.074
0.38 0.1 549.381
0.39 0.1 414.727
0.4 0.1 316.468
0.41 0.1 284.965
0.42 0.1 278.547
0.43 0.1 259.94
0.44 0.1 335.959
0.45 0.1 320.593
0.46 0.1 242.624
0.47 0.1 244.148
0.48 0.1 247.394
0.49 0.1 242.754
0.5 0.1 222.355
0.51 0.1 170.957
0.52 0.1 150.361
0.53 0.1 247.772
0.54 0.1 97.5995
0.55 0.1 356.698
0.56 0.1 355.15
0.57 0.1 275.274
0.58 0.1 276.525
0.59 0.1 457.657
0.6 0.1 434.244
0.61 0.1 331.328
0.62 0.1 296.426
0.63 0.1 166.701
0.64 0.1 191.374
0.65 0.1 129.574
0.66 0.1 532.858
0.67 0.1 38.036
0.68 0.1 233.183
0.69 0.1 47.904
0.7 0.1 268.905
0.71 0.1 42.3731
0.72 0.1 40.4117
0.73 0.1 268.167
0.74 0.1 39.0438
0.75 0.1 336.42
0.76 0.1 42.999
0.77 0.1 34.4297
0.78 0.1 33.1012
0.79 0.1 32.5077
0.8 0.1 31.6741
0.81 0.1 31.4513
0.82 0.1 32.216
0.83 0.1 32.6789
0.84 0.1 36.4442
0.85 0.1 38.4225
0.86 0.1 38.9237
0.87 0.1 39.5306
0.88 0.1 40.2228
0.89 0.1 41.6699
0.9 0.1 41.3956
0.91 0.1 42.032
0.92 0.1 41.5869
0.93 0.1 45.1854
0.94 0.1 45.1999
0.95 0.1 46.4424
0.96 0.1 45.1116
0.97 0.1 46.9538
0.98 0.1 45.7186
0.99 0.1 47.9857
1 0.1 47.8763

0 0.11 333.889
0.01 0.11 380.895
0.02 0.11 382.761
0.03 0.11 422.936
0.04 0.11 459.91
0.05 0.11 573.211
0.06 0.11 688.171
0.07 0.11 603.327
0.08 0.11 677.74
0.09 0.11 540.393
0.1 0.11 503.838
0.11 0.11 676.543
0.12 0.11 863.611
0.13 0.11 773.875
0.14 0.11 812.274
0.15 0.11 764.763
0.16 0.11 721.374
0.17 0.11 705.649
0.18 0.11 713.933
0.19 0.11 717.178
0.2 0.11 781.424
0.21 0.11 755.226
0.22 0.11 749.904
0.23 0.11 826.153
0.24 0.11 766.383
0.25 0.11 717.018
0.26 0.11 733.945
0.27 0.11 730.204
0.28 0.11 710.766
0.29 0.11 706.901
0.3 0.11 737.847
0.31 0.11 740.883
0.32 0.11 708.395
0.33 0.11 637.022
0.34 0.11 633.467
0.35 0.11 703.789
0.36 0.11 656.446
0.37 0.11 618.98
0.38 0.11 570.634
0.39 0.11 502.977
0.4 0.11 388.439
0.41 0.11 324.638
0.42 0.11 306.776
0.43 0.11 285.655
0.44 0.11 358.251
0.45 0.11 369.658
0.46 0.11 335.446
0.47 0.11 248.328
0.48 0.11 265.729
0.49 0.11 295.917
0.5 0.11 244.724
0.51 0.11 201.923
0.52 0.11 221.069
0.53 0.11 207.889
0.54 0.11 325.221
0.55 0.11 253.011
0.56 0.11 317.593
0.57 0.11 170.532
0.58 0.11 476.559
0.59 0.11 340.182
0.6 0.11 303.971
0.61 0.11 200.252
0.62 0.11 103.132
0.63 0.11 212.654
0.64 0.11 76.3427
0.65 0.11 34.6325
0.66 0.11 47.4573
0.67 0.11 83.1507
0.68 0.11 135.986
0.69 0.11 155.714
0.7 0.11 61.6505
0.71 0.11 181.509
0.72 0.11 41.252
0.73 0.11 37.7768
0.74 0.11 41.8873
0.75 0.11 289.338
0.76 0.11 42.9106
0.77 0.11 40.8643
0.78 0.11 32.569
0.79 0.11 32.3884
0.8 0.11 30.9517
0.81 0.11 31.3982
0.82 0.11 32.7824
0.83 0.11 35.4049
0.84 0.11 35.4889
0.85 0.11 37.9885
0.86 0.11 39.7894
0.87 0.11 40.7145
0.88 0.11 39.0959
0.89 0.11 41.5832
0.9 0.11 41.7174
0.91 0.11 41.7589
0.92 0.11 42.639
0.93 0.11 47.1596
0.94 0.11 45.9476
0.95 0.11 45.6185
0.96 0.11 46.2956
0.97 0.11 47.1118
0.98 0.11 45.7474
0.99 0.11 46.494
1 0.11 47.9857

0 0.12 354.569
0.01 0.12 446.193
0.02 0.12 487.026
0.03 0.12 673.273
0.04 0.12 570.418
0.05 0.12 630.805
0.06 0.12 602.538
0.07 0.12 762.784
0.08 0.12 676.859
0.09 0.12 536.057
0.1 0.12 608.269
0.11 0.12 644.352
0.12 0.12 492.043
0.13 0.12 633.251
0.14 0.12 714.043
0.15 0.12 639.826
0.16 0.12 669.582
0.17 0.12 595.004
0.18 0.12 501.377
0.19 0.12 441.318
0.2 0.12 474.887
0.21 0.12 469.368
0.22 0.12 520.14
0.23 0.12 573.071
0.24 0.12 626.213
0.25 0.12 593.379
0.26 0.12 723.218
0.27 0.12 662.029
0.28 0.12 664.732
0.29 0.12 732.99
0.3 0.12 788.906
0.31 0.12 775.23
0.32 0.12 741.837
0.33 0.12 724.381
0.34 0.12 694.067
0.35 0.12 736.59
0.36 0.12 644.687
0.37 0.12 631.989
0.38 0.12 574.424
0.39 0.12 511.285
0.4 0.12 482.824
0.41 0.12 371.674
0.42 0.12 300.458
0.43 0.12 314.191
0.44 0.12 322.426
0.45 0.12 404.413
0.46 0.12 334.653
0.47 0.12 374.837
0.48 0.12 351.91
0.49 0.12 340.16
0.5 0.12 251.616
0.51 0.12 237.159
0.52 0.12 230.928
0.53 0.12 139.926
0.54 0.12 520.721
0.55 0.12 302.306
0.56 0.12 307.255
0.57 0.12 353.785
0.58 0.12 445.333
0.59 0.12 155.511
0.6 0.12 475.429
0.61 0.12 292.131
0.62 0.12 172.721
0.63 0.12 157.089
0.64 0.12 217.179
0.65 0.12 74.1108
0.66 0.12 156.263
0.67 0.12 184.26
0.68 0.12 70.7305
0.69 0.12 55.0615
0.7 0.12 73.0799
0.71 0.12 102.206
0.72 0.12 116.521
0.73 0.12 44.9091
0.74 0.12 43.6938
0.75 0.12 195.409
0.76 0.12 38.5886
0.77 0.12 39.6713
0.78 0.12 41.7251
0.79 0.12 32.4527
0.8 0.12 31.1471
0.81 0.12 32.0117
0.82 0.12 34.5038
0.83 0.12 34.7795
0.84 0.12 35.1437
0.85 0.12 38.3374
0.86 0.12 39.866
0.87 0.12 40.2748
0.88 0.12 39.5379
0.89 0.12 41.0004
0.9 0.12 40.7153
0.91 0.12 42.5873
0.92 0.12 43.2079
0.93 0.12 45.8958
0.94 0.12 44.8804
0.95 0.12 44.8689
0.96 0.12 45.2656
0.97 0.12 45.5403
0.98 0.12 46.3627
0.99 0.12 46.4815
1 0.12 47.6314

0 0.13 445.176
0.01 0.13 571.564
0.02 0.13 576.555
0.03 0.13 668.824
0.04 0.13 676
0.05 0.13 690.433
0.06 0.13 696.357
0.07 0.13 732.911
0.08 0.13 748.889
0.09 0.13 447.891
0.1 0.13 477.262
0.11 0.13 473.348
0.12 0.13 523.667
0.13 0.13 470.858
0.14 0.13 587.811
0.15 0.13 477.888
0.16 0.13 386.379
0.17 0.13 262.985
0.18 0.13 322.143
0.19 0.13 317.334
0.2 0.13 326.164
0.21 0.13 330.272
0.22 0.13 344.586
0.23 0.13 351.234
0.24 0.13 306.93
0.25 0.13 326.039
0.26 0.13 428.804
0.27 0.13 567.323
0.28 0.13 626.818
0.29 0.13 591.919
0.3 0.13 561.79
0.31 0.13 487.343
0.32 0.13 461.662
0.33 0.13 524.453
0.34 0.13 550.751
0.35 0.13 561.299
0.36 0.13 632.88
0.37 0.13 642.367
0.38 0.13 592.931
0.39 0.13 530.279
0.4 0.13 476.051
0.41 0.13 423.469
0.42 0.13 321.244
0.43 0.13 288.66
0.44 0.13 339.298
0.45 0.13 382.407
0.46 0.13 382.9
0.47 0.13 379.204
0.48 0.13 365.451
0.49 0.13 334.518
0.5 0.13 381.427
0.51 0.13 257.5
0.52 0.13 276.795
0.53 0.13 232.786
0.54 0.13 178.303
0.55 0.13 120.662
0.56 0.13 316.779
0.57 0.13 384.113
0.58 0.13 305.57
0.59 0.13 320.256
0.6 0.13 363.419
0.61 0.13 435.505
0.62 0.13 366.215
0.63 0.13 430.542
0.64 0.13 375.253
0.65 0.13 267.223
0.66 0.13 89.5528
0.67 0.13 116.731
0.68 0.13 90.4742
0.69 0.13 225.034
0.7 0.13 172.447
0.71 0.13 222.33
0.72 0.13 40.0053
0.73 0.13 200.32
0.74 0.13 207.065
0.75 0.13 37.7563
0.76 0.13 351.886
0.77 0.13 41.1554
0.78 0.13 38.4472
0.79 0.13 37.6037
0.8 0.13 33.2411
0.81 0.13 33.0647
0.82 0.13 35.1416
0.83 0.13 35.1478
0.84 0.13 35.9908
0.85 0.13 37.3869
0.86 0.13 39.3279
0.87 0.13 39.8165
0.88 0.13 39.5215
0.89 0.13 41.0595
0.9 0.13 41.5916
0.91 0.13 42.1316
0.92 0.13 41.72
0.93 0.13 45.3874
0.94 0.13 45.0271
0.95 0.13 44.9218
0.96 0.13 44.3466
0.97 0.13 46.6428
0.98 0.13 46.3728
0.99 0.13 46.5269
1 0.13 46.2124

0 0.14 386.674
0.01 0.14 546.071
0.02 0.14 541.623
0.03 0.14 625.77
0.04 0.14 599.35
0.05 0.14 599.15
0.06 0.14 618.168
0.07 0.14 541.122
0.08 0.14 730.172
0.09 0.14 667.803
0.1 0.14 471.932
0.11 0.14 326.536
0.12 0.14 381.02
0.13 0.14 297.782
0.14 0.14 360.143
0.15 0.14 235.618
0.16 0.14 129.461
0.17 0.14 53.061
0.18 0.14 48.6435
0.19 0.14 115.567
0.2 0.14 176.465
0.21 0.14 209.499
0.22 0.14 215.414
0.23 0.14 213.725
0.24 0.14 289.977
0.25 0.14 268.278
0.26 0.14 341.485
0.27 0.14 337.115
0.28 0.14 411.412
0.29 0.14 448.57
0.3 0.14 504.84
0.31 0.14 441.333
0.32 0.14 425.955
0.33 0.14 385.788
0.34 0.14 420.715
0.35 0.14 516.034
0.36 0.14 564.491
0.37 0.14 545.154
0.38 0.14 509.323
0.39 0.14 490.49
0.4 0.14 445.197
0.41 0.14 396.464
0.42 0.14 362.318
0.43 0.14 310.839
0.44 0.14 346.959
0.45 0.14 395.914
0.46 0.14 408.166
0.47 0.14 418.472
0.48 0.14 391.155
0.49 0.14 385.604
0.5 0.14 350.211
0.51 0.14 301.049
0.52 0.14 365.174
0.53 0.14 215.977
0.54 0.14 267.931
0.55 0.14 142.367
0.56 0.14 432.486
0.57 0.14 298.646
0.58 0.14 301.908
0.59 0.14 302.766
0.6 0.14 249.012
0.61 0.14 486.12
0.62 0.14 1167.38
0.63 0.14 413.416
0.64 0.14 134.231
0.65 0.14 218.89
0.66 0.14 162.268
0.67 0.14 139.917
0.68 0.14 125.173
0.69 0.14 36.7812
0.7 0.14 438.92
0.71 0.14 39.4949
0.72 0.14 66.8728
0.73 0.14 113.751
0.74 0.14 59.179
0.75 0.14 83.274
0.76 0.14 41.3645
0.77 0.14 367.141
0.78 0.14 39.3567
0.79 0.14 38.245
0.8 0.14 38.1153
0.81 0.14 32.747
0.82 0.14 35.486
0.83 0.14 35.4627
0.84 0.14 37.3074
0.85 0.14 39.6592
0.86 0.14 39.5266
0.87 0.14 39.2417
0.88 0.14 40.1154
0.89 0.14 42.0663
0.9 0.14 41.2592
0.91 0.14 41.9618
0.92 0.14 41.2353
0.93 0.14 45.2494
0.94 0.14 45.6121
0.95 0.14 47.5261
0.96 0.14 46.4587
0.97 0.14 46.4336
0.98 0.14 46.4745
0.99 0.14 47.0991
1 0.14 47.4106

0 0.15 300.721
0.01 0.15 417.501
0.02 0.15 474.569
0.03 0.15 551.787
0.04 0.15 614.607
0.05 0.15 554.353
0.06 0.15 624.145
0.07 0.15 593.985
0.08 0.15 581.197
0.09 0.15 504.773
0.1 0.15 364.337
0.11 0.15 265.058
0.12 0.15 181.544
0.13 0.15 26.1452
0.14 0.15 25.2936
0.15 0.15 67.6999
0.16 0.15 56.9775
0.17 0.15 45.7576
0.18 0.15 69.9505
0.19 0.15 36.6684
0.2 0.15 72.832
0.21 0.15 143.767
0.22 0.15 228.682
0.23 0.15 262.65
0.24 0.15 252.952
0.25 0.15 260.995
0.26 0.15 355.039
0.27 0.15 416.637
0.28 0.15 498.35
0.29 0.15 575.88
0.3 0.15 610.036
0.31 0.15 639.524
0.32 0.15 514.872
0.33 0.15 543.741
0.34 0.15 626.538
0.35 0.15 545.023
0.36 0.15 614.918
0.37 0.15 546.809
0.38 0.15 535.527
0.39 0.15 410.265
0.4 0.15 415.086
0.41 0.15 404.905
0.42 0.15 379.326
0.43 0.15 324.603
0.44 0.15 349.507
0.45 0.15 369.155
0.46 0.15 395.409
0.47 0.15 416.184
0.48 0.15 165.662
0.49 0.15 381.386
0.5 0.15 266.692
0.51 0.15 266.356
0.52 0.15 273.624
0.53 0.15 242.016
0.54 0.15 147.322
0.55 0.15 192.035
0.56 0.15 148.998
0.57 0.15 338.062
0.58 0.15 247.782
0.59 0.15 310.446
0.6 0.15 315.206
0.61 0.15 65.8687
0.62 0.15 471.508
0.63 0.15 347.136
0.64 0.15 228.031
0.65 0.15 264.718
0.66 0.15 175.876
0.67 0.15 339.721
0.68 0.15 235.384
0.69 0.15 160.98
0.7 0.15 104.259
0.71 0.15 41.8735
0.72 0.15 143.467
0.73 0.15 77.3336
0.74 0.15 70.1812
0.75 0.15 184.9
0.76 0.15 38.9645
0.77 0.15 171.422
0.78 0.15 162.322
0.79 0.15 38.2389
0.8 0.15 186.188
0.81 0.15 37.1589
0.82 0.15 35.4454
0.83 0.15 35.6336
0.84 0.15 39.2783
0.85 0.15 39.3348
0.86 0.15 39.2458
0.87 0.15 38.8311
0.88 0.15 41.5165
0.89 0.15 41.1951
0.9 0.15 42.5092
0.91 0.15 42.7131
0.92 0.15 42.937
0.93 0.15 45.0168
0.94 0.15 44.714
0.95 0.15 45.36
0.96 0.15 44.5665
0.97 0.15 46.5092
0.98 0.15 46.8431
0.99 0.15 46.7318
1 0.15 47.1672

0 0.16 181.963
0.01 0.16 207.374
0.02 0.16 258.51
0.03 0.16 303.515
0.04 0.16 409.407
0.05 0.16 432.149
0.06 0.16 335.749
0.07 0.16 425.021
0.08 0.16 388.068
0.09 0.16 222.029
0.1 0.16 71.9909
0.11 0.16 38.692
0.12 0.16 142.751
0.13 0.16 160.926
0.14 0.16 140.245
0.15 0.16 173.595
0.16 0.16 128.798
0.17 0.16 95.9037
0.18 0.16 81.7474
0.19 0.16 42.2967
0.2 0.16 51.9838
0.21 0.16 81.3798
0.22 0.16 239.63
0.23 0.16 288.042
0.24 0.16 323.019
0.25 0.16 427.919
0.26 0.16 487.272
0.27 0.16 557.313
0.28 0.16 602.043
0.29 0.16 625.098
0.3 0.16 673.517
0.31 0.16 826.313
0.32 0.16 694.203
0.33 0.16 621.598
0.34 0.16 665.275
0.35 0.16 709.596
0.36 0.16 716.561
0.37 0.16 608.718
0.38 0.16 565.48
0.39 0.16 522.562
0.4 0.16 440.175
0.41 0.16 359.335
0.42 0.16 356.281
0.43 0.16 315.948
0.44 0.16 326.565
0.45 0.16 365.235
0.46 0.16 91.9951
0.47 0.16 398.991
0.48 0.16 449.826
0.49 0.16 398.639
0.5 0.16 73.3126
0.51 0.16 258.836
0.52 0.16 245.568
0.53 0.16 193.409
0.54 0.16 244.003
0.55 0.16 201.039
0.56 0.16 305.142
0.57 0.16 149.654
0.58 0.16 786.419
0.59 0.16 288.322
0.6 0.16 350.444
0.61 0.16 391.329
0.62 0.16 360.852
0.63 0.16 316.682
0.64 0.16 240.49
0.65 0.16 235.038
0.66 0.16 331.928
0.67 0.16 248.429
0.68 0.16 234.488
0.69 0.16 184.25
0.7 0.16 131.129
0.71 0.16 59.0243
0.72 0.16 262.589
0.73 0.16 112.936
0.74 0.16 150.982
0.75 0.16 56.984
0.76 0.16 43.2198
0.77 0.16 209.487
0.78 0.16 123.275
0.79 0.16 40.7698
0.8 0.16 38.8301
0.81 0.16 358.816
0.82 0.16 37.7491
0.83 0.16 36.4475
0.84 0.16 38.3469
0.85 0.16 39.2207
0.86 0.16 39.7409
0.87 0.16 38.245
0.88 0.16 39.4474
0.89 0.16 40.1501
0.9 0.16 41.5188
0.91 0.16 42.0002
0.92 0.16 41.557
0.93 0.16 44.6371
0.94 0.16 45.0248
0.95 0.16 45.4748
0.96 0.16 45.3966
0.97 0.16 45.9302
0.98 0.16 46.6248
0.99 0.16 46.0312
1 0.16 46.5854

0 0.17 123.487
0.01 0.17 94.5633
0.02 0.17 173.3
0.03 0.17 150.439
0.04 0.17 211.851
0.05 0.17 255.215
0.06 0.17 136.316
0.07 0.17 78.6097
0.08 0.17 88.56
0.09 0.17 283.043
0.1 0.17 329.994
0.11 0.17 348.044
0.12 0.17 286.353
0.13 0.17 291.78
0.14 0.17 229.018
0.15 0.17 176.677
0.16 0.17 166.255
0.17 0.17 124.978
0.18 0.17 107.162
0.19 0.17 47.951
0.2 0.17 94.1371
0.21 0.17 209.041
0.22 0.17 338.355
0.23 0.17 360.434
0.24 0.17 349.297
0.25 0.17 433.445
0.26 0.17 536.476
0.27 0.17 633.519
0.28 0.17 749.809
0.29 0.17 663.672
0.3 0.17 690.848
0.31 0.17 925.087
0.32 0.17 788.742
0.33 0.17 656.457
0.34 0.17 671.335
0.35 0.17 711.312
0.36 0.17 811.779
0.37 0.17 726.868
0.38 0.17 687.248
0.39 0.17 523.428
0.4 0.17 513.973
0.41 0.17 431.922
0.42 0.17 415.753
0.43 0.17 363.968
0.44 0.17 357.723
0.45 0.17 355.776
0.46 0.17 173.051
0.47 0.17 222.654
0.48 0.17 451.851
0.49 0.17 325.699
0.5 0.17 284.572
0.51 0.17 250.769
0.52 0.17 235.399
0.53 0.17 196.777
0.54 0.17 298.633
0.55 0.17 283.396
0.56 0.17 138.234
0.57 0.17 214.44
0.58 0.17 113.423
0.59 0.17 367.053
0.6 0.17 387.658
0.61 0.17 392.68
0.62 0.17 408.963
0.63 0.17 506.223
0.64 0.17 291.309
0.65 0.17 168.586
0.66 0.17 210.339
0.67 0.17 206.382
0.68 0.17 127.514
0.69 0.17 240.728
0.7 0.17 357.826
0.71 0.17 136.683
0.72 0.17 48.8349
0.73 0.17 89.6976
0.74 0.17 86.3014
0.75 0.17 73.7736
0.76 0.17 53.0001
0.77 0.17 32.7727
0.78 0.17 41.2142
0.79 0.17 42.1416
0.8 0.17 39.7628
0.81 0.17 37.6488
0.82 0.17 37.2612
0.83 0.17 38.2542
0.84 0.17 39.3492
0.85 0.17 37.7701
0.86 0.17 39.4735
0.87 0.17 38.0308
0.88 0.17 39.1771
0.89 0.17 39.4874
0.9 0.17 41.1909
0.91 0.17 38.8871
0.92 0.17 40.304
0.93 0.17 44.8088
0.94 0.17 44.6371
0.95 0.17 45.0248
0.96 0.17 45.0534
0.97 0.17 45.2979
0.98 0.17 47.0599
0.99 0.17 46.1382
1 0.17 46.4252

0 0.18 188.379
0.01 0.18 129.665
0.02 0.18 210.495
0.03 0.18 123.216
0.04 0.18 326.131
0.05 0.18 471.985
0.06 0.18 432.615
0.07 0.18 537.988
0.08 0.18 531.851
0.09 0.18 480.688
0.1 0.18 470.236
0.11 0.18 417.667
0.12 0.18 382.256
0.13 0.18 303.068
0.14 0.18 264.888
0.15 0.18 244.134
0.16 0.18 210.31
0.17 0.18 120.868
0.18 0.18 42.7668
0.19 0.18 99.6298
0.2 0.18 170.053
0.21 0.18 248.246
0.22 0.18 278.308
0.23 0.18 343.115
0.24 0.18 438.428
0.25 0.18 564.96
0.26 0.18 695.21
0.27 0.18 865.27
0.28 0.18 991.788
0.29 0.18 833.44
0.3 0.18 863.03
0.31 0.18 981.215
0.32 0.18 872.973
0.33 0.18 834.208
0.34 0.18 785.84
0.35 0.18 781.598
0.36 0.18 877.83
0.37 0.18 852.198
0.38 0.18 801.201
0.39 0.18 645.635
0.4 0.18 612.351
0.41 0.18 579.216
0.42 0.18 505.441
0.43 0.18 444.113
0.44 0.18 468.661
0.45 0.18 392.579
0.46 0.18 451.371
0.47 0.18 500.711
0.48 0.18 303.576
0.49 0.18 380.996
0.5 0.18 215.38
0.51 0.18 316.345
0.52 0.18 290.194
0.53 0.18 300.593
0.54 0.18 257.735
0.55 0.18 291.403
0.56 0.18 200.316
0.57 0.18 216.779
0.58 0.18 170.596
0.59 0.18 295.429
0.6 0.18 406.615
0.61 0.18 398.715
0.62 0.18 280.976
0.63 0.18 205.927
0.64 0.18 276.739
0.65 0.18 216.202
0.66 0.18 222.488
0.67 0.18 221.186
0.68 0.18 74.8042
0.69 0.18 184.149
0.7 0.18 292.572
0.71 0.18 302.094
0.72 0.18 73.7364
0.73 0.18 70.5114
0.74 0.18 56.1486
0.75 0.18 58.9847
0.76 0.18 47.401
0.77 0.18 67.4904
0.78 0.18 44.3455
0.79 0.18 129.651
0.8 0.18 39.7414
0.81 0.18 36.9229
0.82 0.18 38.2025
0.83 0.18 37.8294
0.84 0.18 36.7953
0.85 0.18 38.1494
0.86 0.18 38.8071
0.87 0.18 38.0955
0.88 0.18 38.7403
0.89 0.18 38.3985
0.9 0.18 37.8344
0.91 0.18 38.8378
0.92 0.18 40.2308
0.93 0.18 42.9648
0.94 0.18 44.8088
0.95 0.18 44.6371
0.96 0.18 45.0248
0.97 0.18 45.0534
0.98 0.18 45.245
0.99 0.18 47.0599
1 0.18 45.9017

0 0.19 906.228
0.01 0.19 946.093
0.02 0.19 827.604
0.03 0.19 876.065
0.04 0.19 857.018
0.05 0.19 780.616
0.06 0.19 773.376
0.07 0.19 675.374
0.08 0.19 642.743
0.09 0.19 571.89
0.1 0.19 529.351
0.11 0.19 456.937
0.12 0.19 458.707
0.13 0.19 412.314
0.14 0.19 313.558
0.15 0.19 208.685
0.16 0.19 102.605
0.17 0.19 63.8153
0.18 0.19 75.3671
0.19 0.19 146.259
0.2 0.19 208.751
0.21 0.19 301.196
0.22 0.19 471.156
0.23 0.19 514.011
0.24 0.19 576.523
0.25 0.19 742.46
0.26 0.19 868.489
0.27 0.19 1017.8
0.28 0.19 857.645
0.29 0.19 803.133
0.3 0.19 881.23
0.31 0.19 1001.85
0.32 0.19 954.914
0.33 0.19 1072.98
0.34 0.19 925.986
0.35 0.19 856.635
0.36 0.19 904.275
0.37 0.19 1018.02
0.38 0.19 980.05
0.39 0.19 818.607
0.4 0.19 776.701
0.41 0.19 708.268
0.42 0.19 563.133
0.43 0.19 601.364
0.44 0.19 594.01
0.45 0.19 478.759
0.46 0.19 406.842
0.47 0.19 517.753
0.48 0.19 410.327
0.49 0.19 485.922
0.5 0.19 239.449
0.51 0.19 272.15
0.52 0.19 551.052
0.53 0.19 314.501
0.54 0.19 254.03
0.55 0.19 378.895
0.56 0.19 305.81
0.57 0.19 273.569
0.58 0.19 236.486
0.59 0.19 132.848
0.6 0.19 565.364
0.61 0.19 443.632
0.62 0.19 389.875
0.63 0.19 270.122
0.64 0.19 234.803
0.65 0.19 111.779
0.66 0.19 205.022
0.67 0.19 131.952
0.68 0.19 131.92
0.69 0.19 287.189
0.7 0.19 201.917
0.71 0.19 330.65
0.72 0.19 259.056
0.73 0.19 195.428
0.74 0.19 52.388
0.75 0.19 137.282
0.76 0.19 47.1214
0.77 0.19 45.9452
0.78 0.19 116.884
0.79 0.19 45.6179
0.8 0.19 39.6044
0.81 0.19 36.5865
0.82 0.19 37.0864
0.83 0.19 38.5764
0.84 0.19 40.1412
0.85 0.19 37.5057
0.86 0.19 37.9117
0.87 0.19 36.5688
0.88 0.19 37.6202
0.89 0.19 38.4012
0.9 0.19 39.5258
0.91 0.19 39.5576
0.92 0.19 39.8775
0.93 0.19 41.4467
0.94 0.19 42.9648
0.95 0.19 44.8088
0.96 0.19 44.6371
0.97 0.19 45.0248
0.98 0.19 45.0534
0.99 0.19 46.2226
1 0.19 46.0652

0 0.2 1024.85
0.01 0.2 1011.21
0.02 0.2 956.604
0.03 0.2 923.198
0.04 0.2 899.376
0.05 0.2 817.976
0.06 0.2 806.643
0.07 0.2 744.648
0.08 0.2 702.641
0.09 0.2 645.392
0.1 0.2 594.724
0.11 0.2 512.186
0.12 0.2 395.695
0.13 0.2 291.992
0.14 0.2 207.944
0.15 0.2 153.637
0.16 0.2 83.2797
0.17 0.2 67.6021
0.18 0.2 157.241
0.19 0.2 370.123
0.2 0.2 486.508
0.21 0.2 589.843
0.22 0.2 628.962
0.23 0.2 703.107
0.24 0.2 659.324
0.25 0.2 966.506
0.26 0.2 995.822
0.27 0.2 1100.27
0.28 0.2 1261.89
0.29 0.2 1272.73
0.3 0.2 1360.59
0.31 0.2 1032.69
0.32 0.2 1099.06
0.33 0.2 1067.72
0.34 0.2 1011.94
0.35 0.2 970.365
0.36 0.2 1042.47
0.37 0.2 1047.59
0.38 0.2 1041.23
0.39 0.2 1028.84
0.4 0.2 913.413
0.41 0.2 785.558
0.42 0.2 669.299
0.43 0.2 606.649
0.44 0.2 622.445
0.45 0.2 578.944
0.46 0.2 167.605
0.47 0.2 451.065
0.48 0.2 562.87
0.49 0.2 400.467
0.5 0.2 377.402
0.51 0.2 451.056
0.52 0.2 354.056
0.53 0.2 214.601
0.54 0.2 710.389
0.55 0.2 298.395
0.56 0.2 287.234
0.57 0.2 151.036
0.58 0.2 199.278
0.59 0.2 144.327
0.6 0.2 231.621
0.61 0.2 218.269
0.62 0.2 534.12
0.63 0.2 230.267
0.64 0.2 120.331
0.65 0.2 223.61
0.66 0.2 1554.28
0.67 0.2 301.048
0.68 0.2 221.265
0.69 0.2 107.133
0.7 0.2 234.182
0.71 0.2 270.69
0.72 0.2 394.737
0.73 0.2 272.576
0.74 0.2 458.281
0.75 0.2 56.4535
0.76 0.2 41.0003
0.77 0.2 43.2658
0.78 0.2 69.0886
0.79 0.2 60.1027
0.8 0.2 38.3079
0.81 0.2 38.6996
0.82 0.2 39.077
0.83 0.2 37.9254
0.84 0.2 38.3972
0.85 0.2 40.0537
0.86 0.2 38.5153
0.87 0.2 38.2411
0.88 0.2 37.3241
0.89 0.2 38.1707
0.9 0.2 38.5942
0.91 0.2 39.013
0.92 0.2 38.2433
0.93 0.2 41.6403
0.94 0.2 42.1531
0.95 0.2 42.9648
0.96 0.2 44.8088
0.97 0.2 44.6371
0.98 0.2 45.0248
0.99 0.2 44.7295
1 0.2 45.5339

0 0.21 970.448
0.01 0.21 928.689
0.02 0.21 918.733
0.03 0.21 861.399
0.04 0.21 850.265
0.05 0.21 826.16
0.06 0.21 761.798
0.07 0.21 722.227
0.08 0.21 673.103
0.09 0.21 528.949
0.1 0.21 481.674
0.11 0.21 436.737
0.12 0.21 319.728
0.13 0.21 264.436
0.14 0.21 164.186
0.15 0.21 40.5126
0.16 0.21 141.747
0.17 0.21 408.796
0.18 0.21 578.018
0.19 0.21 605.942
0.2 0.21 740.408
0.21 0.21 811.67
0.22 0.21 781.419
0.23 0.21 794.006
0.24 0.21 786.081
0.25 0.21 893.845
0.26 0.21 984.877
0.27 0.21 1069.44
0.28 0.21 1114.05
0.29 0.21 1361.41
0.3 0.21 1378.89
0.31 0.21 1338.29
0.32 0.21 1201.85
0.33 0.21 1115.27
0.34 0.21 1145.5
0.35 0.21 1101.73
0.36 0.21 1099.07
0.37 0.21 1091.84
0.38 0.21 1096.43
0.39 0.21 1059.78
0.4 0.21 1067.45
0.41 0.21 883.376
0.42 0.21 755.592
0.43 0.21 744.446
0.44 0.21 722.086
0.45 0.21 646.008
0.46 0.21 400.173
0.47 0.21 413.614
0.48 0.21 714.331
0.49 0.21 495.867
0.5 0.21 334.448
0.51 0.21 241.936
0.52 0.21 363.778
0.53 0.21 295.04
0.54 0.21 288.341
0.55 0.21 183.781
0.56 0.21 242.017
0.57 0.21 283.423
0.58 0.21 260.878
0.59 0.21 187.661
0.6 0.21 268.695
0.61 0.21 349.099
0.62 0.21 237.823
0.63 0.21 506.806
0.64 0.21 542.18
0.65 0.21 356.223
0.66 0.21 261.779
0.67 0.21 224.505
0.68 0.21 321.369
0.69 0.21 584.832
0.7 0.21 184.604
0.71 0.21 153.003
0.72 0.21 140.966
0.73 0.21 383.418
0.74 0.21 204.623
0.75 0.21 57.9557
0.76 0.21 66.3386
0.77 0.21 339.356
0.78 0.21 50.0931
0.79 0.21 48.3347
0.8 0.21 28.3492
0.81 0.21 39.5452
0.82 0.21 40.3765
0.83 0.21 38.4098
0.84 0.21 38.1615
0.85 0.21 38.006
0.86 0.21 38.0471
0.87 0.21 39.0706
0.88 0.21 37.0961
0.89 0.21 36.3707
0.9 0.21 37.3145
0.91 0.21 37.706
0.92 0.21 37.7109
0.93 0.21 40.9344
0.94 0.21 41.6403
0.95 0.21 42.1531
0.96 0.21 42.9648
0.97 0.21 44.8088
0.98 0.21 44.6371
0.99 0.21 45.0248
1 0.21 44.5355

0 0.22 1091.55
0.01 0.22 1036.99
0.02 0.22 1007.69
0.03 0.22 965.311
0.04 0.22 916.599
0.05 0.22 852.774
0.06 0.22 796.613
0.07 0.22 743.041
0.08 0.22 652.535
0.09 0.22 587.443
0.1 0.22 474.23
0.11 0.22 395.818
0.12 0.22 279.662
0.13 0.22 79.0474
0.14 0.22 101.247
0.15 0.22 306.23
0.16 0.22 536.168
0.17 0.22 693.359
0.18 0.22 794.845
0.19 0.22 776.535
0.2 0.22 736.819
0.21 0.22 608.478
0.22 0.22 608.21
0.23 0.22 622.722
0.24 0.22 581.279
0.25 0.22 809.923
0.26 0.22 821.998
0.27 0.22 848.737
0.28 0.22 879.856
0.29 0.22 1004
0.3 0.22 1157.41
0.31 0.22 1185.5
0.32 0.22 1317.61
0.33 0.22 1164.28
0.34 0.22 1188.22
0.35 0.22 1178
0.36 0.22 1206.09
0.37 0.22 1148.81
0.38 0.22 1086.79
0.39 0.22 1106.92
0.4 0.22 1209.81
0.41 0.22 1029.25
0.42 0.22 834.628
0.43 0.22 766.734
0.44 0.22 727.376
0.45 0.22 647.647
0.46 0.22 385.361
0.47 0.22 442.16
0.48 0.22 481.008
0.49 0.22 524.478
0.5 0.22 647.932
0.51 0.22 407.23
0.52 0.22 495.948
0.53 0.22 301.095
0.54 0.22 289.686
0.55 0.22 141.049
0.56 0.22 285.223
0.57 0.22 211.652
0.58 0.22 241.037
0.59 0.22 281.404
0.6 0.22 345.518
0.61 0.22 293.007
0.62 0.22 169.231
0.63 0.22 483.507
0.64 0.22 601.906
0.65 0.22 400.619
0.66 0.22 94.1955
0.67 0.22 191.553
0.68 0.22 216.436
0.69 0.22 229.307
0.7 0.22 102.485
0.71 0.22 262.288
0.72 0.22 78.5352
0.73 0.22 102.594
0.74 0.22 342.368
0.75 0.22 414.302
0.76 0.22 57.9318
0.77 0.22 40.8248
0.78 0.22 44.34
0.79 0.22 33.36
0.8 0.22 226.961
0.81 0.22 28.2361
0.82 0.22 40.3897
0.83 0.22 40.0254
0.84 0.22 39.1135
0.85 0.22 37.8098
0.86 0.22 38.6324
0.87 0.22 35.9108
0.88 0.22 37.0046
0.89 0.22 35.4235
0.9 0.22 36.3925
0.91 0.22 37.4433
0.92 0.22 38.2163
0.93 0.22 41.5279
0.94 0.22 41.4924
0.95 0.22 42.2464
0.96 0.22 42.1531
0.97 0.22 42.9648
0.98 0.22 44.8088
0.99 0.22 44.6371
1 0.22 44.7766

0 0.23 1106.35
0.01 0.23 1076.65
0.02 0.23 1018.19
0.03 0.23 964.735
0.04 0.23 890.002
0.05 0.23 825.854
0.06 0.23 739.469
0.07 0.23 657.592
0.08 0.23 571.945
0.09 0.23 430.485
0.1 0.23 260.412
0.11 0.23 92.4088
0.12 0.23 209.857
0.13 0.23 372.81
0.14 0.23 482.073
0.15 0.23 650.269
0.16 0.23 737.486
0.17 0.23 645.653
0.18 0.23 580.392
0.19 0.23 541.393
0.2 0.23 402.957
0.21 0.23 362.851
0.22 0.23 363.761
0.23 0.23 447.929
0.24 0.23 581.079
0.25 0.23 643.761
0.26 0.23 622.903
0.27 0.23 648.954
0.28 0.23 812.099
0.29 0.23 838.169
0.3 0.23 943.525
0.31 0.23 1060.65
0.32 0.23 1106.92
0.33 0.23 1131.55
0.34 0.23 1156.84
0.35 0.23 1161.53
0.36 0.23 1089.91
0.37 0.23 1178.34
0.38 0.23 1128.35
0.39 0.23 1123.37
0.4 0.23 1200.2
0.41 0.23 1082.87
0.42 0.23 869.197
0.43 0.23 804.67
0.44 0.23 754.87
0.45 0.23 383.031
0.46 0.23 272.679
0.47 0.23 425.894
0.48 0.23 426.99
0.49 0.23 143.025
0.5 0.23 265.539
0.51 0.23 406.581
0.52 0.23 252.846
0.53 0.23 395.451
0.54 0.23 313.283
0.55 0.23 274.063
0.56 0.23 278.556
0.57 0.23 279.689
0.58 0.23 229.842
0.59 0.23 207.664
0.6 0.23 234.635
0.61 0.23 218.288
0.62 0.23 267.466
0.63 0.23 232.755
0.64 0.23 505.469
0.65 0.23 318.371
0.66 0.23 307.885
0.67 0.23 242.627
0.68 0.23 69.9669
0.69 0.23 107.808
0.7 0.23 105.123
0.71 0.23 85.3367
0.72 0.23 97.1559
0.73 0.23 179.447
0.74 0.23 92.2664
0.75 0.23 178
0.76 0.23 102.533
0.77 0.23 373.867
0.78 0.23 42.7998
0.79 0.23 188.976
0.8 0.23 192.288
0.81 0.23 51.2183
0.82 0.23 166.454
0.83 0.23 31.7905
0.84 0.23 39.6402
0.85 0.23 44.4015
0.86 0.23 38.4226
0.87 0.23 38.3929
0.88 0.23 38.2741
0.89 0.23 37.4909
0.9 0.23 37.1167
0.91 0.23 36.9619
0.92 0.23 37.6911
0.93 0.23 39.2143
0.94 0.23 40.9664
0.95 0.23 41.5005
0.96 0.23 41.5823
0.97 0.23 42.1531
0.98 0.23 43.2361
0.99 0.23 44.8088
1 0.23 44.5804

0 0.24 995.55
0.01 0.24 962.252
0.02 0.24 919.221
0.03 0.24 858.931
0.04 0.24 766.819
0.05 0.24 701.404
0.06 0.24 608.51
0.07 0.24 451.696
0.08 0.24 267.731
0.09 0.24 9.27428
0.1 0.24 254.391
0.11 0.24 410.36
0.12 0.24 531.131
0.13 0.24 594.698
0.14 0.24 569.592
0.15 0.24 550.919
0.16 0.24 527.08
0.17 0.24 430.329
0.18 0.24 376.715
0.19 0.24 322.1
0.2 0.24 233.903
0.21 0.24 240.09
0.22 0.24 302.335
0.23 0.24 373.757
0.24 0.24 415.448
0.25 0.24 393.058
0.26 0.24 465.03
0.27 0.24 582.676
0.28 0.24 729.595
0.29 0.24 780.481
0.3 0.24 878.624
0.31 0.24 908.595
0.32 0.24 974.491
0.33 0.24 1087.27
0.34 0.24 1149.03
0.35 0.24 1054.5
0.36 0.24 1135.9
0.37 0.24 1116.28
0.38 0.24 1137.5
0.39 0.24 1192.6
0.4 0.24 1192.83
0.41 0.24 1111.7
0.42 0.24 962.764
0.43 0.24 834.511
0.44 0.24 836.161
0.45 0.24 738.204
0.46 0.24 262.284
0.47 0.24 703.724
0.48 0.24 384.229
0.49 0.24 519.116
0.5 0.24 167.082
0.51 0.24 227.859
0.52 0.24 390.984
0.53 0.24 309.343
0.54 0.24 304.684
0.55 0.24 308.795
0.56 0.24 304.07
0.57 0.24 291.668
0.58 0.24 260.658
0.59 0.24 63.462
0.6 0.24 302.209
0.61 0.24 152.355
0.62 0.24 514.761
0.63 0.24 214.793
0.64 0.24 150.504
0.65 0.24 522.29
0.66 0.24 243.409
0.67 0.24 239.177
0.68 0.24 133.205
0.69 0.24 125.361
0.7 0.24 186.925
0.71 0.24 357.091
0.72 0.24 154.094
0.73 0.24 120.443
0.74 0.24 160.57
0.75 0.24 145.296
0.76 0.24 222.155
0.77 0.24 84.461
0.78 0.24 46.3151
0.79 0.24 178.313
0.8 0.24 443.739
0.81 0.24 217.501
0.82 0.24 37.2413
0.83 0.24 130.029
0.84 0.24 37.629
0.85 0.24 40.063
0.86 0.24 40.992
0.87 0.24 37.3756
0.88 0.24 38.1672
0.89 0.24 38.2173
0.9 0.24 37.6904
0.91 0.24 37.4566
0.92 0.24 38.051
0.93 0.24 40.0057
0.94 0.24 39.2143
0.95 0.24 40.6664
0.96 0.24 41.424
0.97 0.24 41.5823
0.98 0.24 42.1531
0.99 0.24 43.2361
1 0.24 44.7149

0 0.25 867.512
0.01 0.25 830.811
0.02 0.25 736.433
0.03 0.25 647.959
0.04 0.25 533.161
0.05 0.25 334.224
0.06 0.25 164.18
0.07 0.25 88.5569
0.08 0.25 241.257
0.09 0.25 410.625
0.1 0.25 505.641
0.11 0.25 569.33
0.12 0.25 554.201
0.13 0.25 529.934
0.14 0.25 417.691
0.15 0.25 323.984
0.16 0.25 295.865
0.17 0.25 234.896
0.18 0.25 137.488
0.19 0.25 111.694
0.2 0.25 141.072
0.21 0.25 180.178
0.22 0.25 241.152
0.23 0.25 258.622
0.24 0.25 321.874
0.25 0.25 392.913
0.26 0.25 509.203
0.27 0.25 612.259
0.28 0.25 690.586
0.29 0.25 841.115
0.3 0.25 853.763
0.31 0.25 971.528
0.32 0.25 965.407
0.33 0.25 1090.17
0.34 0.25 1172.07
0.35 0.25 1042.41
0.36 0.25 1047.8
0.37 0.25 1248.23
0.38 0.25 1128.05
0.39 0.25 1185.13
0.4 0.25 1170.39
0.41 0.25 1116.06
0.42 0.25 986.608
0.43 0.25 929.012
0.44 0.25 864.3
0.45 0.25 804.942
0.46 0.25 608.304
0.47 0.25 252.107
0.48 0.25 356.508
0.49 0.25 395.037
0.5 0.25 179.478
0.51 0.25 173.653
0.52 0.25 288.976
0.53 0.25 436.132
0.54 0.25 366.616
0.55 0.25 422.938
0.56 0.25 349.157
0.57 0.25 248.788
0.58 0.25 237.638
0.59 0.25 295.056
0.6 0.25 232.121
0.61 0.25 38.7413
0.62 0.25 169.964
0.63 0.25 261.25
0.64 0.25 160.172
0.65 0.25 120.912
0.66 0.25 637.846
0.67 0.25 293.498
0.68 0.25 125.153
0.69 0.25 125.308
0.7 0.25 114.687
0.71 0.25 115.687
0.72 0.25 201.947
0.73 0.25 82.5154
0.74 0.25 106.284
0.75 0.25 336.516
0.76 0.25 74.5762
0.77 0.25 82.7814
0.78 0.25 70.0038
0.79 0.25 47.7177
0.8 0.25 146.104
0.81 0.25 44.8056
0.82 0.25 101.777
0.83 0.25 27.6748
0.84 0.25 36.827
0.85 0.25 39.5782
0.86 0.25 39.3352
0.87 0.25 41.9674
0.88 0.25 37.7252
0.89 0.25 36.5586
0.9 0.25 36.7337
0.91 0.25 37.2038
0.92 0.25 37.0104
0.93 0.25 39.3556
0.94 0.25 39.2755
0.95 0.25 39.8862
0.96 0.25 41.2797
0.97 0.25 41.424
0.98 0.25 41.5823
0.99 0.25 42.1531
1 0.25 44.3975

0 0.26 349.189
0.01 0.26 276.885
0.02 0.26 222.846
0.03 0.26 130.584
0.04 0.26 36.8866
0.05 0.26 220.22
0.06 0.26 337.217
0.07 0.26 428.538
0.08 0.26 492.215
0.09 0.26 455.786
0.1 0.26 453.658
0.11 0.26 321.41
0.12 0.26 407.318
0.13 0.26 292.879
0.14 0.26 291.136
0.15 0.26 177.396
0.16 0.26 157.882
0.17 0.26 95.9061
0.18 0.26 39.9287
0.19 0.26 105.378
0.2 0.26 73.6556
0.21 0.26 113.008
0.22 0.26 197.033
0.23 0.26 269.74
0.24 0.26 326.942
0.25 0.26 433.445
0.26 0.26 511.119
0.27 0.26 634.281
0.28 0.26 721.731
0.29 0.26 805.092
0.3 0.26 886.414
0.31 0.26 964.947
0.32 0.26 1047.05
0.33 0.26 1085.44
0.34 0.26 1127.15
0.35 0.26 1122.9
0.36 0.26 1011.79
0.37 0.26 1165.08
0.38 0.26 1150.4
0.39 0.26 1174.85
0.4 0.26 1162.45
0.41 0.26 1112.87
0.42 0.26 1026.08
0.43 0.26 978.065
0.44 0.26 1088.09
0.45 0.26 895.407
0.46 0.26 799.264
0.47 0.26 218.756
0.48 0.26 622.101
0.49 0.26 588.944
0.5 0.26 274.361
0.51 0.26 261.123
0.52 0.26 200.301
0.53 0.26 198.984
0.54 0.26 235.556
0.55 0.26 433.658
0.56 0.26 342.449
0.57 0.26 207.717
0.58 0.26 352.19
0.59 0.26 327.438
0.6 0.26 228.23
0.61 0.26 250.105
0.62 0.26 302.701
0.63 0.26 158.557
0.64 0.26 252.725
0.65 0.26 169.293
0.66 0.26 143.65
0.67 0.26 219.459
0.68 0.26 218.251
0.69 0.26 173.926
0.7 0.26 117.33
0.71 0.26 302.637
0.72 0.26 115.53
0.73 0.26 66.9511
0.74 0.26 75.1975
0.75 0.26 331.984
0.76 0.26 84.1592
0.77 0.26 74.5235
0.78 0.26 86.8128
0.79 0.26 69.3504
0.8 0.26 45.3796
0.81 0.26 36.7635
0.82 0.26 37.7226
0.83 0.26 39.148
0.84 0.26 38.925
0.85 0.26 38.0276
0.86 0.26 38.3862
0.87 0.26 39.1533
0.88 0.26 40.8676
0.89 0.26 38.1596
0.9 0.26 36.7383
0.91 0.26 67.3103
0.92 0.26 36.6988
0.93 0.26 39.2097
0.94 0.26 39.3556
0.95 0.26 40.1117
0.96 0.26 40.7071
0.97 0.26 42.9865
0.98 0.26 41.424
0.99 0.26 41.5823
1 0.26 40.9575

0 0.27 108.347
0.01 0.27 164.635
0.02 0.27 210.833
0.03 0.27 249.758
0.04 0.27 295.141
0.05 0.27 324.239
0.06 0.27 342.698
0.07 0.27 443.165
0.08 0.27 311.04
0.09 0.27 279.608
0.1 0.27 243.814
0.11 0.27 204.859
0.12 0.27 180.933
0.13 0.27 124.791
0.14 0.27 120.306
0.15 0.27 74.8018
0.16 0.27 58.4845
0.17 0.27 64.1435
0.18 0.27 68.821
0.19 0.27 66.0616
0.2 0.27 67.1813
0.21 0.27 116.895
0.22 0.27 188.852
0.23 0.27 249.878
0.24 0.27 274.07
0.25 0.27 376.29
0.26 0.27 448.744
0.27 0.27 588.013
0.28 0.27 717.793
0.29 0.27 800.117
0.3 0.27 837.629
0.31 0.27 891.175
0.32 0.27 1011.74
0.33 0.27 1077.14
0.34 0.27 1083.96
0.35 0.27 1004.32
0.36 0.27 1011.77
0.37 0.27 1156.07
0.38 0.27 1152.86
0.39 0.27 1178.69
0.4 0.27 1189.62
0.41 0.27 1123.13
0.42 0.27 993.388
0.43 0.27 960.504
0.44 0.27 968.217
0.45 0.27 1113.94
0.46 0.27 866.94
0.47 0.27 324.304
0.48 0.27 359.035
0.49 0.27 120.861
0.5 0.27 709.438
0.51 0.27 426.548
0.52 0.27 262.832
0.53 0.27 241.201
0.54 0.27 351.254
0.55 0.27 372.488
0.56 0.27 191.458
0.57 0.27 387.549
0.58 0.27 197.275
0.59 0.27 148.533
0.6 0.27 194.19
0.61 0.27 300.482
0.62 0.27 135.35
0.63 0.27 326.937
0.64 0.27 149.039
0.65 0.27 193.425
0.66 0.27 196.86
0.67 0.27 172.45
0.68 0.27 168.294
0.69 0.27 185.034
0.7 0.27 125.306
0.71 0.27 103.927
0.72 0.27 110.515
0.73 0.27 273.502
0.74 0.27 74.2846
0.75 0.27 95.7868
0.76 0.27 100.251
0.77 0.27 89.7012
0.78 0.27 162.04
0.79 0.27 87.0243
0.8 0.27 478.768
0.81 0.27 161.08
0.82 0.27 395.078
0.83 0.27 50.4048
0.84 0.27 33.9038
0.85 0.27 35.2919
0.86 0.27 36.8019
0.87 0.27 36.822
0.88 0.27 39.0014
0.89 0.27 40.374
0.9 0.27 38.0242
0.91 0.27 38.4285
0.92 0.27 36.9401
0.93 0.27 39.8238
0.94 0.27 39.7309
0.95 0.27 40.4895
0.96 0.27 41.093
0.97 0.27 40.467
0.98 0.27 40.9963
0.99 0.27 41.424
1 0.27 41.7588

0 0.28 155.636
0.01 0.28 199.635
0.02 0.28 150.378
0.03 0.28 259.084
0.04 0.28 154.638
0.05 0.28 154.583
0.06 0.28 221.465
0.07 0.28 153.103
0.08 0.28 92.222
0.09 0.28 108.703
0.1 0.28 50.772
0.11 0.28 56.3814
0.12 0.28 37.3424
0.13 0.28 51.1221
0.14 0.28 65.494
0.15 0.28 77.3478
0.16 0.28 97.6561
0.17 0.28 54.0968
0.18 0.28 58.9313
0.19 0.28 56.1656
0.2 0.28 71.0979
0.21 0.28 94.5525
0.22 0.28 152.924
0.23 0.28 176.82
0.24 0.28 242.159
0.25 0.28 346.108
0.26 0.28 475.503
0.27 0.28 572.033
0.28 0.28 680.361
0.29 0.28 717.32
0.3 0.28 826.966
0.31 0.28 803.764
0.32 0.28 898.047
0.33 0.28 986.348
0.34 0.28 1077.27
0.35 0.28 994.064
0.36 0.28 966.951
0.37 0.28 1015.34
0.38 0.28 1205.12
0.39 0.28 1142.7
0.4 0.28 1088.53
0.41 0.28 1150.27
0.42 0.28 1064.2
0.43 0.28 975.394
0.44 0.28 976.15
0.45 0.28 1055.85
0.46 0.28 1091.53
0.47 0.28 521.743
0.48 0.28 217.231
0.49 0.28 197.648
0.5 0.28 332.968
0.51 0.28 454.596
0.52 0.28 238.213
0.53 0.28 344.779
0.54 0.28 328.695
0.55 0.28 283.05
0.56 0.28 327.424
0.57 0.28 290.786
0.58 0.28 227.367
0.59 0.28 360.153
0.6 0.28 188.585
0.61 0.28 198.459
0.62 0.28 235.501
0.63 0.28 203.848
0.64 0.28 226.285
0.65 0.28 163.772
0.66 0.28 229.759
0.67 0.28 172.715
0.68 0.28 247.653
0.69 0.28 109.806
0.7 0.28 130.28
0.71 0.28 113.11
0.72 0.28 157.387
0.73 0.28 105.21
0.74 0.28 101.884
0.75 0.28 80.8989
0.76 0.28 59.9017
0.77 0.28 92.9998
0.78 0.28 278.771
0.79 0.28 79.9555
0.8 0.28 92.8696
0.81 0.28 469.546
0.82 0.28 109.435
0.83 0.28 46.7871
0.84 0.28 47.0246
0.85 0.28 35.9982
0.86 0.28 36.7911
0.87 0.28 62.9873
0.88 0.28 36.7257
0.89 0.28 37.4971
0.9 0.28 37.3757
0.91 0.28 38.8852
0.92 0.28 34.6071
0.93 0.28 39.0804
0.94 0.28 38.8284
0.95 0.28 40.6034
0.96 0.28 40.8095
0.97 0.28 40.848
0.98 0.28 41.4888
0.99 0.28 40.9963
1 0.28 41.424

0 0.29 123.76
0.01 0.29 84.37
0.02 0.29 105.626
0.03 0.29 59.5837
0.04 0.29 94.4559
0.05 0.29 75.2677
0.06 0.29 43.1506
0.07 0.29 81.9075
0.08 0.29 101.725
0.09 0.29 74.4819
0.1 0.29 138.08
0.11 0.29 176.722
0.12 0.29 134.995
0.13 0.29 151.544
0.14 0.29 142.092
0.15 0.29 134.828
0.16 0.29 100.153
0.17 0.29 99.0735
0.18 0.29 72.5309
0.19 0.29 57.2774
0.2 0.29 56.583
0.21 0.29 66.4279
0.22 0.29 125.273
0.23 0.29 137.371
0.24 0.29 179.209
0.25 0.29 282.368
0.26 0.29 391.389
0.27 0.29 538.757
0.28 0.29 608.856
0.29 0.29 667.065
0.3 0.29 682.244
0.31 0.29 799.305
0.32 0.29 815.376
0.33 0.29 916.427
0.34 0.29 961.615
0.35 0.29 971.608
0.36 0.29 941.176
0.37 0.29 1022.96
0.38 0.29 1054.31
0.39 0.29 1152.28
0.4 0.29 1137.18
0.41 0.29 1132.95
0.42 0.29 1104.68
0.43 0.29 1012.58
0.44 0.29 955.317
0.45 0.29 1026.57
0.46 0.29 958.122
0.47 0.29 821.051
0.48 0.29 314.963
0.49 0.29 212.317
0.5 0.29 160.925
0.51 0.29 140.565
0.52 0.29 248.858
0.53 0.29 200.966
0.54 0.29 285.247
0.55 0.29 389.825
0.56 0.29 373.656
0.57 0.29 267.298
0.58 0.29 392.988
0.59 0.29 111.043
0.6 0.29 285.202
0.61 0.29 290.475
0.62 0.29 320.219
0.63 0.29 274.802
0.64 0.29 236.784
0.65 0.29 290.974
0.66 0.29 239.019
0.67 0.29 114.456
0.68 0.29 155.014
0.69 0.29 235.898
0.7 0.29 96.3741
0.71 0.29 117.479
0.72 0.29 127.793
0.73 0.29 116.37
0.74 0.29 104.076
0.75 0.29 89.1518
0.76 0.29 97.5494
0.77 0.29 216.246
0.78 0.29 234.298
0.79 0.29 251.996
0.8 0.29 450.562
0.81 0.29 88.3141
0.82 0.29 84.1036
0.83 0.29 38.0855
0.84 0.29 51.7641
0.85 0.29 131.519
0.86 0.29 37.0694
0.87 0.29 40.3271
0.88 0.29 39.7648
0.89 0.29 38.7674
0.9 0.29 41.564
0.91 0.29 38.8971
0.92 0.29 39.2056
0.93 0.29 47.2449
0.94 0.29 39.3313
0.95 0.29 38.8154
0.96 0.29 39.8388
0.97 0.29 40.7369
0.98 0.29 40.6923
0.99 0.29 42.0113
1 0.29 41.7784

0 0.3 326.224
0.01 0.3 292.505
0.02 0.3 265.054
0.03 0.3 243.702
0.04 0.3 286.074
0.05 0.3 254.341
0.06 0.3 214.476
0.07 0.3 258.475
0.08 0.3 223.007
0.09 0.3 251.5
0.1 0.3 243.716
0.11 0.3 246.855
0.12 0.3 219.205
0.13 0.3 202.696
0.14 0.3 177.657
0.15 0.3 147.569
0.16 0.3 101.39
0.17 0.3 96.286
0.18 0.3 94.6343
0.19 0.3 58.9394
0.2 0.3 62.1219
0.21 0.3 53.2212
0.22 0.3 59.9217
0.23 0.3 90.2454
0.24 0.3 189.45
0.25 0.3 228.715
0.26 0.3 336.716
0.27 0.3 412.792
0.28 0.3 530.886
0.29 0.3 579.599
0.3 0.3 644.233
0.31 0.3 726.144
0.32 0.3 832.834
0.33 0.3 813.185
0.34 0.3 948.357
0.35 0.3 906.36
0.36 0.3 946.606
0.37 0.3 956.251
0.38 0.3 1058.77
0.39 0.3 1073.66
0.4 0.3 1129.07
0.41 0.3 1117.12
0.42 0.3 1076.33
0.43 0.3 1044.55
0.44 0.3 990.115
0.45 0.3 985.168
0.46 0.3 997.137
0.47 0.3 266.566
0.48 0.3 344.856
0.49 0.3 415.854
0.5 0.3 150.623
0.51 0.3 708.794
0.52 0.3 388.379
0.53 0.3 315.211
0.54 0.3 325.795
0.55 0.3 303.859
0.56 0.3 421.059
0.57 0.3 423.994
0.58 0.3 372.584
0.59 0.3 367.861
0.6 0.3 266.734
0.61 0.3 289.036
0.62 0.3 214.568
0.63 0.3 287.65
0.64 0.3 278.961
0.65 0.3 251.218
0.66 0.3 192.419
0.67 0.3 157.521
0.68 0.3 120.403
0.69 0.3 175.551
0.7 0.3 237.689
0.71 0.3 234.638
0.72 0.3 111.54
0.73 0.3 120.792
0.74 0.3 142.408
0.75 0.3 134.477
0.76 0.3 70.5614
0.77 0.3 86.5882
0.78 0.3 105.674
0.79 0.3 145.048
0.8 0.3 93.8277
0.81 0.3 87.8091
0.82 0.3 89.8256
0.83 0.3 89.3969
0.84 0.3 43.8997
0.85 0.3 34.9535
0.86 0.3 37.8194
0.87 0.3 37.2724
0.88 0.3 34.5093
0.89 0.3 39.3357
0.9 0.3 38.1712
0.91 0.3 39.9316
0.92 0.3 39.3105
0.93 0.3 40.0528
0.94 0.3 47.2449
0.95 0.3 40.0252
0.96 0.3 39.3043
0.97 0.3 40.4626
0.98 0.3 41.238
0.99 0.3 41.1099
1 0.3 42.0113

0 0.31 519.902
0.01 0.31 487.878
0.02 0.31 451.05
0.03 0.31 432.937
0.04 0.31 448.508
0.05 0.31 439.696
0.06 0.31 400.687
0.07 0.31 324.762
0.08 0.31 373.775
0.09 0.31 339.207
0.1 0.31 339.761
0.11 0.31 288.065
0.12 0.31 277.763
0.13 0.31 242.92
0.14 0.31 224.907
0.15 0.31 186.292
0.16 0.31 185.121
0.17 0.31 183.793
0.18 0.31 125.93
0.19 0.31 99.8726
0.2 0.31 69.1627
0.21 0.31 35.456
0.22 0.31 44.7136
0.23 0.31 91.7756
0.24 0.31 184.017
0.25 0.31 208.899
0.26 0.31 280.013
0.27 0.31 343.996
0.28 0.31 411.366
0.29 0.31 446.318
0.3 0.31 546.54
0.31 0.31 581.351
0.32 0.31 663.226
0.33 0.31 721.84
0.34 0.31 889.007
0.35 0.31 912.489
0.36 0.31 900.976
0.37 0.31 936.368
0.38 0.31 947.871
0.39 0.31 1020.37
0.4 0.31 1046.3
0.41 0.31 1118.62
0.42 0.31 1129.6
0.43 0.31 1041.38
0.44 0.31 1107.61
0.45 0.31 976.955
0.46 0.31 990.13
0.47 0.31 977.019
0.48 0.31 868.103
0.49 0.31 244.446
0.5 0.31 306.335
0.51 0.31 304.892
0.52 0.31 307.11
0.53 0.31 540.22
0.54 0.31 386.662
0.55 0.31 220.203
0.56 0.31 343.665
0.57 0.31 385.826
0.58 0.31 453.858
0.59 0.31 426.444
0.6 0.31 388.34
0.61 0.31 326.081
0.62 0.31 279.181
0.63 0.31 227.199
0.64 0.31 308.973
0.65 0.31 228.728
0.66 0.31 154.313
0.67 0.31 164.189
0.68 0.31 215.954
0.69 0.31 305.386
0.7 0.31 150.483
0.71 0.31 142.643
0.72 0.31 102.077
0.73 0.31 171.524
0.74 0.31 102.695
0.75 0.31 110.582
0.76 0.31 106.886
0.77 0.31 96.8482
0.78 0.31 92.84805
0.79 0.31 88.8479
0.8 0.31 411.093
0.81 0.31 97.0046
0.82 0.31 72.789
0.83 0.31 87.9495
0.84 0.31 46.9442
0.85 0.31 73.3217
0.86 0.31 37.2021
0.87 0.31 36.195
0.88 0.31 35.7409
0.89 0.31 36.7942
0.9 0.31 38.6113
0.91 0.31 39.9054
0.92 0.31 38.0787
0.93 0.31 39.2821
0.94 0.31 72.2601
0.95 0.31 66.8972
0.96 0.31 41.1274
0.97 0.31 39.6871
0.98 0.31 40.7852
0.99 0.31 41.3372
1 0.31 42.3935

0 0.32 648.325
0.01 0.32 631.114
0.02 0.32 604.418
0.03 0.32 551.818
0.04 0.32 525.397
0.05 0.32 504.57
0.06 0.32 478.117
0.07 0.32 441.216
0.08 0.32 388.253
0.09 0.32 357.222
0.1 0.32 315.89
0.11 0.32 297.339
0.12 0.32 263.599
0.13 0.32 257.822
0.14 0.32 247.461
0.15 0.32 231.729
0.16 0.32 203.675
0.17 0.32 195.976
0.18 0.32 159.463
0.19 0.32 135.623
0.2 0.32 140.272
0.21 0.32 125.429
0.22 0.32 69.321
0.23 0.32 50.9838
0.24 0.32 108.745
0.25 0.32 194.797
0.26 0.32 254.126
0.27 0.32 273.416
0.28 0.32 363.911
0.29 0.32 427.476
0.3 0.32 506.425
0.31 0.32 498.575
0.32 0.32 703.75
0.33 0.32 680.526
0.34 0.32 907.766
0.35 0.32 886.786
0.36 0.32 935.799
0.37 0.32 926.484
0.38 0.32 919.041
0.39 0.32 979.335
0.4 0.32 992.277
0.41 0.32 917.3
0.42 0.32 1106.05
0.43 0.32 1093.72
0.44 0.32 1003.97
0.45 0.32 1067.09
0.46 0.32 979.508
0.47 0.32 1002.8
0.48 0.32 943.221
0.49 0.32 785.353
0.5 0.32 245.586
0.51 0.32 694.77
0.52 0.32 164.078
0.53 0.32 245.509
0.54 0.32 289.387
0.55 0.32 521.62
0.56 0.32 356.425
0.57 0.32 486.621
0.58 0.32 375.399
0.59 0.32 465.273
0.6 0.32 446.13
0.61 0.32 350.552
0.62 0.32 252.277
0.63 0.32 310.374
0.64 0.32 294.676
0.65 0.32 314.53
0.66 0.32 156.871
0.67 0.32 161.411
0.68 0.32 151.733
0.69 0.32 164.943
0.7 0.32 385.025
0.71 0.32 125.234
0.72 0.32 161.843
0.73 0.32 166.812
0.74 0.32 119.382
0.75 0.32 108.828
0.76 0.32 111.166
0.77 0.32 144.31
0.78 0.32 68.5207
0.79 0.32 204.912
0.8 0.32 546.877
0.81 0.32 485.124
0.82 0.32 153.111
0.83 0.32 80.0638
0.84 0.32 91.2878
0.85 0.32 48.6148
0.86 0.32 43.4435
0.87 0.32 36.1826
0.88 0.32 36.2544
0.89 0.32 35.5589
0.9 0.32 35.4801
0.91 0.32 39.1444
0.92 0.32 38.8778
0.93 0.32 42.6883
0.94 0.32 39.3061
0.95 0.32 34.5261
0.96 0.32 67.0403
0.97 0.32 40.5363
0.98 0.32 39.7195
0.99 0.32 40.9033
1 0.32 41.7304

0 0.33 622.663
0.01 0.33 633.802
0.02 0.33 570.896
0.03 0.33 583.262
0.04 0.33 520.364
0.05 0.33 490.018
0.06 0.33 455.998
0.07 0.33 404.748
0.08 0.33 398.504
0.09 0.33 362.071
0.1 0.33 350.581
0.11 0.33 347.977
0.12 0.33 342.766
0.13 0.33 290.459
0.14 0.33 284.004
0.15 0.33 258.746
0.16 0.33 262.883
0.17 0.33 214.221
0.18 0.33 189.828
0.19 0.33 145.387
0.2 0.33 166.508
0.21 0.33 126.426
0.22 0.33 84.8866
0.23 0.33 41.7826
0.24 0.33 59.0844
0.25 0.33 112.651
0.26 0.33 214.155
0.27 0.33 220.342
0.28 0.33 259.648
0.29 0.33 314.205
0.3 0.33 431.117
0.31 0.33 447.432
0.32 0.33 530.757
0.33 0.33 740.036
0.34 0.33 842.216
0.35 0.33 904.454
0.36 0.33 898.615
0.37 0.33 877.191
0.38 0.33 863.362
0.39 0.33 878.076
0.4 0.33 894.505
0.41 0.33 1047.7
0.42 0.33 957.836
0.43 0.33 1060.88
0.44 0.33 1083.41
0.45 0.33 1149.67
0.46 0.33 997.998
0.47 0.33 973.34
0.48 0.33 1000.62
0.49 0.33 934.967
0.5 0.33 828.948
0.51 0.33 435.454
0.52 0.33 259.547
0.53 0.33 105.721
0.54 0.33 342.697
0.55 0.33 302.619
0.56 0.33 209.271
0.57 0.33 354.568
0.58 0.33 401.595
0.59 0.33 420.982
0.6 0.33 365.044
0.61 0.33 365.421
0.62 0.33 367.557
0.63 0.33 343.247
0.64 0.33 221.082
0.65 0.33 168.116
0.66 0.33 270.549
0.67 0.33 223.285
0.68 0.33 294.84
0.69 0.33 136.871
0.7 0.33 209.823
0.71 0.33 416.568
0.72 0.33 262.88
0.73 0.33 168.889
0.74 0.33 227.917
0.75 0.33 132.364
0.76 0.33 113.949
0.77 0.33 105.896
0.78 0.33 96.7019
0.79 0.33 271.167
0.8 0.33 72.3587
0.81 0.33 84.1504
0.82 0.33 95.783
0.83 0.33 423.315
0.84 0.33 107.532
0.85 0.33 90.2786
0.86 0.33 45.4025
0.87 0.33 35.0681
0.88 0.33 37.6977
0.89 0.33 36.4769
0.9 0.33 36.1484
0.91 0.33 39.346
0.92 0.33 34.2728
0.93 0.33 40.095
0.94 0.33 41.5185
0.95 0.33 55.3031
0.96 0.33 53.7828
0.97 0.33 67.0403
0.98 0.33 39.6219
0.99 0.33 40.2
1 0.33 40.8658

0 0.34 640.236
0.01 0.34 577.236
0.02 0.34 540.586
0.03 0.34 520.429
0.04 0.34 482.403
0.05 0.34 484.288
0.06 0.34 447.585
0.07 0.34 355.614
0.08 0.34 348.592
0.09 0.34 345.582
0.1 0.34 337.184
0.11 0.34 339.546
0.12 0.34 348.384
0.13 0.34 298.974
0.14 0.34 318.037
0.15 0.34 279.589
0.16 0.34 291.764
0.17 0.34 250.453
0.18 0.34 241.018
0.19 0.34 214.059
0.2 0.34 195.318
0.21 0.34 173.858
0.22 0.34 111.718
0.23 0.34 125.024
0.24 0.34 39.147
0.25 0.34 115.697
0.26 0.34 141.674
0.27 0.34 206.648
0.28 0.34 238.017
0.29 0.34 284.795
0.3 0.34 347.555
0.31 0.34 424.924
0.32 0.34 511.914
0.33 0.34 541.687
0.34 0.34 562.568
0.35 0.34 816.497
0.36 0.34 834.913
0.37 0.34 828.711
0.38 0.34 908.504
0.39 0.34 934.494
0.4 0.34 871.539
0.41 0.34 899.623
0.42 0.34 900.35
0.43 0.34 1102.17
0.44 0.34 1144.77
0.45 0.34 1111.12
0.46 0.34 1018.29
0.47 0.34 1001.36
0.48 0.34 995.192
0.49 0.34 961.58
0.5 0.34 740.219
0.51 0.34 785.168
0.52 0.34 351.85
0.53 0.34 266.365
0.54 0.34 386.907
0.55 0.34 247.972
0.56 0.34 320.098
0.57 0.34 308.425
0.58 0.34 322.782
0.59 0.34 338.863
0.6 0.34 407.758
0.61 0.34 481.178
0.62 0.34 465.23
0.63 0.34 283.202
0.64 0.34 269.132
0.65 0.34 260.813
0.66 0.34 162.111
0.67 0.34 254.552
0.68 0.34 256.923
0.69 0.34 163.274
0.7 0.34 133.179
0.71 0.34 206.242
0.72 0.34 200.8
0.73 0.34 225.211
0.74 0.34 174.982
0.75 0.34 226.377
0.76 0.34 131.292
0.77 0.34 111.775
0.78 0.34 200.765
0.79 0.34 99.6304
0.8 0.34 70.4322
0.81 0.34 263.102
0.82 0.34 116.54
0.83 0.34 94.8712
0.84 0.34 102.556
0.85 0.34 155.233
0.86 0.34 75.9308
0.87 0.34 43.6513
0.88 0.34 35.199
0.89 0.34 37.0057
0.9 0.34 31.2865
0.91 0.34 37.2282
0.92 0.34 34.1614
0.93 0.34 40.6347
0.94 0.34 43.7287
0.95 0.34 41.7197
0.96 0.34 53.7556
0.97 0.34 53.7828
0.98 0.34 65.9129
0.99 0.34 40.5048
1 0.34 39.4986

0 0.35 559.353
0.01 0.35 523.996
0.02 0.35 508.722
0.03 0.35 488.972
0.04 0.35 459.461
0.05 0.35 419.125
0.06 0.35 397.877
0.07 0.35 334.563
0.08 0.35 360.57
0.09 0.35 323.755
0.1 0.35 317.022
0.11 0.35 370.154
0.12 0.35 366.265
0.13 0.35 354.962
0.14 0.35 354.802
0.15 0.35 343.033
0.16 0.35 317.598
0.17 0.35 308.585
0.18 0.35 279.878
0.19 0.35 248.853
0.2 0.35 202.565
0.21 0.35 179.374
0.22 0.35 152.875
0.23 0.35 105.598
0.24 0.35 78.9299
0.25 0.35 93.4541
0.26 0.35 114.016
0.27 0.35 204.13
0.28 0.35 188.476
0.29 0.35 244.462
0.3 0.35 314.365
0.31 0.35 353.813
0.32 0.35 443.886
0.33 0.35 476.665
0.34 0.35 628.519
0.35 0.35 578.768
0.36 0.35 833.727
0.37 0.35 827.681
0.38 0.35 899.023
0.39 0.35 860.445
0.4 0.35 834.171
0.41 0.35 983.493
0.42 0.35 1027.86
0.43 0.35 957.022
0.44 0.35 1070.18
0.45 0.35 1100.64
0.46 0.35 1089.41
0.47 0.35 1029.64
0.48 0.35 990.082
0.49 0.35 978.009
0.5 0.35 895.543
0.51 0.35 519.964
0.52 0.35 734.225
0.53 0.35 663.177
0.54 0.35 604.869
0.55 0.35 371.808
0.56 0.35 312.088
0.57 0.35 324.642
0.58 0.35 227.372
0.59 0.35 300.661
0.6 0.35 234.018
0.61 0.35 386.284
0.62 0.35 399.116
0.63 0.35 419.955
0.64 0.35 331.729
0.65 0.35 217.43
0.66 0.35 264.431
0.67 0.35 233.42
0.68 0.35 274.297
0.69 0.35 287.353
0.7 0.35 283.042
0.71 0.35 117.466
0.72 0.35 476.161
0.73 0.35 98.5064
0.74 0.35 245.155
0.75 0.35 171.269
0.76 0.35 103.061
0.77 0.35 101.01
0.78 0.35 102.499
0.79 0.35 100.858
0.8 0.35 90.5386
0.81 0.35 71.587
0.82 0.35 160.938
0.83 0.35 182.898
0.84 0.35 100.193
0.85 0.35 149.442
0.86 0.35 147.713
0.87 0.35 81.4971
0.88 0.35 33.4315
0.89 0.35 37.221
0.9 0.35 37.4152
0.91 0.35 36.3184
0.92 0.35 38.3189
0.93 0.35 35.6484
0.94 0.35 38.8236
0.95 0.35 40.5906
0.96 0.35 40.9159
0.97 0.35 53.7556
0.98 0.35 34.8537
0.99 0.35 67.7278
1 0.35 40.3234

0 0.36 570.217
0.01 0.36 544.807
0.02 0.36 501.814
0.03 0.36 477.61
0.04 0.36 487.365
0.05 0.36 394.166
0.06 0.36 354.97
0.07 0.36 341.588
0.08 0.36 338.866
0.09 0.36 334.739
0.1 0.36 311.301
0.11 0.36 351.894
0.12 0.36 383.573
0.13 0.36 348.392
0.14 0.36 346.325
0.15 0.36 388.685
0.16 0.36 351.492
0.17 0.36 332.113
0.18 0.36 289.483
0.19 0.36 253.511
0.2 0.36 188.611
0.21 0.36 168.617
0.22 0.36 106.845
0.23 0.36 14.8755
0.24 0.36 93.3915
0.25 0.36 127.63
0.26 0.36 72.219
0.27 0.36 128.619
0.28 0.36 169.825
0.29 0.36 256.024
0.3 0.36 281.834
0.31 0.36 411.908
0.32 0.36 489.694
0.33 0.36 461.591
0.34 0.36 587.21
0.35 0.36 576.129
0.36 0.36 571.735
0.37 0.36 883.331
0.38 0.36 810.299
0.39 0.36 918.051
0.4 0.36 941.733
0.41 0.36 1019.09
0.42 0.36 1015.15
0.43 0.36 868.877
0.44 0.36 1012.8
0.45 0.36 1164.29
0.46 0.36 1098.47
0.47 0.36 1124.78
0.48 0.36 1034.09
0.49 0.36 986.069
0.5 0.36 970.505
0.51 0.36 994.301
0.52 0.36 384.449
0.53 0.36 674.04
0.54 0.36 662.531
0.55 0.36 575.086
0.56 0.36 382.655
0.57 0.36 327.851
0.58 0.36 195.705
0.59 0.36 225.591
0.6 0.36 354.638
0.61 0.36 382.686
0.62 0.36 294.465
0.63 0.36 413.907
0.64 0.36 474.317
0.65 0.36 319.044
0.66 0.36 150.653
0.67 0.36 252.518
0.68 0.36 203.989
0.69 0.36 516.404
0.7 0.36 320.038
0.71 0.36 211.015
0.72 0.36 115.853
0.73 0.36 252.619
0.74 0.36 106.72
0.75 0.36 260.992
0.76 0.36 245.189
0.77 0.36 118.652
0.78 0.36 119.06
0.79 0.36 109.447
0.8 0.36 113.051
0.81 0.36 117.312
0.82 0.36 78.5639
0.83 0.36 89.4877
0.84 0.36 273.994
0.85 0.36 116.124
0.86 0.36 390.15
0.87 0.36 72.0034
0.88 0.36 55.8899
0.89 0.36 32.3935
0.9 0.36 37.5918
0.91 0.36 40.8417
0.92 0.36 33.6038
0.93 0.36 34.571
0.94 0.36 38.9241
0.95 0.36 40.5242
0.96 0.36 41.7271
0.97 0.36 55.9353
0.98 0.36 53.7244
0.99 0.36 65.7915
1 0.36 66.7226

0 0.37 563.606
0.01 0.37 587.382
0.02 0.37 524.207
0.03 0.37 479.615
0.04 0.37 437.359
0.05 0.37 403.709
0.06 0.37 358.392
0.07 0.37 384.312
0.08 0.37 345.824
0.09 0.37 355.692
0.1 0.37 344.074
0.11 0.37 423.714
0.12 0.37 382.877
0.13 0.37 366.042
0.14 0.37 420.464
0.15 0.37 426.44
0.16 0.37 410.309
0.17 0.37 361.732
0.18 0.37 308.853
0.19 0.37 257.448
0.2 0.37 203.702
0.21 0.37 176.155
0.22 0.37 186.359
0.23 0.37 106.664
0.24 0.37 73.6012
0.25 0.37 76.1239
0.26 0.37 114.693
0.27 0.37 110.851
0.28 0.37 169.904
0.29 0.37 270.996
0.3 0.37 261.109
0.31 0.37 307.201
0.32 0.37 483.423
0.33 0.37 532.539
0.34 0.37 473.522
0.35 0.37 516.425
0.36 0.37 531.475
0.37 0.37 607.84
0.38 0.37 802.333
0.39 0.37 868.378
0.4 0.37 968.057
0.41 0.37 808.685
0.42 0.37 853.034
0.43 0.37 1003.12
0.44 0.37 1063.29
0.45 0.37 1013.51
0.46 0.37 1079.64
0.47 0.37 1129.82
0.48 0.37 1118.26
0.49 0.37 1117.76
0.5 0.37 980.24
0.51 0.37 922.891
0.52 0.37 673.997
0.53 0.37 638.949
0.54 0.37 617.36
0.55 0.37 628.264
0.56 0.37 551.217
0.57 0.37 385.005
0.58 0.37 325.869
0.59 0.37 234.121
0.6 0.37 216.302
0.61 0.37 442.228
0.62 0.37 524.359
0.63 0.37 449.715
0.64 0.37 380.533
0.65 0.37 291.276
0.66 0.37 364.985
0.67 0.37 215.744
0.68 0.37 242.872
0.69 0.37 222.287
0.7 0.37 351.525
0.71 0.37 247.973
0.72 0.37 156.609
0.73 0.37 111.002
0.74 0.37 265.499
0.75 0.37 113.371
0.76 0.37 225.616
0.77 0.37 263.113
0.78 0.37 89.3919
0.79 0.37 335.479
0.8 0.37 167.245
0.81 0.37 114.349
0.82 0.37 90.656
0.83 0.37 49.156
0.84 0.37 81.6324
0.85 0.37 157.146
0.86 0.37 93.0024
0.87 0.37 82.9921
0.88 0.37 70.9754
0.89 0.37 47.6012
0.9 0.37 35.1225
0.91 0.37 37.8933
0.92 0.37 30.3138
0.93 0.37 38.9706
0.94 0.37 31.5363
0.95 0.37 38.7397
0.96 0.37 34.9605
0.97 0.37 40.5384
0.98 0.37 54.5763
0.99 0.37 52.9054
1 0.37 52.0079

0 0.38 630.241
0.01 0.38 577.871
0.02 0.38 575.288
0.03 0.38 545.008
0.04 0.38 529.114
0.05 0.38 498.233
0.06 0.38 393.04
0.07 0.38 405.372
0.08 0.38 385.74
0.09 0.38 453.411
0.1 0.38 454.981
0.11 0.38 427
0.12 0.38 482.562
0.13 0.38 469.969
0.14 0.38 502.456
0.15 0.38 476.952
0.16 0.38 427.106
0.17 0.38 362.056
0.18 0.38 303.629
0.19 0.38 269.752
0.2 0.38 209.357
0.21 0.38 151.5
0.22 0.38 141.552
0.23 0.38 127.019
0.24 0.38 92.7402
0.25 0.38 83.8411
0.26 0.38 113.045
0.27 0.38 245.048
0.28 0.38 210.168
0.29 0.38 199.127
0.3 0.38 282.026
0.31 0.38 255.216
0.32 0.38 323.55
0.33 0.38 346.665
0.34 0.38 400.741
0.35 0.38 504.651
0.36 0.38 504.307
0.37 0.38 585.779
0.38 0.38 813.78
0.39 0.38 863.722
0.4 0.38 813.333
0.41 0.38 867.089
0.42 0.38 997.028
0.43 0.38 1082.67
0.44 0.38 920.463
0.45 0.38 1009.75
0.46 0.38 1067.81
0.47 0.38 1068.36
0.48 0.38 1071.63
0.49 0.38 1038.59
0.5 0.38 1148.52
0.51 0.38 953.375
0.52 0.38 861.253
0.53 0.38 518.755
0.54 0.38 713.737
0.55 0.38 369.582
0.56 0.38 326.822
0.57 0.38 551.235
0.58 0.38 530.956
0.59 0.38 338.694
0.6 0.38 470.603
0.61 0.38 349.338
0.62 0.38 392.433
0.63 0.38 291.934
0.64 0.38 334.92
0.65 0.38 350.71
0.66 0.38 308.88
0.67 0.38 284.022
0.68 0.38 283.892
0.69 0.38 244.41
0.7 0.38 213.972
0.71 0.38 240.376
0.72 0.38 289.138
0.73 0.38 244.394
0.74 0.38 109.293
0.75 0.38 207.9
0.76 0.38 187.49
0.77 0.38 225.925
0.78 0.38 209.961
0.79 0.38 152.77
0.8 0.38 105.924
0.81 0.38 114.384
0.82 0.38 105.354
0.83 0.38 301.087
0.84 0.38 213.532
0.85 0.38 72.1478
0.86 0.38 183.175
0.87 0.38 74.9129
0.88 0.38 96.7334
0.89 0.38 68.8438
0.9 0.38 46.0103
0.91 0.38 37.6858
0.92 0.38 39.0032
0.93 0.38 33.9971
0.94 0.38 38.0039
0.95 0.38 35.4695
0.96 0.38 39.8127
0.97 0.38 38.6572
0.98 0.38 48.3287
0.99 0.38 53.8739
1 0.38 44.268

0 0.39 714.34
0.01 0.39 632.546
0.02 0.39 690.199
0.03 0.39 591.939
0.04 0.39 548.991
0.05 0.39 565.264
0.06 0.39 488.596
0.07 0.39 440.677
0.08 0.39 505.215
0.09 0.39 515.251
0.1 0.39 488.795
0.11 0.39 507.307
0.12 0.39 518.451
0.13 0.39 507.682
0.14 0.39 503.436
0.15 0.39 475.971
0.16 0.39 415.085
0.17 0.39 355.501
0.18 0.39 314.93
0.19 0.39 271.762
0.2 0.39 243.046
0.21 0.39 204.976
0.22 0.39 167.457
0.23 0.39 102.72
0.24 0.39 103.474
0.25 0.39 139.53
0.26 0.39 123.253
0.27 0.39 162.459
0.28 0.39 206.8
0.29 0.39 215.195
0.3 0.39 215.865
0.31 0.39 237.74
0.32 0.39 325.055
0.33 0.39 359.729
0.34 0.39 462.823
0.35 0.39 610.268
0.36 0.39 533.424
0.37 0.39 773.651
0.38 0.39 775.808
0.39 0.39 824.099
0.4 0.39 869.931
0.41 0.39 892.089
0.42 0.39 977.408
0.43 0.39 868.419
0.44 0.39 1115.39
0.45 0.39 1011.51
0.46 0.39 1118.46
0.47 0.39 1052.4
0.48 0.39 1186.61
0.49 0.39 977.836
0.5 0.39 1007.54
0.51 0.39 969.063
0.52 0.39 937.473
0.53 0.39 824.504
0.54 0.39 787.84
0.55 0.39 492.067
0.56 0.39 631.062
0.57 0.39 592.594
0.58 0.39 565.092
0.59 0.39 315.925
0.6 0.39 238.039
0.61 0.39 296.183
0.62 0.39 318.428
0.63 0.39 404.252
0.64 0.39 430.155
0.65 0.39 374.606
0.66 0.39 396.292
0.67 0.39 269.429
0.68 0.39 242.795
0.69 0.39 250.944
0.7 0.39 208.624
0.71 0.39 246.056
0.72 0.39 234.33
0.73 0.39 226.197
0.74 0.39 179.242
0.75 0.39 109.559
0.76 0.39 105.547
0.77 0.39 302.074
0.78 0.39 123.28
0.79 0.39 211.993
0.8 0.39 105.161
0.81 0.39 116.577
0.82 0.39 106.777
0.83 0.39 84.9418
0.84 0.39 74.295
0.85 0.39 83.861
0.86 0.39 71.8773
0.87 0.39 243.861
0.88 0.39 101.45
0.89 0.39 344.34
0.9 0.39 74.2418
0.91 0.39 45.0306
0.92 0.39 33.0745
0.93 0.39 38.9411
0.94 0.39 41.0519
0.95 0.39 41.5493
0.96 0.39 42.8069
0.97 0.39 41.9106
0.98 0.39 40.4461
0.99 0.39 50.03
1 0.39 53.7244

0 0.4 718.541
0.01 0.4 648.282
0.02 0.4 641.851
0.03 0.4 609.687
0.04 0.4 579.665
0.05 0.4 646.605
0.06 0.4 604.227
0.07 0.4 572.465
0.08 0.4 428.849
0.09 0.4 484.78
0.1 0.4 503.548
0.11 0.4 528.888
0.12 0.4 529.763
0.13 0.4 499.3
0.14 0.4 507.917
0.15 0.4 465.827
0.16 0.4 402.862
0.17 0.4 379.163
0.18 0.4 332.595
0.19 0.4 280.792
0.2 0.4 217.871
0.21 0.4 158.008
0.22 0.4 89.1059
0.23 0.4 110.673
0.24 0.4 88.3754
0.25 0.4 82.8935
0.26 0.4 103.761
0.27 0.4 135.002
0.28 0.4 155.673
0.29 0.4 128.241
0.3 0.4 223.568
0.31 0.4 252.057
0.32 0.4 255.025
0.33 0.4 372.544
0.34 0.4 476.677
0.35 0.4 462.811
0.36 0.4 559.74
0.37 0.4 547.457
0.38 0.4 599.882
0.39 0.4 772.408
0.4 0.4 853.672
0.41 0.4 859.368
0.42 0.4 847.96
0.43 0.4 1005.56
0.44 0.4 1154.6
0.45 0.4 1138.75
0.46 0.4 1058.75
0.47 0.4 1063.71
0.48 0.4 1137.12
0.49 0.4 1022.1
0.5 0.4 1008.15
0.51 0.4 988.111
0.52 0.4 962.513
0.53 0.4 901.262
0.54 0.4 272.104
0.55 0.4 320.904
0.56 0.4 452.71
0.57 0.4 601.825
0.58 0.4 353.452
0.59 0.4 381.172
0.6 0.4 365.379
0.61 0.4 176.7
0.62 0.4 253.198
0.63 0.4 193.264
0.64 0.4 395.095
0.65 0.4 217.608
0.66 0.4 208.768
0.67 0.4 274.083
0.68 0.4 238.974
0.69 0.4 175.797
0.7 0.4 251.69
0.71 0.4 217.786
0.72 0.4 241.759
0.73 0.4 186.045
0.74 0.4 201.66
0.75 0.4 220.153
0.76 0.4 294.004
0.77 0.4 181.459
0.78 0.4 299.397
0.79 0.4 131.105
0.8 0.4 199.445
0.81 0.4 99.6626
0.82 0.4 98.7938
0.83 0.4 210.34
0.84 0.4 117.194
0.85 0.4 66.9485
0.86 0.4 185.072
0.87 0.4 243.855
0.88 0.4 82.6875
0.89 0.4 98.0742
0.9 0.4 131.475
0.91 0.4 72.0711
0.92 0.4 45.0565
0.93 0.4 38.1124
0.94 0.4 38.4551
0.95 0.4 40.5076
0.96 0.4 40.7174
0.97 0.4 42.9688
0.98 0.4 40.1325
0.99 0.4 42.0742
1 0.4 57.2454

0 0.41 767.091
0.01 0.41 689.64
0.02 0.41 642.671
0.03 0.41 653.241
0.04 0.41 636.102
0.05 0.41 650.108
0.06 0.41 616.57
0.07 0.41 619.573
0.08 0.41 462.425
0.09 0.41 495.283
0.1 0.41 523.605
0.11 0.41 537.12
0.12 0.41 519.227
0.13 0.41 534.939
0.14 0.41 517.788
0.15 0.41 471.173
0.16 0.41 427.745
0.17 0.41 372.677
0.18 0.41 334.309
0.19 0.41 299.743
0.2 0.41 220.232
0.21 0.41 136.868
0.22 0.41 93.5213
0.23 0.41 34.7144
0.24 0.41 35.2868
0.25 0.41 80.9283
0.26 0.41 119.5
0.27 0.41 150.061
0.28 0.41 130.269
0.29 0.41 75.0464
0.3 0.41 150.26
0.31 0.41 241.715
0.32 0.41 250.853
0.33 0.41 460.689
0.34 0.41 383.365
0.35 0.41 430.9
0.36 0.41 499.63
0.37 0.41 562.253
0.38 0.41 570.928
0.39 0.41 662.445
0.4 0.41 830.784
0.41 0.41 865.746
0.42 0.41 914.392
0.43 0.41 1037.89
0.44 0.41 1110.41
0.45 0.41 1007.17
0.46 0.41 1176.65
0.47 0.41 1068.02
0.48 0.41 1090.26
0.49 0.41 1039.35
0.5 0.41 1085.07
0.51 0.41 1028.02
0.52 0.41 986.77
0.53 0.41 944.994
0.54 0.41 827.269
0.55 0.41 553.385
0.56 0.41 551.579
0.57 0.41 188.536
0.58 0.41 584.543
0.59 0.41 284.469
0.6 0.41 530.777
0.61 0.41 324.466
0.62 0.41 483.152
0.63 0.41 265.129
0.64 0.41 313.254
0.65 0.41 333.814
0.66 0.41 344.043
0.67 0.41 241.3
0.68 0.41 300.088
0.69 0.41 294.483
0.7 0.41 193.54
0.71 0.41 176.417
0.72 0.41 234.189
0.73 0.41 233.361
0.74 0.41 240.436
0.75 0.41 200.726
0.76 0.41 249.231
0.77 0.41 108.78
0.78 0.41 236.239
0.79 0.41 233.718
0.8 0.41 108.63
0.81 0.41 196.32
0.82 0.41 224.921
0.83 0.41 89.7638
0.84 0.41 84.6131
0.85 0.41 460.081
0.86 0.41 70.925
0.87 0.41 252.264
0.88 0.41 76.2393
0.89 0.41 91.275
0.9 0.41 150.181
0.91 0.41 52.7874
0.92 0.41 68.3453
0.93 0.41 48.493
0.94 0.41 38.5555
0.95 0.41 40.5284
0.96 0.41 40.2749
0.97 0.41 42.2964
0.98 0.41 40.9659
0.99 0.41 42.8711
1 0.41 47.6404

0 0.42 755.43
0.01 0.42 698.565
0.02 0.42 651.147
0.03 0.42 633.57
0.04 0.42 666.418
0.05 0.42 636.384
0.06 0.42 714.002
0.07 0.42 688.499
0.08 0.42 530.363
0.09 0.42 355.387
0.1 0.42 503.64
0.11 0.42 530.983
0.12 0.42 543.275
0.13 0.42 568.979
0.14 0.42 526.987
0.15 0.42 478.307
0.16 0.42 438.157
0.17 0.42 388.757
0.18 0.42 335.982
0.19 0.42 268.086
0.2 0.42 212.433
0.21 0.42 150.274
0.22 0.42 97.0862
0.23 0.42 56.7829
0.24 0.42 34.5692
0.25 0.42 61.3042
0.26 0.42 113.745
0.27 0.42 103.268
0.28 0.42 106.92
0.29 0.42 146.17
0.3 0.42 158.066
0.31 0.42 271.737
0.32 0.42 286.188
0.33 0.42 375.508
0.34 0.42 435.958
0.35 0.42 453.075
0.36 0.42 450.744
0.37 0.42 556.79
0.38 0.42 555.392
0.39 0.42 624.392
0.4 0.42 718.633
0.41 0.42 817.233
0.42 0.42 922.915
0.43 0.42 977.556
0.44 0.42 928.183
0.45 0.42 1139.63
0.46 0.42 1041.95
0.47 0.42 1095.04
0.48 0.42 1163.32
0.49 0.42 1142.68
0.5 0.42 1089.15
0.51 0.42 1012.9
0.52 0.42 998.096
0.53 0.42 978.319
0.54 0.42 916.068
0.55 0.42 798.756
0.56 0.42 724.234
0.57 0.42 721.798
0.58 0.42 198.214
0.59 0.42 334.332
0.6 0.42 351.152
0.61 0.42 359.302
0.62 0.42 319.411
0.63 0.42 403.916
0.64 0.42 273.769
0.65 0.42 321.944
0.66 0.42 519.236
0.67 0.42 275.404
0.68 0.42 182.422
0.69 0.42 599.887
0.7 0.42 274.155
0.71 0.42 241.172
0.72 0.42 231.642
0.73 0.42 194.405
0.74 0.42 230.185
0.75 0.42 244.467
0.76 0.42 354.943
0.77 0.42 185.797
0.78 0.42 107.994
0.79 0.42 208.425
0.8 0.42 90.3644
0.81 0.42 121.715
0.82 0.42 199.805
0.83 0.42 113.116
0.84 0.42 201.757
0.85 0.42 95.052
0.86 0.42 291.435
0.87 0.42 75.2033
0.88 0.42 113.387
0.89 0.42 74.8491
0.9 0.42 85.69
0.91 0.42 64.354
0.92 0.42 56.3351
0.93 0.42 73.4226
0.94 0.42 47.6715
0.95 0.42 39.503
0.96 0.42 41.2177
0.97 0.42 41.5418
0.98 0.42 41.6605
0.99 0.42 40.9466
1 0.42 39.5131

0 0.43 756.223
0.01 0.43 702.17
0.02 0.43 656.607
0.03 0.43 683.112
0.04 0.43 712.505
0.05 0.43 722.712
0.06 0.43 774.921
0.07 0.43 730.267
0.08 0.43 681.144
0.09 0.43 578.877
0.1 0.43 492.388
0.11 0.43 544.986
0.12 0.43 598.866
0.13 0.43 578.344
0.14 0.43 540.244
0.15 0.43 497.868
0.16 0.43 442.269
0.17 0.43 375.291
0.18 0.43 313.458
0.19 0.43 253.789
0.2 0.43 195.409
0.21 0.43 134.633
0.22 0.43 101.202
0.23 0.43 80.0109
0.24 0.43 82.9845
0.25 0.43 24.3566
0.26 0.43 21.3081
0.27 0.43 48.6444
0.28 0.43 80.6297
0.29 0.43 97.0905
0.3 0.43 190.206
0.31 0.43 253.028
0.32 0.43 223.766
0.33 0.43 198.949
0.34 0.43 303.058
0.35 0.43 378.02
0.36 0.43 567.661
0.37 0.43 505.314
0.38 0.43 524.107
0.39 0.43 636.283
0.4 0.43 726.338
0.41 0.43 770.193
0.42 0.43 915.047
0.43 0.43 997.663
0.44 0.43 919.201
0.45 0.43 990.948
0.46 0.43 1110.37
0.47 0.43 1105
0.48 0.43 1132.31
0.49 0.43 1121.29
0.5 0.43 1055.8
0.51 0.43 1144.22
0.52 0.43 992.871
0.53 0.43 1141.68
0.54 0.43 913.329
0.55 0.43 1022.01
0.56 0.43 790.809
0.57 0.43 792.385
0.58 0.43 178.701
0.59 0.43 173.964
0.6 0.43 537.764
0.61 0.43 253.32
0.62 0.43 349.912
0.63 0.43 213.417
0.64 0.43 458.446
0.65 0.43 295.039
0.66 0.43 413.358
0.67 0.43 399.399
0.68 0.43 254.299
0.69 0.43 275.537
0.7 0.43 313.335
0.71 0.43 227.468
0.72 0.43 257.218
0.73 0.43 267.011
0.74 0.43 189.639
0.75 0.43 225.186
0.76 0.43 114.973
0.77 0.43 238.924
0.78 0.43 194.746
0.79 0.43 107.014
0.8 0.43 215.782
0.81 0.43 138.443
0.82 0.43 109.185
0.83 0.43 207.575
0.84 0.43 117.005
0.85 0.43 90.8805
0.86 0.43 91.8898
0.87 0.43 369.071
0.88 0.43 141.546
0.89 0.43 183.763
0.9 0.43 70.8394
0.91 0.43 69.1697
0.92 0.43 70.7618
0.93 0.43 62.066
0.94 0.43 73.4226
0.95 0.43 48.8917
0.96 0.43 38.1243
0.97 0.43 40.4357
0.98 0.43 41.1959
0.99 0.43 41.0908
1 0.43 40.2693

0 0.44 748.83
0.01 0.44 751.931
0.02 0.44 706.603
0.03 0.44 717.11
0.04 0.44 717.073
0.05 0.44 782.625
0.06 0.44 787.639
0.07 0.44 754.875
0.08 0.44 724.152
0.09 0.44 646.895
0.1 0.44 555.097
0.11 0.44 554.984
0.12 0.44 579.07
0.13 0.44 609.494
0.14 0.44 563.657
0.15 0.44 516.699
0.16 0.44 444.526
0.17 0.44 362.265
0.18 0.44 299.013
0.19 0.44 254.572
0.2 0.44 189.841
0.21 0.44 167.748
0.22 0.44 125.65
0.23 0.44 82.64
0.24 0.44 65.2626
0.25 0.44 49.7133
0.26 0.44 63.6518
0.27 0.44 54.7574
0.28 0.44 41.186
0.29 0.44 61.7678
0.3 0.44 100.446
0.31 0.44 247.986
0.32 0.44 105.683
0.33 0.44 176.645
0.34 0.44 322.536
0.35 0.44 421.959
0.36 0.44 401.117
0.37 0.44 525.476
0.38 0.44 550.89
0.39 0.44 634.06
0.4 0.44 680.337
0.41 0.44 776.749
0.42 0.44 793.054
0.43 0.44 972.41
0.44 0.44 1048.51
0.45 0.44 956.553
0.46 0.44 1039.42
0.47 0.44 1142.75
0.48 0.44 1138.93
0.49 0.44 1208.07
0.5 0.44 1075.65
0.51 0.44 1029.31
0.52 0.44 1184.02
0.53 0.44 999.064
0.54 0.44 1004.58
0.55 0.44 940.687
0.56 0.44 780.936
0.57 0.44 912.364
0.58 0.44 762.691
0.59 0.44 233.577
0.6 0.44 339.102
0.61 0.44 531.37
0.62 0.44 378.145
0.63 0.44 215.079
0.64 0.44 177.431
0.65 0.44 224.643
0.66 0.44 387.562
0.67 0.44 422.92
0.68 0.44 461.415
0.69 0.44 183.706
0.7 0.44 175.475
0.71 0.44 411.44
0.72 0.44 224.166
0.73 0.44 237.014
0.74 0.44 226.932
0.75 0.44 192.244
0.76 0.44 197.213
0.77 0.44 110.503
0.78 0.44 287.571
0.79 0.44 304.164
0.8 0.44 107.177
0.81 0.44 315.928
0.82 0.44 168.344
0.83 0.44 111.202
0.84 0.44 92.255
0.85 0.44 109.929
0.86 0.44 481.801
0.87 0.44 190.098
0.88 0.44 310.14
0.89 0.44 90.1596
0.9 0.44 73.2977
0.91 0.44 121.86
0.92 0.44 74.0876
0.93 0.44 73.8276
0.94 0.44 62.066
0.95 0.44 70.1256
0.96 0.44 47.9774
0.97 0.44 35.8925
0.98 0.44 40.7084
0.99 0.44 40.1111
1 0.44 38.602

0 0.45 753.62
0.01 0.45 744.301
0.02 0.45 761.595
0.03 0.45 734.261
0.04 0.45 732.213
0.05 0.45 765.38
0.06 0.45 848.248
0.07 0.45 798.286
0.08 0.45 766.893
0.09 0.45 681.527
0.1 0.45 464.389
0.11 0.45 570.232
0.12 0.45 655.252
0.13 0.45 614.194
0.14 0.45 554.479
0.15 0.45 469.135
0.16 0.45 416.198
0.17 0.45 354.627
0.18 0.45 320.543
0.19 0.45 262.137
0.2 0.45 233.938
0.21 0.45 173.89
0.22 0.45 157.348
0.23 0.45 107.554
0.24 0.45 92.3219
0.25 0.45 85.14
0.26 0.45 40.9888
0.27 0.45 34.3696
0.28 0.45 28.2634
0.29 0.45 183.933
0.3 0.45 220.462
0.31 0.45 133.215
0.32 0.45 70.3814
0.33 0.45 200.495
0.34 0.45 197.851
0.35 0.45 253.758
0.36 0.45 310.257
0.37 0.45 457.243
0.38 0.45 488.725
0.39 0.45 555.501
0.4 0.45 658.991
0.41 0.45 720.205
0.42 0.45 804.841
0.43 0.45 822.616
0.44 0.45 994.893
0.45 0.45 1123.69
0.46 0.45 983.749
0.47 0.45 1142.07
0.48 0.45 1154.3
0.49 0.45 1196.04
0.5 0.45 1095.98
0.51 0.45 1050.07
0.52 0.45 1187.42
0.53 0.45 1139.41
0.54 0.45 1040.03
0.55 0.45 873.482
0.56 0.45 809.551
0.57 0.45 978.753
0.58 0.45 836.076
0.59 0.45 311.608
0.6 0.45 592.394
0.61 0.45 566.592
0.62 0.45 545.779
0.63 0.45 178.365
0.64 0.45 284.441
0.65 0.45 1345.1
0.66 0.45 227.158
0.67 0.45 309.612
0.68 0.45 367.731
0.69 0.45 313.395
0.7 0.45 181.148
0.71 0.45 167.679
0.72 0.45 258.222
0.73 0.45 220.801
0.74 0.45 225.254
0.75 0.45 172.253
0.76 0.45 226.922
0.77 0.45 204.8
0.78 0.45 109.455
0.79 0.45 243.362
0.8 0.45 228.498
0.81 0.45 105.872
0.82 0.45 204.24
0.83 0.45 235.561
0.84 0.45 117.968
0.85 0.45 86.7044
0.86 0.45 164.778
0.87 0.45 115.812
0.88 0.45 104.456
0.89 0.45 147.484
0.9 0.45 339.465
0.91 0.45 72.797
0.92 0.45 69.7708
0.93 0.45 75.8999
0.94 0.45 72.9193
0.95 0.45 61.642
0.96 0.45 69.7216
0.97 0.45 50.0841
0.98 0.45 36.6172
0.99 0.45 41.0951
1 0.45 40.5698

0 0.46 797.901
0.01 0.46 790.451
0.02 0.46 745.389
0.03 0.46 743.315
0.04 0.46 752.197
0.05 0.46 832.958
0.06 0.46 856.323
0.07 0.46 836.818
0.08 0.46 773.658
0.09 0.46 709.742
0.1 0.46 521.75
0.11 0.46 493.693
0.12 0.46 543.704
0.13 0.46 613.695
0.14 0.46 544.405
0.15 0.46 462.013
0.16 0.46 418.218
0.17 0.46 335.447
0.18 0.46 306.17
0.19 0.46 274.997
0.2 0.46 239.275
0.21 0.46 197.76
0.22 0.46 159.928
0.23 0.46 192.392
0.24 0.46 133.808
0.25 0.46 80.1981
0.26 0.46 67.2964
0.27 0.46 10.335
0.28 0.46 65.4768
0.29 0.46 218.969
0.3 0.46 180.447
0.31 0.46 140.938
0.32 0.46 114.076
0.33 0.46 199.258
0.34 0.46 194.93
0.35 0.46 392.891
0.36 0.46 389.578
0.37 0.46 416.717
0.38 0.46 437.856
0.39 0.46 572.73
0.4 0.46 622.157
0.41 0.46 723.924
0.42 0.46 744.199
0.43 0.46 780.182
0.44 0.46 965.703
0.45 0.46 1072.02
0.46 0.46 944.065
0.47 0.46 1125.19
0.48 0.46 1134.85
0.49 0.46 1151.88
0.5 0.46 1094.96
0.51 0.46 1085.35
0.52 0.46 1142.43
0.53 0.46 1142.21
0.54 0.46 970.664
0.55 0.46 867.37
0.56 0.46 996.125
0.57 0.46 776.885
0.58 0.46 980.324
0.59 0.46 395.11
0.6 0.46 327.018
0.61 0.46 351.027
0.62 0.46 256.882
0.63 0.46 181.832
0.64 0.46 283.257
0.65 0.46 338.945
0.66 0.46 328.326
0.67 0.46 371.615
0.68 0.46 433.22
0.69 0.46 438.945
0.7 0.46 334.053
0.71 0.46 179.946
0.72 0.46 261.373
0.73 0.46 250.621
0.74 0.46 200.315
0.75 0.46 207.196
0.76 0.46 373.329
0.77 0.46 236.716
0.78 0.46 217.265
0.79 0.46 103.28
0.8 0.46 107.468
0.81 0.46 227.705
0.82 0.46 185.059
0.83 0.46 106.749
0.84 0.46 203.668
0.85 0.46 295.166
0.86 0.46 99.0498
0.87 0.46 100.267
0.88 0.46 347.907
0.89 0.46 192.392
0.9 0.46 185.212
0.91 0.46 80.5128
0.92 0.46 74.7822
0.93 0.46 76.921
0.94 0.46 73.433
0.95 0.46 64.6829
0.96 0.46 63.5104
0.97 0.46 79.9166
0.98 0.46 49.9772
0.99 0.46 38.4663
1 0.46 43.5204

0 0.47 796.032
0.01 0.47 791.472
0.02 0.47 794.234
0.03 0.47 798.074
0.04 0.47 783.3
0.05 0.47 856.42
0.06 0.47 881.67
0.07 0.47 868.183
0.08 0.47 800.177
0.09 0.47 728.169
0.1 0.47 648.697
0.11 0.47 611.072
0.12 0.47 559.183
0.13 0.47 634.244
0.14 0.47 573.526
0.15 0.47 510.778
0.16 0.47 437.303
0.17 0.47 365.082
0.18 0.47 328.311
0.19 0.47 278.771
0.2 0.47 215.624
0.21 0.47 210.938
0.22 0.47 172.884
0.23 0.47 223.519
0.24 0.47 155.78
0.25 0.47 86.9063
0.26 0.47 144.704
0.27 0.47 77.1924
0.28 0.47 19.1738
0.29 0.47 224.257
0.3 0.47 171.402
0.31 0.47 91.1938
0.32 0.47 73.2477
0.33 0.47 205.01
0.34 0.47 221.14
0.35 0.47 255.64
0.36 0.47 419.683
0.37 0.47 348.081
0.38 0.47 356.191
0.39 0.47 526.798
0.4 0.47 600.1
0.41 0.47 730.041
0.42 0.47 750.246
0.43 0.47 790.278
0.44 0.47 812.848
0.45 0.47 867.944
0.46 0.47 1018.71
0.47 0.47 1133.76
0.48 0.47 1171.32
0.49 0.47 1175.33
0.5 0.47 1125.55
0.51 0.47 1049.8
0.52 0.47 1028.19
0.53 0.47 1128.97
0.54 0.47 1047.57
0.55 0.47 858.549
0.56 0.47 1003.21
0.57 0.47 788.835
0.58 0.47 798.656
0.59 0.47 883.418
0.6 0.47 379.438
0.61 0.47 438.506
0.62 0.47 249.917
0.63 0.47 443.242
0.64 0.47 276.206
0.65 0.47 435.239
0.66 0.47 334.769
0.67 0.47 376.457
0.68 0.47 318.197
0.69 0.47 245.451
0.7 0.47 317.023
0.71 0.47 318.558
0.72 0.47 177.346
0.73 0.47 291.593
0.74 0.47 297.411
0.75 0.47 207.901
0.76 0.47 200.416
0.77 0.47 246.364
0.78 0.47 204.795
0.79 0.47 229.578
0.8 0.47 103.507
0.81 0.47 104.858
0.82 0.47 222.674
0.83 0.47 199.804
0.84 0.47 196.141
0.85 0.47 204.457
0.86 0.47 240.147
0.87 0.47 149.691
0.88 0.47 130.865
0.89 0.47 264.628
0.9 0.47 89.1563
0.91 0.47 88.3261
0.92 0.47 82.908
0.93 0.47 79.1554
0.94 0.47 76.921
0.95 0.47 77.1919
0.96 0.47 63.8212
0.97 0.47 65.0726
0.98 0.47 75.3144
0.99 0.47 50.7515
1 0.47 40.7421

0 0.48 803.403
0.01 0.48 828.385
0.02 0.48 826.917
0.03 0.48 819.137
0.04 0.48 849.448
0.05 0.48 883.365
0.06 0.48 907.95
0.07 0.48 876.915
0.08 0.48 843.552
0.09 0.48 791.188
0.1 0.48 728.739
0.11 0.48 673.215
0.12 0.48 591.841
0.13 0.48 547.814
0.14 0.48 588.231
0.15 0.48 531.085
0.16 0.48 460.356
0.17 0.48 387.971
0.18 0.48 316.096
0.19 0.48 293.597
0.2 0.48 246.864
0.21 0.48 225.977
0.22 0.48 209.044
0.23 0.48 187.134
0.24 0.48 167.179
0.25 0.48 115.232
0.26 0.48 84.4678
0.27 0.48 90.8891
0.28 0.48 54.2707
0.29 0.48 37.0091
0.3 0.48 16.2792
0.31 0.48 86.3102
0.32 0.48 154.485
0.33 0.48 98.9072
0.34 0.48 315.821
0.35 0.48 362.37
0.36 0.48 429.69
0.37 0.48 290.771
0.38 0.48 441.888
0.39 0.48 536.56
0.4 0.48 576.656
0.41 0.48 716.292
0.42 0.48 768.75
0.43 0.48 778.082
0.44 0.48 813.731
0.45 0.48 883.672
0.46 0.48 1004.36
0.47 0.48 1105.69
0.48 0.48 1202.44
0.49 0.48 1253.27
0.5 0.48 1075.46
0.51 0.48 1188.31
0.52 0.48 1021.43
0.53 0.48 1003.72
0.54 0.48 1012.64
0.55 0.48 844.414
0.56 0.48 1005.91
0.57 0.48 817.208
0.58 0.48 820.175
0.59 0.48 648.408
0.6 0.48 797.395
0.61 0.48 192.319
0.62 0.48 474.27
0.63 0.48 288.282
0.64 0.48 252.533
0.65 0.48 299.927
0.66 0.48 426.96
0.67 0.48 221.429
0.68 0.48 350.549
0.69 0.48 342.632
0.7 0.48 243.579
0.71 0.48 355.06
0.72 0.48 302.125
0.73 0.48 170.083
0.74 0.48 236.577
0.75 0.48 268.02
0.76 0.48 186.632
0.77 0.48 243.171
0.78 0.48 340.747
0.79 0.48 394.155
0.8 0.48 275.018
0.81 0.48 98.8279
0.82 0.48 104.618
0.83 0.48 100.835
0.84 0.48 297.919
0.85 0.48 194.643
0.86 0.48 182.671
0.87 0.48 212.819
0.88 0.48 108.418
0.89 0.48 139.457
0.9 0.48 85.7494
0.91 0.48 90.9371
0.92 0.48 88.9298
0.93 0.48 88.4893
0.94 0.48 79.1554
0.95 0.48 79.8594
0.96 0.48 75.3228
0.97 0.48 63.8212
0.98 0.48 63.8861
0.99 0.48 70.6657
1 0.48 41.3313

0 0.49 804.415
0.01 0.49 854.187
0.02 0.49 856.975
0.03 0.49 851.932
0.04 0.49 909.912
0.05 0.49 928.165
0.06 0.49 963.814
0.07 0.49 937.875
0.08 0.49 937.234
0.09 0.49 867.082
0.1 0.49 750.381
0.11 0.49 698.243
0.12 0.49 598.778
0.13 0.49 539.255
0.14 0.49 596.786
0.15 0.49 564.91
0.16 0.49 462.145
0.17 0.49 370.443
0.18 0.49 354.271
0.19 0.49 271.265
0.2 0.49 234.442
0.21 0.49 214.559
0.22 0.49 242.905
0.23 0.49 201.432
0.24 0.49 220.904
0.25 0.49 94.3083
0.26 0.49 139.965
0.27 0.49 63.383
0.28 0.49 46.7203
0.29 0.49 22.4386
0.3 0.49 175.455
0.31 0.49 111.07
0.32 0.49 64.8803
0.33 0.49 149.168
0.34 0.49 268.799
0.35 0.49 362.652
0.36 0.49 395.492
0.37 0.49 473.644
0.38 0.49 347.093
0.39 0.49 485.571
0.4 0.49 559.71
0.41 0.49 632.847
0.42 0.49 770.809
0.43 0.49 786.843
0.44 0.49 808.393
0.45 0.49 829.935
0.46 0.49 873.572
0.47 0.49 1099.89
0.48 0.49 1197.76
0.49 0.49 1148.74
0.5 0.49 1147.53
0.51 0.49 1080.71
0.52 0.49 1055.18
0.53 0.49 1001.46
0.54 0.49 993.66
0.55 0.49 978.422
0.56 0.49 998.007
0.57 0.49 986.443
0.58 0.49 824.297
0.59 0.49 803.282
0.6 0.49 210.826
0.61 0.49 138.591
0.62 0.49 410.63
0.63 0.49 165.461
0.64 0.49 288.835
0.65 0.49 244.585
0.66 0.49 213.594
0.67 0.49 263.154
0.68 0.49 188.823
0.69 0.49 367.315
0.7 0.49 256.074
0.71 0.49 287.714
0.72 0.49 427.238
0.73 0.49 293.139
0.74 0.49 242.793
0.75 0.49 195.693
0.76 0.49 257.684
0.77 0.49 235.165
0.78 0.49 247.141
0.79 0.49 225.111
0.8 0.49 293.207
0.81 0.49 273.306
0.82 0.49 94.0031
0.83 0.49 242.534
0.84 0.49 99.6435
0.85 0.49 243.219
0.86 0.49 191.812
0.87 0.49 168.625
0.88 0.49 296.92
0.89 0.49 93.8045
0.9 0.49 93.6163
0.91 0.49 89.1061
0.92 0.49 91.5091
0.93 0.49 93.7202
0.94 0.49 85.0248
0.95 0.49 79.4111
0.96 0.49 79.8594
0.97 0.49 75.3228
0.98 0.49 65.5367
0.99 0.49 64.9345
1 0.49 83.3371

0 0.5 804.427
0.01 0.5 894.703
0.02 0.5 886.632
0.03 0.5 943.198
0.04 0.5 984.872
0.05 0.5 1065.78
0.06 0.5 1051.09
0.07 0.5 1034.21
0.08 0.5 975.235
0.09 0.5 870.386
0.1 0.5 774.86
0.11 0.5 728.681
0.12 0.5 639.112
0.13 0.5 559.581
0.14 0.5 490.33
0.15 0.5 551.737
0.16 0.5 446.811
0.17 0.5 381.887
0.18 0.5 329.72
0.19 0.5 312.365
0.2 0.5 273.603
0.21 0.5 230.286
0.22 0.5 233.377
0.23 0.5 232.313
0.24 0.5 198.103
0.25 0.5 114.592
0.26 0.5 99.2757
0.27 0.5 76.4279
0.28 0.5 79.8234
0.29 0.5 22.69
0.3 0.5 32.6343
0.31 0.5 32.7129
0.32 0.5 27.13
0.33 0.5 59.4783
0.34 0.5 194.97
0.35 0.5 238.057
0.36 0.5 364.257
0.37 0.5 443.981
0.38 0.5 504.019
0.39 0.5 483.198
0.4 0.5 611.826
0.41 0.5 646.604
0.42 0.5 775.919
0.43 0.5 787.14
0.44 0.5 810.758
0.45 0.5 803.122
0.46 0.5 817.515
0.47 0.5 1089.4
0.48 0.5 1145.6
0.49 0.5 1129.62
0.5 0.5 1128.61
0.51 0.5 1136.39
0.52 0.5 1049.26
0.53 0.5 989.021
0.54 0.5 954.483
0.55 0.5 1030.25
0.56 0.5 999.922
0.57 0.5 819.13
0.58 0.5 804.458
0.59 0.5 933.757
0.6 0.5 781.998
0.61 0.5 130.682
0.62 0.5 535.381
0.63 0.5 341.813
0.64 0.5 264.264
0.65 0.5 223.066
0.66 0.5 422.564
0.67 0.5 574.539
0.68 0.5 177.82
0.69 0.5 288.846
0.7 0.5 323.224
0.71 0.5 245.946
0.72 0.5 294.651
0.73 0.5 268.134
0.74 0.5 310.694
0.75 0.5 150.237
0.76 0.5 220.293
0.77 0.5 330.491
0.78 0.5 357.614
0.79 0.5 249.242
0.8 0.5 253.588
0.81 0.5 299.939
0.82 0.5 229.667
0.83 0.5 97.6999
0.84 0.5 193.034
0.85 0.5 100.195
0.86 0.5 199.556
0.87 0.5 267.117
0.88 0.5 169.303
0.89 0.5 310.416
0.9 0.5 96.6847
0.91 0.5 99.7135
0.92 0.5 97.0986
0.93 0.5 97.3306
0.94 0.5 90.4615
0.95 0.5 85.0248
0.96 0.5 79.4111
0.97 0.5 78.4889
0.98 0.5 74.2067
0.99 0.5 64.4456
1 0.5 64.5349

0 0.51 904.875
0.01 0.51 963.475
0.02 0.51 961.803
0.03 0.51 1034.44
0.04 0.51 1050.82
0.05 0.51 1058.26
0.06 0.51 1098.18
0.07 0.51 1046.73
0.08 0.51 978.153
0.09 0.51 898.163
0.1 0.51 835.06
0.11 0.51 771.053
0.12 0.51 689.65
0.13 0.51 624.997
0.14 0.51 530.415
0.15 0.51 531.069
0.16 0.51 492.895
0.17 0.51 396.236
0.18 0.51 321.008
0.19 0.51 313.329
0.2 0.51 301.866
0.21 0.51 255.819
0.22 0.51 241.462
0.23 0.51 220.254
0.24 0.51 246.816
0.25 0.51 175.801
0.26 0.51 124.137
0.27 0.51 64.2129
0.28 0.51 30.2844
0.29 0.51 29.0728
0.3 0.51 34.9757
0.31 0.51 19.9186
0.32 0.51 10.8436
0.33 0.51 44.4878
0.34 0.51 171.593
0.35 0.51 281.64
0.36 0.51 223.68
0.37 0.51 325.81
0.38 0.51 466.999
0.39 0.51 509.444
0.4 0.51 556.801
0.41 0.51 691.059
0.42 0.51 769.575
0.43 0.51 794.414
0.44 0.51 810.726
0.45 0.51 787.984
0.46 0.51 850.296
0.47 0.51 1062.72
0.48 0.51 1145.8
0.49 0.51 1143.1
0.5 0.51 1163.34
0.51 0.51 1199.55
0.52 0.51 1167.9
0.53 0.51 998.271
0.54 0.51 940.102
0.55 0.51 887.268
0.56 0.51 831.844
0.57 0.51 976.596
0.58 0.51 962.084
0.59 0.51 784.371
0.6 0.51 962.841
0.61 0.51 930.774
0.62 0.51 166.981
0.63 0.51 243.136
0.64 0.51 360.465
0.65 0.51 380.547
0.66 0.51 218.641
0.67 0.51 245.853
0.68 0.51 349.37
0.69 0.51 154.472
0.7 0.51 350.558
0.71 0.51 251.397
0.72 0.51 306.267
0.73 0.51 288.089
0.74 0.51 325.118
0.75 0.51 300.838
0.76 0.51 145.187
0.77 0.51 214.79
0.78 0.51 412.193
0.79 0.51 179.206
0.8 0.51 239.962
0.81 0.51 206.447
0.82 0.51 267.449
0.83 0.51 211.963
0.84 0.51 278.753
0.85 0.51 203.723
0.86 0.51 176.853
0.87 0.51 188.812
0.88 0.51 271.265
0.89 0.51 185.333
0.9 0.51 558.338
0.91 0.51 102.527
0.92 0.51 100.964
0.93 0.51 104.073
0.94 0.51 97.9094
0.95 0.51 93.4437
0.96 0.51 87.2343
0.97 0.51 80.1321
0.98 0.51 78.9325
0.99 0.51 76.2726
1 0.51 66.2423

0 0.52 939.843
0.01 0.52 1010.43
0.02 0.52 984.35
0.03 0.52 1040.05
0.04 0.52 1059.24
0.05 0.52 1070.24
0.06 0.52 1105.57
0.07 0.52 1063.19
0.08 0.52 1001.5
0.09 0.52 908.455
0.1 0.52 830.162
0.11 0.52 760.364
0.12 0.52 683.24
0.13 0.52 617.82
0.14 0.52 505.256
0.15 0.52 488.311
0.16 0.52 458.751
0.17 0.52 397.569
0.18 0.52 337.202
0.19 0.52 308.584
0.2 0.52 287.074
0.21 0.52 247.853
0.22 0.52 289.561
0.23 0.52 310.28
0.24 0.52 261.83
0.25 0.52 170.604
0.26 0.52 144.887
0.27 0.52 84.3539
0.28 0.52 62.7595
0.29 0.52 48.3091
0.3 0.52 32.9435
0.31 0.52 41.2146
0.32 0.52 75.8867
0.33 0.52 30.2504
0.34 0.52 109.717
0.35 0.52 138.74
0.36 0.52 323.6
0.37 0.52 317.529
0.38 0.52 387.796
0.39 0.52 434.526
0.4 0.52 550.596
0.41 0.52 626.451
0.42 0.52 731.605
0.43 0.52 788.128
0.44 0.52 794.7
0.45 0.52 790.028
0.46 0.52 824.824
0.47 0.52 1058.97
0.48 0.52 1077.1
0.49 0.52 1118.9
0.5 0.52 1111.3
0.51 0.52 1137.03
0.52 0.52 1087.45
0.53 0.52 1034.43
0.54 0.52 946.823
0.55 0.52 876.419
0.56 0.52 859.381
0.57 0.52 830.951
0.58 0.52 977.147
0.59 0.52 926.323
0.6 0.52 787.742
0.61 0.52 819.662
0.62 0.52 360.667
0.63 0.52 483.22
0.64 0.52 526.625
0.65 0.52 1399.55
0.66 0.52 402.392
0.67 0.52 250.768
0.68 0.52 268.769
0.69 0.52 302.658
0.7 0.52 261.5
0.71 0.52 228.24
0.72 0.52 408.563
0.73 0.52 255.582
0.74 0.52 269.786
0.75 0.52 300.279
0.76 0.52 313.131
0.77 0.52 138.601
0.78 0.52 215.076
0.79 0.52 187.41
0.8 0.52 225.141
0.81 0.52 247.543
0.82 0.52 321.011
0.83 0.52 280.193
0.84 0.52 190.794
0.85 0.52 228.075
0.86 0.52 94.7115
0.87 0.52 165.865
0.88 0.52 190.276
0.89 0.52 266.665
0.9 0.52 185.716
0.91 0.52 184.567
0.92 0.52 106.932
0.93 0.52 97.4813
0.94 0.52 99.0592
0.95 0.52 98.7884
0.96 0.52 91.7663
0.97 0.52 87.2343
0.98 0.52 80.1321
0.99 0.52 77.0558
1 0.52 73.4208

0 0.53 944.644
0.01 0.53 976.469
0.02 0.53 975.566
0.03 0.53 1022.92
0.04 0.53 1058.62
0.05 0.53 1110.83
0.06 0.53 1115.86
0.07 0.53 1063.7
0.08 0.53 992.978
0.09 0.53 922.829
0.1 0.53 842.269
0.11 0.53 761.772
0.12 0.53 700.682
0.13 0.53 617.246
0.14 0.53 552.49
0.15 0.53 456.934
0.16 0.53 436.054
0.17 0.53 377.569
0.18 0.53 329.299
0.19 0.53 317.692
0.2 0.53 279.075
0.21 0.53 244.847
0.22 0.53 255.191
0.23 0.53 236.325
0.24 0.53 249.517
0.25 0.53 205.69
0.26 0.53 168.393
0.27 0.53 142.759
0.28 0.53 78.3749
0.29 0.53 37.7384
0.3 0.53 57.0286
0.31 0.53 50.6135
0.32 0.53 51.1779
0.33 0.53 54.1
0.34 0.53 58.7454
0.35 0.53 179.785
0.36 0.53 249.93
0.37 0.53 335.135
0.38 0.53 364.148
0.39 0.53 433.142
0.4 0.53 534.629
0.41 0.53 628.262
0.42 0.53 696.747
0.43 0.53 758.725
0.44 0.53 778.406
0.45 0.53 801.53
0.46 0.53 867.1
0.47 0.53 1047.02
0.48 0.53 1086.29
0.49 0.53 1032.61
0.5 0.53 1110.1
0.51 0.53 1046.38
0.52 0.53 1160.77
0.53 0.53 1020.68
0.54 0.53 948.934
0.55 0.53 870.601
0.56 0.53 840.608
0.57 0.53 844.592
0.58 0.53 836.009
0.59 0.53 827.738
0.6 0.53 821.919
0.61 0.53 941.232
0.62 0.53 351.993
0.63 0.53 362.029
0.64 0.53 216.037
0.65 0.53 120.052
0.66 0.53 224.076
0.67 0.53 337.973
0.68 0.53 332.658
0.69 0.53 200.581
0.7 0.53 208.8
0.71 0.53 202.399
0.72 0.53 200.525
0.73 0.53 344.827
0.74 0.53 264.245
0.75 0.53 328.812
0.76 0.53 292.529
0.77 0.53 246.498
0.78 0.53 117.134
0.79 0.53 194.805
0.8 0.53 190.406
0.81 0.53 212.69
0.82 0.53 250.755
0.83 0.53 272.457
0.84 0.53 267.366
0.85 0.53 285.159
0.86 0.53 275.797
0.87 0.53 95.3849
0.88 0.53 233.547
0.89 0.53 113.688
0.9 0.53 210.454
0.91 0.53 186.468
0.92 0.53 174.723
0.93 0.53 163.4
0.94 0.53 95.7847
0.95 0.53 100.682
0.96 0.53 97.8046
0.97 0.53 92.9404
0.98 0.53 88.5825
0.99 0.53 80.3178
1 0.53 77.558

0 0.54 966.53
0.01 0.54 1011.77
0.02 0.54 1022.48
0.03 0.54 1013.71
0.04 0.54 1013.93
0.05 0.54 1125.85
0.06 0.54 1120.29
0.07 0.54 1100.04
0.08 0.54 982.256
0.09 0.54 915.846
0.1 0.54 840.97
0.11 0.54 767.367
0.12 0.54 694.756
0.13 0.54 633.189
0.14 0.54 504.331
0.15 0.54 453.139
0.16 0.54 398.318
0.17 0.54 396.059
0.18 0.54 351.541
0.19 0.54 316.346
0.2 0.54 302.251
0.21 0.54 267.048
0.22 0.54 278.769
0.23 0.54 271.377
0.24 0.54 229.065
0.25 0.54 217.924
0.26 0.54 190.737
0.27 0.54 103.969
0.28 0.54 56.1493
0.29 0.54 27.7286
0.3 0.54 32.3406
0.31 0.54 36.3662
0.32 0.54 15.7152
0.33 0.54 54.1604
0.34 0.54 46.4651
0.35 0.54 90.6909
0.36 0.54 251.984
0.37 0.54 334.807
0.38 0.54 383.4
0.39 0.54 435.364
0.4 0.54 488.941
0.41 0.54 610.5
0.42 0.54 711.711
0.43 0.54 783.823
0.44 0.54 794.341
0.45 0.54 782.166
0.46 0.54 815.483
0.47 0.54 1023.77
0.48 0.54 1066.94
0.49 0.54 1065.55
0.5 0.54 1184.59
0.51 0.54 1177.15
0.52 0.54 1166.3
0.53 0.54 976.435
0.54 0.54 1020.18
0.55 0.54 882.23
0.56 0.54 856.931
0.57 0.54 809.221
0.58 0.54 799.406
0.59 0.54 923.994
0.6 0.54 799.21
0.61 0.54 766.287
0.62 0.54 833.009
0.63 0.54 338.102
0.64 0.54 349.454
0.65 0.54 523.771
0.66 0.54 342.215
0.67 0.54 293.354
0.68 0.54 256.5
0.69 0.54 308.591
0.7 0.54 327.988
0.71 0.54 147.799
0.72 0.54 228.617
0.73 0.54 285.669
0.74 0.54 261.246
0.75 0.54 256.713
0.76 0.54 330.891
0.77 0.54 243.044
0.78 0.54 280.547
0.79 0.54 313.977
0.8 0.54 211.378
0.81 0.54 249.197
0.82 0.54 191.696
0.83 0.54 251.298
0.84 0.54 239.154
0.85 0.54 272.384
0.86 0.54 228.94
0.87 0.54 217.878
0.88 0.54 265.812
0.89 0.54 111.291
0.9 0.54 270.868
0.91 0.54 118.484
0.92 0.54 354.932
0.93 0.54 187.939
0.94 0.54 104.859
0.95 0.54 98.1385
0.96 0.54 100.017
0.97 0.54 96.9755
0.98 0.54 94.6213
0.99 0.54 87.0047
1 0.54 80.6515

0 0.55 953.639
0.01 0.55 1023.85
0.02 0.55 1002.03
0.03 0.55 1042.23
0.04 0.55 1046.62
0.05 0.55 1121.71
0.06 0.55 1147.59
0.07 0.55 1058.43
0.08 0.55 964.747
0.09 0.55 915.07
0.1 0.55 831.411
0.11 0.55 768.618
0.12 0.55 701.431
0.13 0.55 636.77
0.14 0.55 516.505
0.15 0.55 449.069
0.16 0.55 409.589
0.17 0.55 395.818
0.18 0.55 361.471
0.19 0.55 320.598
0.2 0.55 314.808
0.21 0.55 276.636
0.22 0.55 255.936
0.23 0.55 265.577
0.24 0.55 276.172
0.25 0.55 232.594
0.26 0.55 198.811
0.27 0.55 137.653
0.28 0.55 100.658
0.29 0.55 26.6524
0.3 0.55 64.9461
0.31 0.55 88.4694
0.32 0.55 21.7379
0.33 0.55 16.6095
0.34 0.55 66.1826
0.35 0.55 103.062
0.36 0.55 270.096
0.37 0.55 340.225
0.38 0.55 307.895
0.39 0.55 408.122
0.4 0.55 450.244
0.41 0.55 567.383
0.42 0.55 677.22
0.43 0.55 791.439
0.44 0.55 803.473
0.45 0.55 762.322
0.46 0.55 762.328
0.47 0.55 977.037
0.48 0.55 1044.38
0.49 0.55 1064.82
0.5 0.55 1114.08
0.51 0.55 1171.89
0.52 0.55 1170.59
0.53 0.55 1080.46
0.54 0.55 918.576
0.55 0.55 940.762
0.56 0.55 917.444
0.57 0.55 822.264
0.58 0.55 790.754
0.59 0.55 804.316
0.6 0.55 841.012
0.61 0.55 789.225
0.62 0.55 792.272
0.63 0.55 255.333
0.64 0.55 293.14
0.65 0.55 509.833
0.66 0.55 330.251
0.67 0.55 193.345
0.68 0.55 168.255
0.69 0.55 264.631
0.7 0.55 258.054
0.71 0.55 264.388
0.72 0.55 225.375
0.73 0.55 183.328
0.74 0.55 362.672
0.75 0.55 257.632
0.76 0.55 312.866
0.77 0.55 300.641
0.78 0.55 261.775
0.79 0.55 236.334
0.8 0.55 298.686
0.81 0.55 214.849
0.82 0.55 269.553
0.83 0.55 204.726
0.84 0.55 224.135
0.85 0.55 219.537
0.86 0.55 212.101
0.87 0.55 221.294
0.88 0.55 217.001
0.89 0.55 388.071
0.9 0.55 111.212
0.91 0.55 269.766
0.92 0.55 158.489
0.93 0.55 244.316
0.94 0.55 309.889
0.95 0.55 104.967
0.96 0.55 69.9225
0.97 0.55 99.503
0.98 0.55 97.7871
0.99 0.55 94.6213
1 0.55 88.5774

0 0.56 979.933
0.01 0.56 1028.87
0.02 0.56 1012.56
0.03 0.56 1042.28
0.04 0.56 1028.52
0.05 0.56 1144.67
0.06 0.56 1140.9
0.07 0.56 1083.67
0.08 0.56 981.046
0.09 0.56 906.674
0.1 0.56 835.008
0.11 0.56 775.716
0.12 0.56 679.287
0.13 0.56 592.705
0.14 0.56 490.709
0.15 0.56 438.587
0.16 0.56 408.039
0.17 0.56 402.873
0.18 0.56 364.004
0.19 0.56 314.797
0.2 0.56 311.877
0.21 0.56 287.321
0.22 0.56 273.831
0.23 0.56 243.062
0.24 0.56 283.184
0.25 0.56 217.089
0.26 0.56 249.391
0.27 0.56 178.647
0.28 0.56 107.822
0.29 0.56 103.041
0.3 0.56 23.0049
0.31 0.56 45.5786
0.32 0.56 46.3502
0.33 0.56 16.7473
0.34 0.56 37.2876
0.35 0.56 90.8312
0.36 0.56 210.352
0.37 0.56 261.053
0.38 0.56 270.485
0.39 0.56 403.763
0.4 0.56 442.208
0.41 0.56 532.556
0.42 0.56 625.47
0.43 0.56 726.242
0.44 0.56 801.313
0.45 0.56 761.591
0.46 0.56 799.155
0.47 0.56 998.808
0.48 0.56 1038.59
0.49 0.56 1033.62
0.5 0.56 1128.76
0.51 0.56 1145.01
0.52 0.56 1128.55
0.53 0.56 1143.84
0.54 0.56 1069.24
0.55 0.56 858.668
0.56 0.56 831.247
0.57 0.56 839.21
0.58 0.56 824.812
0.59 0.56 849.296
0.6 0.56 846.324
0.61 0.56 790.566
0.62 0.56 756.193
0.63 0.56 626.527
0.64 0.56 315.59
0.65 0.56 365.262
0.66 0.56 307.991
0.67 0.56 260.052
0.68 0.56 175.518
0.69 0.56 259.23
0.7 0.56 270.468
0.71 0.56 141.151
0.72 0.56 243.239
0.73 0.56 310.296
0.74 0.56 300.745
0.75 0.56 316.731
0.76 0.56 266.894
0.77 0.56 280.433
0.78 0.56 293.179
0.79 0.56 222.248
0.8 0.56 357.804
0.81 0.56 267.404
0.82 0.56 171.191
0.83 0.56 182.222
0.84 0.56 224.23
0.85 0.56 303.417
0.86 0.56 234.765
0.87 0.56 559.041
0.88 0.56 216.313
0.89 0.56 176.2
0.9 0.56 105.786
0.91 0.56 114.324
0.92 0.56 269.732
0.93 0.56 223.444
0.94 0.56 144.935
0.95 0.56 296.889
0.96 0.56 102.8
0.97 0.56 70.0351
0.98 0.56 98.4447
0.99 0.56 96.9789
1 0.56 93.5453

0 0.57 960.841
0.01 0.57 1028.65
0.02 0.57 1002.16
0.03 0.57 1063.9
0.04 0.57 1065.31
0.05 0.57 1109.06
0.06 0.57 1124.72
0.07 0.57 1056.74
0.08 0.57 948.43
0.09 0.57 888.755
0.1 0.57 816.202
0.11 0.57 747.776
0.12 0.57 682.24
0.13 0.57 619.914
0.14 0.57 525.093
0.15 0.57 467.419
0.16 0.57 467.412
0.17 0.57 441.372
0.18 0.57 394.302
0.19 0.57 341.728
0.2 0.57 317.658
0.21 0.57 301.64
0.22 0.57 290.604
0.23 0.57 259.559
0.24 0.57 288.444
0.25 0.57 260.295
0.26 0.57 246.4
0.27 0.57 196.404
0.28 0.57 125.014
0.29 0.57 65.9094
0.3 0.57 61.3755
0.31 0.57 7.48953
0.32 0.57 29.4774
0.33 0.57 26.791
0.34 0.57 42.2867
0.35 0.57 30.3188
0.36 0.57 116.179
0.37 0.57 179.794
0.38 0.57 265.191
0.39 0.57 343
0.4 0.57 369.291
0.41 0.57 486.293
0.42 0.57 644.478
0.43 0.57 671.448
0.44 0.57 803.089
0.45 0.57 805.399
0.46 0.57 807.398
0.47 0.57 968.259
0.48 0.57 1015
0.49 0.57 1028.72
0.5 0.57 1106.18
0.51 0.57 1173.22
0.52 0.57 1115.77
0.53 0.57 1128.26
0.54 0.57 977.131
0.55 0.57 994.319
0.56 0.57 815.218
0.57 0.57 842.721
0.58 0.57 801.494
0.59 0.57 817.305
0.6 0.57 865.251
0.61 0.57 816.431
0.62 0.57 64.0698
0.63 0.57 482.285
0.64 0.57 321.77
0.65 0.57 348.739
0.66 0.57 288.073
0.67 0.57 279.212
0.68 0.57 281.217
0.69 0.57 244.104
0.7 0.57 223.551
0.71 0.57 144.031
0.72 0.57 319.869
0.73 0.57 634.556
0.74 0.57 317.949
0.75 0.57 357.042
0.76 0.57 284.255
0.77 0.57 298.556
0.78 0.57 199.965
0.79 0.57 263.142
0.8 0.57 229.022
0.81 0.57 211.415
0.82 0.57 184.403
0.83 0.57 188.417
0.84 0.57 293.753
0.85 0.57 286.033
0.86 0.57 120.502
0.87 0.57 246.667
0.88 0.57 460.002
0.89 0.57 218.963
0.9 0.57 183.001
0.91 0.57 107.622
0.92 0.57 123.496
0.93 0.57 274.334
0.94 0.57 220.903
0.95 0.57 337.569
0.96 0.57 174.717
0.97 0.57 83.3241
0.98 0.57 194.009
0.99 0.57 98.0407
1 0.57 68.7058

0 0.58 975.959
0.01 0.58 1008.43
0.02 0.58 1011.12
0.03 0.58 1038.24
0.04 0.58 1052.83
0.05 0.58 1131.18
0.06 0.58 1089.34
0.07 0.58 1043.19
0.08 0.58 969.867
0.09 0.58 882.531
0.1 0.58 842.486
0.11 0.58 736.174
0.12 0.58 686.378
0.13 0.58 619.627
0.14 0.58 527.445
0.15 0.58 461.286
0.16 0.58 431.301
0.17 0.58 447.279
0.18 0.58 408.558
0.19 0.58 328.806
0.2 0.58 353.746
0.21 0.58 315.88
0.22 0.58 299.861
0.23 0.58 294.708
0.24 0.58 283.308
0.25 0.58 295.584
0.26 0.58 252.117
0.27 0.58 191.322
0.28 0.58 126.284
0.29 0.58 93.2165
0.3 0.58 96.5372
0.31 0.58 26.8154
0.32 0.58 26.2047
0.33 0.58 36.7777
0.34 0.58 20.2689
0.35 0.58 28.879
0.36 0.58 96.2185
0.37 0.58 164.983
0.38 0.58 225.378
0.39 0.58 306.959
0.4 0.58 363.335
0.41 0.58 465.159
0.42 0.58 600.454
0.43 0.58 642.857
0.44 0.58 779.991
0.45 0.58 825.969
0.46 0.58 932.629
0.47 0.58 962.332
0.48 0.58 1011.36
0.49 0.58 1010.96
0.5 0.58 1118.04
0.51 0.58 1132.87
0.52 0.58 1137.4
0.53 0.58 1031.23
0.54 0.58 1077.65
0.55 0.58 1017.03
0.56 0.58 969.284
0.57 0.58 819.91
0.58 0.58 834.753
0.59 0.58 800.538
0.6 0.58 832.553
0.61 0.58 841.728
0.62 0.58 809.301
0.63 0.58 428.815
0.64 0.58 247.521
0.65 0.58 306.203
0.66 0.58 358.3
0.67 0.58 293.393
0.68 0.58 255.269
0.69 0.58 196.325
0.7 0.58 259.533
0.71 0.58 337.812
0.72 0.58 332.171
0.73 0.58 318.157
0.74 0.58 603.625
0.75 0.58 235.72
0.76 0.58 428.24
0.77 0.58 225.689
0.78 0.58 323.42
0.79 0.58 270.25
0.8 0.58 323.119
0.81 0.58 243.246
0.82 0.58 215.374
0.83 0.58 192.511
0.84 0.58 176.623
0.85 0.58 168.535
0.86 0.58 208.365
0.87 0.58 124.524
0.88 0.58 254.294
0.89 0.58 213.702
0.9 0.58 254.815
0.91 0.58 236.052
0.92 0.58 260.545
0.93 0.58 117.118
0.94 0.58 277.275
0.95 0.58 181.52
0.96 0.58 428.668
0.97 0.58 169.041
0.98 0.58 76.1469
0.99 0.58 253.451
1 0.58 100.683

0 0.59 957.412
0.01 0.59 997.664
0.02 0.59 990.287
0.03 0.59 1049.63
0.04 0.59 1075.06
0.05 0.59 1115.49
0.06 0.59 1081.7
0.07 0.59 1018.93
0.08 0.59 946.605
0.09 0.59 868.633
0.1 0.59 833.739
0.11 0.59 731.206
0.12 0.59 703.927
0.13 0.59 656.968
0.14 0.59 560.897
0.15 0.59 470.307
0.16 0.59 431.013
0.17 0.59 456.031
0.18 0.59 424.135
0.19 0.59 384.246
0.2 0.59 332.433
0.21 0.59 305.784
0.22 0.59 311.241
0.23 0.59 304.196
0.24 0.59 297.57
0.25 0.59 295.521
0.26 0.59 250.906
0.27 0.59 189.42
0.28 0.59 160.832
0.29 0.59 116.185
0.3 0.59 74.6423
0.31 0.59 33.5265
0.32 0.59 24.5354
0.33 0.59 9.79864
0.34 0.59 52.2054
0.35 0.59 42.5269
0.36 0.59 72.8623
0.37 0.59 157.262
0.38 0.59 239.938
0.39 0.59 313.919
0.4 0.59 429.32
0.41 0.59 422.15
0.42 0.59 550.406
0.43 0.59 620.964
0.44 0.59 828.481
0.45 0.59 881.149
0.46 0.59 866.917
0.47 0.59 972.287
0.48 0.59 1010.8
0.49 0.59 1021.72
0.5 0.59 1085.21
0.51 0.59 1153.92
0.52 0.59 1163.22
0.53 0.59 1053.38
0.54 0.59 1084.16
0.55 0.59 925.763
0.56 0.59 962.48
0.57 0.59 938.453
0.58 0.59 807.779
0.59 0.59 823.353
0.6 0.59 876.668
0.61 0.59 828.165
0.62 0.59 582.875
0.63 0.59 368.345
0.64 0.59 346.566
0.65 0.59 352.299
0.66 0.59 304.887
0.67 0.59 513.738
0.68 0.59 228.891
0.69 0.59 235.657
0.7 0.59 257.283
0.71 0.59 123.975
0.72 0.59 330.692
0.73 0.59 321.963
0.74 0.59 313.428
0.75 0.59 293.162
0.76 0.59 364.397
0.77 0.59 257.776
0.78 0.59 268.786
0.79 0.59 263.041
0.8 0.59 352.463
0.81 0.59 164.45
0.82 0.59 221.167
0.83 0.59 232.254
0.84 0.59 212.42
0.85 0.59 258.253
0.86 0.59 397.002
0.87 0.59 195.27
0.88 0.59 263.095
0.89 0.59 93.9541
0.9 0.59 192.197
0.91 0.59 266.167
0.92 0.59 234.188
0.93 0.59 134.491
0.94 0.59 118.828
0.95 0.59 246.549
0.96 0.59 232.84
0.97 0.59 172.97
0.98 0.59 210.242
0.99 0.59 104.962
1 0.59 203.856

0 0.6 991.992
0.01 0.6 1002.03
0.02 0.6 997.481
0.03 0.6 1035.07
0.04 0.6 1059.79
0.05 0.6 1093.85
0.06 0.6 1068.09
0.07 0.6 1001.83
0.08 0.6 937.474
0.09 0.6 882.654
0.1 0.6 822.106
0.11 0.6 709.988
0.12 0.6 704.821
0.13 0.6 668.298
0.14 0.6 551.716
0.15 0.6 482.909
0.16 0.6 428.517
0.17 0.6 451.941
0.18 0.6 452.471
0.19 0.6 417.669
0.2 0.6 364.258
0.21 0.6 302.462
0.22 0.6 316.835
0.23 0.6 309.239
0.24 0.6 300.834
0.25 0.6 284.385
0.26 0.6 250.381
0.27 0.6 196.413
0.28 0.6 160.418
0.29 0.6 124.743
0.3 0.6 81.3728
0.31 0.6 44.9597
0.32 0.6 20.6061
0.33 0.6 49.5022
0.34 0.6 35.2953
0.35 0.6 53.3691
0.36 0.6 108.749
0.37 0.6 175.928
0.38 0.6 316.148
0.39 0.6 373.463
0.4 0.6 324.577
0.41 0.6 455.654
0.42 0.6 484.85
0.43 0.6 659.907
0.44 0.6 778.081
0.45 0.6 907.888
0.46 0.6 906.891
0.47 0.6 970.861
0.48 0.6 975.24
0.49 0.6 999.26
0.5 0.6 1054.07
0.51 0.6 1151.23
0.52 0.6 1123.43
0.53 0.6 1066.46
0.54 0.6 1010.26
0.55 0.6 1018.6
0.56 0.6 979.245
0.57 0.6 934.944
0.58 0.6 821.35
0.59 0.6 823.77
0.6 0.6 827.248
0.61 0.6 822.103
0.62 0.6 453.44
0.63 0.6 285.67
0.64 0.6 468.244
0.65 0.6 170.508
0.66 0.6 468.446
0.67 0.6 245.709
0.68 0.6 124.423
0.69 0.6 269.04
0.7 0.6 163.685
0.71 0.6 204.827
0.72 0.6 208.779
0.73 0.6 326.945
0.74 0.6 316.497
0.75 0.6 311.23
0.76 0.6 293.695
0.77 0.6 229.42
0.78 0.6 270.647
0.79 0.6 265.355
0.8 0.6 247.239
0.81 0.6 367.226
0.82 0.6 197.447
0.83 0.6 210.767
0.84 0.6 241.473
0.85 0.6 244.486
0.86 0.6 226.114
0.87 0.6 209.218
0.88 0.6 281.082
0.89 0.6 186.043
0.9 0.6 387.311
0.91 0.6 206.173
0.92 0.6 233.018
0.93 0.6 170.948
0.94 0.6 187.652
0.95 0.6 119.552
0.96 0.6 260.009
0.97 0.6 201.464
0.98 0.6 285.538
0.99 0.6 265.28
1 0.6 138.311

0 0.61 965.687
0.01 0.61 997.837
0.02 0.61 999.164
0.03 0.61 1042.99
0.04 0.61 1033.74
0.05 0.61 1043.84
0.06 0.61 1022.67
0.07 0.61 986.239
0.08 0.61 945.92
0.09 0.61 887.314
0.1 0.61 853.248
0.11 0.61 766.312
0.12 0.61 726.101
0.13 0.61 673.799
0.14 0.61 569.748
0.15 0.61 487.082
0.16 0.61 467.768
0.17 0.61 490.993
0.18 0.61 434.59
0.19 0.61 446.272
0.2 0.61 401.208
0.21 0.61 353.286
0.22 0.61 345.693
0.23 0.61 327.599
0.24 0.61 310.22
0.25 0.61 296.348
0.26 0.61 261.749
0.27 0.61 206.276
0.28 0.61 161.967
0.29 0.61 132.577
0.3 0.61 127.157
0.31 0.61 51.2323
0.32 0.61 43.2337
0.33 0.61 26.9339
0.34 0.61 42.529
0.35 0.61 32.4798
0.36 0.61 54.6848
0.37 0.61 130.915
0.38 0.61 178.877
0.39 0.61 238.147
0.4 0.61 302.086
0.41 0.61 424.534
0.42 0.61 429.217
0.43 0.61 591.199
0.44 0.61 803.32
0.45 0.61 950.001
0.46 0.61 896.722
0.47 0.61 988.291
0.48 0.61 948.124
0.49 0.61 996.463
0.5 0.61 1082.93
0.51 0.61 1158.53
0.52 0.61 1113.1
0.53 0.61 1069.53
0.54 0.61 1009.14
0.55 0.61 1010.67
0.56 0.61 975.567
0.57 0.61 951.041
0.58 0.61 818.714
0.59 0.61 982.521
0.6 0.61 834.918
0.61 0.61 852.596
0.62 0.61 814.361
0.63 0.61 556.968
0.64 0.61 155.221
0.65 0.61 510.624
0.66 0.61 638.989
0.67 0.61 275.059
0.68 0.61 498.881
0.69 0.61 213.034
0.7 0.61 407.326
0.71 0.61 168.313
0.72 0.61 280.364
0.73 0.61 331.673
0.74 0.61 324.693
0.75 0.61 311.062
0.76 0.61 296.146
0.77 0.61 291.668
0.78 0.61 187.191
0.79 0.61 272.697
0.8 0.61 263.271
0.81 0.61 299.262
0.82 0.61 283.802
0.83 0.61 295.206
0.84 0.61 360.596
0.85 0.61 323.829
0.86 0.61 210.121
0.87 0.61 162.875
0.88 0.61 214.246
0.89 0.61 187.92
0.9 0.61 202.323
0.91 0.61 302.18
0.92 0.61 234.039
0.93 0.61 193.633
0.94 0.61 245.257
0.95 0.61 258.32
0.96 0.61 115.339
0.97 0.61 214.236
0.98 0.61 219.47
0.99 0.61 213.584
1 0.61 177.035

0 0.62 948.594
0.01 0.62 966.071
0.02 0.62 957.762
0.03 0.62 1002.95
0.04 0.62 1011.31
0.05 0.62 1024.84
0.06 0.62 1035.73
0.07 0.62 993.033
0.08 0.62 954.805
0.09 0.62 897.751
0.1 0.62 864.211
0.11 0.62 785.836
0.12 0.62 730.423
0.13 0.62 686.799
0.14 0.62 606.291
0.15 0.62 506.69
0.16 0.62 472.977
0.17 0.62 521.915
0.18 0.62 482.271
0.19 0.62 391.343
0.2 0.62 402.996
0.21 0.62 337.161
0.22 0.62 341.013
0.23 0.62 327.715
0.24 0.62 325.533
0.25 0.62 312.451
0.26 0.62 274.512
0.27 0.62 215.847
0.28 0.62 184.239
0.29 0.62 143.941
0.3 0.62 116.579
0.31 0.62 75.0074
0.32 0.62 27.4383
0.33 0.62 38.7598
0.34 0.62 51.2095
0.35 0.62 61.1837
0.36 0.62 77.5126
0.37 0.62 82.9089
0.38 0.62 161.971
0.39 0.62 291.079
0.4 0.62 285.955
0.41 0.62 323.431
0.42 0.62 503.382
0.43 0.62 583.625
0.44 0.62 700.508
0.45 0.62 965.349
0.46 0.62 997.397
0.47 0.62 961.482
0.48 0.62 938.528
0.49 0.62 972.451
0.5 0.62 1060.74
0.51 0.62 1111.82
0.52 0.62 1122.64
0.53 0.62 1076.99
0.54 0.62 1016.74
0.55 0.62 988.179
0.56 0.62 969.456
0.57 0.62 933.641
0.58 0.62 978.517
0.59 0.62 827.376
0.6 0.62 858.927
0.61 0.62 849.336
0.62 0.62 798.037
0.63 0.62 412.423
0.64 0.62 450.715
0.65 0.62 469.062
0.66 0.62 470.504
0.67 0.62 246.785
0.68 0.62 176.822
0.69 0.62 466.018
0.7 0.62 285.584
0.71 0.62 134.321
0.72 0.62 170.567
0.73 0.62 302.478
0.74 0.62 334.3
0.75 0.62 321.123
0.76 0.62 299.904
0.77 0.62 301.312
0.78 0.62 288.654
0.79 0.62 159.513
0.8 0.62 260.842
0.81 0.62 306.466
0.82 0.62 340.358
0.83 0.62 381.709
0.84 0.62 249.291
0.85 0.62 159.99
0.86 0.62 288.409
0.87 0.62 177.889
0.88 0.62 226.246
0.89 0.62 205.261
0.9 0.62 565.332
0.91 0.62 178.649
0.92 0.62 312.051
0.93 0.62 181.447
0.94 0.62 216.251
0.95 0.62 248.876
0.96 0.62 229.497
0.97 0.62 138.411
0.98 0.62 248.228
0.99 0.62 203.47
1 0.62 248.403

0 0.63 934.395
0.01 0.63 978.553
0.02 0.63 944.415
0.03 0.63 990.829
0.04 0.63 1009.51
0.05 0.63 1019.53
0.06 0.63 999.844
0.07 0.63 989.38
0.08 0.63 943.247
0.09 0.63 925.066
0.1 0.63 870.488
0.11 0.63 788.422
0.12 0.63 749.52
0.13 0.63 715.575
0.14 0.63 624.181
0.15 0.63 515.034
0.16 0.63 485.016
0.17 0.63 523.94
0.18 0.63 470.722
0.19 0.63 391.55
0.2 0.63 411.525
0.21 0.63 377.843
0.22 0.63 354.337
0.23 0.63 338.779
0.24 0.63 340.425
0.25 0.63 329.744
0.26 0.63 289.96
0.27 0.63 212.89
0.28 0.63 196.362
0.29 0.63 155.251
0.3 0.63 114.87
0.31 0.63 83.2692
0.32 0.63 43.6751
0.33 0.63 62.7653
0.34 0.63 32.8196
0.35 0.63 47.8479
0.36 0.63 57.24
0.37 0.63 110.743
0.38 0.63 184.093
0.39 0.63 227.786
0.4 0.63 291.016
0.41 0.63 323.562
0.42 0.63 397.265
0.43 0.63 614.196
0.44 0.63 723.223
0.45 0.63 973.446
0.46 0.63 1034.27
0.47 0.63 979.309
0.48 0.63 963.587
0.49 0.63 978.076
0.5 0.63 1041.48
0.51 0.63 1088.32
0.52 0.63 1141.82
0.53 0.63 1080.92
0.54 0.63 1027.47
0.55 0.63 973.116
0.56 0.63 955.572
0.57 0.63 982.025
0.58 0.63 953.422
0.59 0.63 952.976
0.6 0.63 880.888
0.61 0.63 818.626
0.62 0.63 766.303
0.63 0.63 16.8539
0.64 0.63 50.3874
0.65 0.63 521.991
0.66 0.63 348.18
0.67 0.63 434.434
0.68 0.63 532.215
0.69 0.63 416.715
0.7 0.63 156.215
0.71 0.63 383.579
0.72 0.63 374.429
0.73 0.63 335.635
0.74 0.63 339.134
0.75 0.63 316.946
0.76 0.63 295.662
0.77 0.63 290.4
0.78 0.63 291.547
0.79 0.63 280.978
0.8 0.63 360.345
0.81 0.63 261.241
0.82 0.63 275.045
0.83 0.63 206.888
0.84 0.63 246.54
0.85 0.63 176.128
0.86 0.63 207.498
0.87 0.63 216.024
0.88 0.63 228.978
0.89 0.63 165.352
0.9 0.63 209.536
0.91 0.63 274.684
0.92 0.63 156.861
0.93 0.63 228.894
0.94 0.63 185.648
0.95 0.63 221.077
0.96 0.63 219.421
0.97 0.63 223.864
0.98 0.63 272.319
0.99 0.63 219.309
1 0.63 261.598

0 0.64 960.242
0.01 0.64 971.781
0.02 0.64 954.562
0.03 0.64 969.93
0.04 0.64 981.412
0.05 0.64 1013.74
0.06 0.64 1024.01
0.07 0.64 991.639
0.08 0.64 957.877
0.09 0.64 924.086
0.1 0.64 872.992
0.11 0.64 794.266
0.12 0.64 758.087
0.13 0.64 712.387
0.14 0.64 628.501
0.15 0.64 577.303
0.16 0.64 502.9
0.17 0.64 543.889
0.18 0.64 496.256
0.19 0.64 481.518
0.2 0.64 452.998
0.21 0.64 398.155
0.22 0.64 373.029
0.23 0.64 363.68
0.24 0.64 347.036
0.25 0.64 343.246
0.26 0.64 289.527
0.27 0.64 233.639
0.28 0.64 207.887
0.29 0.64 176.908
0.3 0.64 113.783
0.31 0.64 61.2157
0.32 0.64 66.447
0.33 0.64 46.5721
0.34 0.64 18.1149
0.35 0.64 48.1531
0.36 0.64 54.182
0.37 0.64 102.594
0.38 0.64 181.242
0.39 0.64 207.763
0.4 0.64 285.499
0.41 0.64 318.213
0.42 0.64 432.725
0.43 0.64 552.058
0.44 0.64 674.831
0.45 0.64 903.926
0.46 0.64 1007.18
0.47 0.64 929.202
0.48 0.64 963.599
0.49 0.64 986.747
0.5 0.64 1070.88
0.51 0.64 1090.92
0.52 0.64 1131.04
0.53 0.64 1093.24
0.54 0.64 1034.5
0.55 0.64 988.021
0.56 0.64 979.37
0.57 0.64 937.057
0.58 0.64 816.023
0.59 0.64 973.865
0.6 0.64 873.443
0.61 0.64 840.779
0.62 0.64 815.666
0.63 0.64 204.685
0.64 0.64 212.617
0.65 0.64 311.133
0.66 0.64 453.36
0.67 0.64 506.749
0.68 0.64 387.834
0.69 0.64 323.234
0.7 0.64 409.545
0.71 0.64 439.694
0.72 0.64 160.036
0.73 0.64 259.211
0.74 0.64 356.429
0.75 0.64 332.261
0.76 0.64 298.404
0.77 0.64 288.377
0.78 0.64 285.994
0.79 0.64 288.055
0.8 0.64 275.26
0.81 0.64 417.104
0.82 0.64 249.755
0.83 0.64 273.173
0.84 0.64 341.284
0.85 0.64 313.635
0.86 0.64 147.488
0.87 0.64 199.333
0.88 0.64 197.102
0.89 0.64 253.131
0.9 0.64 247.496
0.91 0.64 170.264
0.92 0.64 238.765
0.93 0.64 170.91
0.94 0.64 229.61
0.95 0.64 182.137
0.96 0.64 204.219
0.97 0.64 215.503
0.98 0.64 161.279
0.99 0.64 194.261
1 0.64 218.496

0 0.65 956.596
0.01 0.65 1035.82
0.02 0.65 927.395
0.03 0.65 955.028
0.04 0.65 970.272
0.05 0.65 1007.92
0.06 0.65 1018.17
0.07 0.65 992.031
0.08 0.65 965.561
0.09 0.65 906.836
0.1 0.65 880.991
0.11 0.65 785.408
0.12 0.65 766.766
0.13 0.65 728.312
0.14 0.65 636.556
0.15 0.65 555.098
0.16 0.65 491.13
0.17 0.65 548.179
0.18 0.65 500.487
0.19 0.65 498.227
0.2 0.65 428.195
0.21 0.65 409.063
0.22 0.65 414.991
0.23 0.65 366.087
0.24 0.65 351.267
0.25 0.65 324.349
0.26 0.65 281.043
0.27 0.65 235.279
0.28 0.65 216.945
0.29 0.65 168.253
0.3 0.65 129.993
0.31 0.65 81.8067
0.32 0.65 59.806
0.33 0.65 24.7716
0.34 0.65 35.815
0.35 0.65 38.9501
0.36 0.65 67.9676
0.37 0.65 126.834
0.38 0.65 192.87
0.39 0.65 253.602
0.4 0.65 305.673
0.41 0.65 343.14
0.42 0.65 456.425
0.43 0.65 472.448
0.44 0.65 639.436
0.45 0.65 791.738
0.46 0.65 937.914
0.47 0.65 937.896
0.48 0.65 952.544
0.49 0.65 974.245
0.5 0.65 1055.5
0.51 0.65 1092.68
0.52 0.65 1138.18
0.53 0.65 1084.46
0.54 0.65 1052.49
0.55 0.65 986.64
0.56 0.65 989.109
0.57 0.65 933.612
0.58 0.65 924.269
0.59 0.65 848.055
0.6 0.65 940.252
0.61 0.65 832.581
0.62 0.65 815.723
0.63 0.65 284.554
0.64 0.65 184.388
0.65 0.65 497.897
0.66 0.65 131.682
0.67 0.65 438.811
0.68 0.65 376.076
0.69 0.65 446.271
0.7 0.65 164.532
0.71 0.65 209.002
0.72 0.65 388.43
0.73 0.65 362.798
0.74 0.65 360.541
0.75 0.65 255.917
0.76 0.65 303.019
0.77 0.65 301.016
0.78 0.65 290.745
0.79 0.65 286.965
0.8 0.65 285
0.81 0.65 275.892
0.82 0.65 338.994
0.83 0.65 241.314
0.84 0.65 231.359
0.85 0.65 227.491
0.86 0.65 344.831
0.87 0.65 183.091
0.88 0.65 219.823
0.89 0.65 207.528
0.9 0.65 132.394
0.91 0.65 275.636
0.92 0.65 203.165
0.93 0.65 198.777
0.94 0.65 234.5
0.95 0.65 252.227
0.96 0.65 213.634
0.97 0.65 193.664
0.98 0.65 227.133
0.99 0.65 199.58
1 0.65 260.315

0 0.66 948.049
0.01 0.66 1020.52
0.02 0.66 970.398
0.03 0.66 963.381
0.04 0.66 953.184
0.05 0.66 1012.37
0.06 0.66 1020.5
0.07 0.66 1018.87
0.08 0.66 951.316
0.09 0.66 925.933
0.1 0.66 911.843
0.11 0.66 830.932
0.12 0.66 783.975
0.13 0.66 733.853
0.14 0.66 668.069
0.15 0.66 601.242
0.16 0.66 521.926
0.17 0.66 560.696
0.18 0.66 522.733
0.19 0.66 490.54
0.2 0.66 459.03
0.21 0.66 412.191
0.22 0.66 415.634
0.23 0.66 385.685
0.24 0.66 369.839
0.25 0.66 348.928
0.26 0.66 312.936
0.27 0.66 252.319
0.28 0.66 235.983
0.29 0.66 185.377
0.3 0.66 132.854
0.31 0.66 100.15
0.32 0.66 70.1702
0.33 0.66 80.2523
0.34 0.66 34.2856
0.35 0.66 33.2051
0.36 0.66 52.9195
0.37 0.66 83.7691
0.38 0.66 147.497
0.39 0.66 210.383
0.4 0.66 252.586
0.41 0.66 312.902
0.42 0.66 366.337
0.43 0.66 447.978
0.44 0.66 593.442
0.45 0.66 866.367
0.46 0.66 905.298
0.47 0.66 998.417
0.48 0.66 973.765
0.49 0.66 984.31
0.5 0.66 1040.03
0.51 0.66 1070.58
0.52 0.66 1092.87
0.53 0.66 1092.39
0.54 0.66 1066.43
0.55 0.66 1025.01
0.56 0.66 968.398
0.57 0.66 945.849
0.58 0.66 952.484
0.59 0.66 935.904
0.6 0.66 952.433
0.61 0.66 845.123
0.62 0.66 371.121
0.63 0.66 353.721
0.64 0.66 472.167
0.65 0.66 455.335
0.66 0.66 443.421
0.67 0.66 413.694
0.68 0.66 276.192
0.69 0.66 212.484
0.7 0.66 373.889
0.71 0.66 212.223
0.72 0.66 104.466
0.73 0.66 390.192
0.74 0.66 358.674
0.75 0.66 348.108
0.76 0.66 319.596
0.77 0.66 295.132
0.78 0.66 291.66
0.79 0.66 301.086
0.8 0.66 290.756
0.81 0.66 281.348
0.82 0.66 274.184
0.83 0.66 412.881
0.84 0.66 490.773
0.85 0.66 324.724
0.86 0.66 255.157
0.87 0.66 262.355
0.88 0.66 147.286
0.89 0.66 279.356
0.9 0.66 202.875
0.91 0.66 218.593
0.92 0.66 217.5
0.93 0.66 335.01
0.94 0.66 160.366
0.95 0.66 207.406
0.96 0.66 280.398
0.97 0.66 232.515
0.98 0.66 195.477
0.99 0.66 166.656
1 0.66 193.336

0 0.67 1051.92
0.01 0.67 1076.75
0.02 0.67 959.702
0.03 0.67 972.76
0.04 0.67 906.748
0.05 0.67 991.663
0.06 0.67 1001.69
0.07 0.67 1031.39
0.08 0.67 969.372
0.09 0.67 915.816
0.1 0.67 900.257
0.11 0.67 839.363
0.12 0.67 808.627
0.13 0.67 743.44
0.14 0.67 686.288
0.15 0.67 587.124
0.16 0.67 517.085
0.17 0.67 576.54
0.18 0.67 550.169
0.19 0.67 558.062
0.2 0.67 516.528
0.21 0.67 427.856
0.22 0.67 425.218
0.23 0.67 411.827
0.24 0.67 377.567
0.25 0.67 363.207
0.26 0.67 320.093
0.27 0.67 259.712
0.28 0.67 226.372
0.29 0.67 209.513
0.3 0.67 160.244
0.31 0.67 91.0461
0.32 0.67 43.4551
0.33 0.67 78.3523
0.34 0.67 6.82211
0.35 0.67 37.4521
0.36 0.67 74.9995
0.37 0.67 101.472
0.38 0.67 159.338
0.39 0.67 224.591
0.4 0.67 239.625
0.41 0.67 297.154
0.42 0.67 388.36
0.43 0.67 479.387
0.44 0.67 568.635
0.45 0.67 732.656
0.46 0.67 857.29
0.47 0.67 986.543
0.48 0.67 947.288
0.49 0.67 992.909
0.5 0.67 1007.84
0.51 0.67 1067.52
0.52 0.67 1088.06
0.53 0.67 1098.93
0.54 0.67 1063.59
0.55 0.67 1028.12
0.56 0.67 981.289
0.57 0.67 942.155
0.58 0.67 973.686
0.59 0.67 942.393
0.6 0.67 918.4
0.61 0.67 908.924
0.62 0.67 853.449
0.63 0.67 578.762
0.64 0.67 422.891
0.65 0.67 89.6168
0.66 0.67 452.451
0.67 0.67 231.721
0.68 0.67 273.105
0.69 0.67 399.956
0.7 0.67 393.081
0.71 0.67 196.525
0.72 0.67 131.553
0.73 0.67 218.835
0.74 0.67 379.084
0.75 0.67 344.337
0.76 0.67 324.053
0.77 0.67 313.249
0.78 0.67 299.387
0.79 0.67 293.066
0.8 0.67 286.598
0.81 0.67 281.913
0.82 0.67 272.364
0.83 0.67 270.092
0.84 0.67 294.415
0.85 0.67 230.735
0.86 0.67 253.37
0.87 0.67 134.288
0.88 0.67 350.763
0.89 0.67 257.25
0.9 0.67 278.708
0.91 0.67 375.758
0.92 0.67 184.641
0.93 0.67 220.036
0.94 0.67 194.451
0.95 0.67 229.696
0.96 0.67 494.777
0.97 0.67 211.582
0.98 0.67 389.076
0.99 0.67 230.244
1 0.67 229.304

0 0.68 1055.73
0.01 0.68 1087.21
0.02 0.68 999.109
0.03 0.68 990.866
0.04 0.68 927.228
0.05 0.68 985.818
0.06 0.68 1021.19
0.07 0.68 1016.42
0.08 0.68 966.779
0.09 0.68 917.255
0.1 0.68 886.945
0.11 0.68 835.343
0.12 0.68 816.463
0.13 0.68 760.883
0.14 0.68 687.628
0.15 0.68 613.802
0.16 0.68 521.136
0.17 0.68 571.537
0.18 0.68 582.184
0.19 0.68 528.619
0.2 0.68 492.669
0.21 0.68 453.418
0.22 0.68 430.69
0.23 0.68 407.371
0.24 0.68 396.754
0.25 0.68 345.083
0.26 0.68 307.297
0.27 0.68 262.766
0.28 0.68 237.529
0.29 0.68 199.115
0.3 0.68 167.661
0.31 0.68 119.434
0.32 0.68 73.1826
0.33 0.68 81.2871
0.34 0.68 59.0512
0.35 0.68 31.9679
0.36 0.68 61.0167
0.37 0.68 92.928
0.38 0.68 144.391
0.39 0.68 194.927
0.4 0.68 245.813
0.41 0.68 294.274
0.42 0.68 396.592
0.43 0.68 493.056
0.44 0.68 501.064
0.45 0.68 760.9
0.46 0.68 843.479
0.47 0.68 910.199
0.48 0.68 960.122
0.49 0.68 993.838
0.5 0.68 1022.23
0.51 0.68 1056.85
0.52 0.68 1085.54
0.53 0.68 1069.55
0.54 0.68 1074.39
0.55 0.68 1068.55
0.56 0.68 964.042
0.57 0.68 960.696
0.58 0.68 988.508
0.59 0.68 945.861
0.6 0.68 918.194
0.61 0.68 891.366
0.62 0.68 846.366
0.63 0.68 472.525
0.64 0.68 367.842
0.65 0.68 304.886
0.66 0.68 427.938
0.67 0.68 410
0.68 0.68 366.632
0.69 0.68 365.123
0.7 0.68 372.326
0.71 0.68 388.296
0.72 0.68 187.039
0.73 0.68 265.869
0.74 0.68 371.57
0.75 0.68 217.929
0.76 0.68 325.494
0.77 0.68 315.881
0.78 0.68 303.345
0.79 0.68 287.558
0.8 0.68 289.075
0.81 0.68 266.574
0.82 0.68 269.539
0.83 0.68 270.696
0.84 0.68 263.507
0.85 0.68 261.185
0.86 0.68 366.885
0.87 0.68 246.574
0.88 0.68 213.731
0.89 0.68 201.966
0.9 0.68 309.986
0.91 0.68 183.864
0.92 0.68 242.413
0.93 0.68 283.262
0.94 0.68 218.249
0.95 0.68 193.035
0.96 0.68 192.916
0.97 0.68 426.638
0.98 0.68 267.42
0.99 0.68 241.102
1 0.68 209.906

0 0.69 1060.3
0.01 0.69 1108
0.02 0.69 1019.81
0.03 0.69 981.477
0.04 0.69 938.799
0.05 0.69 949.402
0.06 0.69 1004.55
0.07 0.69 1026.67
0.08 0.69 973.898
0.09 0.69 926.109
0.1 0.69 892.839
0.11 0.69 876.095
0.12 0.69 829.095
0.13 0.69 775.917
0.14 0.69 714.798
0.15 0.69 638.485
0.16 0.69 557.038
0.17 0.69 602.633
0.18 0.69 598.419
0.19 0.69 559.542
0.2 0.69 515.012
0.21 0.69 437.455
0.22 0.69 449.031
0.23 0.69 428.307
0.24 0.69 403.251
0.25 0.69 359.919
0.26 0.69 312.606
0.27 0.69 280.404
0.28 0.69 247.189
0.29 0.69 202.662
0.3 0.69 167.366
0.31 0.69 121.76
0.32 0.69 73.0667
0.33 0.69 75.9641
0.34 0.69 40.6764
0.35 0.69 33.634
0.36 0.69 51.94
0.37 0.69 101.779
0.38 0.69 133.746
0.39 0.69 211.289
0.4 0.69 250.245
0.41 0.69 298.641
0.42 0.69 346.124
0.43 0.69 421.722
0.44 0.69 535.806
0.45 0.69 641.028
0.46 0.69 815.662
0.47 0.69 902.957
0.48 0.69 904.851
0.49 0.69 1004.92
0.5 0.69 1021.34
0.51 0.69 1042.95
0.52 0.69 1093.51
0.53 0.69 1100.25
0.54 0.69 1060.88
0.55 0.69 1063.07
0.56 0.69 1003.54
0.57 0.69 960.676
0.58 0.69 991.526
0.59 0.69 964.87
0.6 0.69 929.759
0.61 0.69 891.333
0.62 0.69 656.704
0.63 0.69 469.282
0.64 0.69 413.149
0.65 0.69 369.758
0.66 0.69 429.59
0.67 0.69 373.941
0.68 0.69 253.161
0.69 0.69 374.672
0.7 0.69 293.85
0.71 0.69 376.345
0.72 0.69 346.697
0.73 0.69 310.835
0.74 0.69 307.034
0.75 0.69 366.034
0.76 0.69 333.064
0.77 0.69 312.25
0.78 0.69 322.577
0.79 0.69 296.051
0.8 0.69 289.729
0.81 0.69 278.868
0.82 0.69 275.418
0.83 0.69 268.286
0.84 0.69 265.915
0.85 0.69 258.905
0.86 0.69 253.219
0.87 0.69 268.379
0.88 0.69 304.08
0.89 0.69 262.851
0.9 0.69 201.876
0.91 0.69 146.242
0.92 0.69 234.262
0.93 0.69 233.85
0.94 0.69 179.786
0.95 0.69 302.083
0.96 0.69 251.952
0.97 0.69 99.7694
0.98 0.69 230.797
0.99 0.69 265.807
1 0.69 143.797

0 0.7 1079.08
0.01 0.7 1109.53
0.02 0.7 982.005
0.03 0.7 1022.15
0.04 0.7 923.616
0.05 0.7 950.291
0.06 0.7 976.228
0.07 0.7 1020.5
0.08 0.7 967.373
0.09 0.7 932.511
0.1 0.7 892.643
0.11 0.7 843.711
0.12 0.7 813.861
0.13 0.7 783.512
0.14 0.7 720.584
0.15 0.7 651.218
0.16 0.7 557.011
0.17 0.7 607.803
0.18 0.7 623.858
0.19 0.7 560.748
0.2 0.7 570.062
0.21 0.7 445.021
0.22 0.7 468.779
0.23 0.7 431.474
0.24 0.7 428.771
0.25 0.7 367.635
0.26 0.7 323.61
0.27 0.7 283.76
0.28 0.7 246.888
0.29 0.7 206.71
0.3 0.7 177.101
0.31 0.7 124.96
0.32 0.7 80.905
0.33 0.7 57.3289
0.34 0.7 61.8394
0.35 0.7 46.7648
0.36 0.7 59.0749
0.37 0.7 117.641
0.38 0.7 146.097
0.39 0.7 220.4
0.4 0.7 284.234
0.41 0.7 349.118
0.42 0.7 337.448
0.43 0.7 411.258
0.44 0.7 526.152
0.45 0.7 640.918
0.46 0.7 781.286
0.47 0.7 876.824
0.48 0.7 927.546
0.49 0.7 991.107
0.5 0.7 1014.37
0.51 0.7 1046.44
0.52 0.7 1087.9
0.53 0.7 1102.86
0.54 0.7 1077.1
0.55 0.7 1078.26
0.56 0.7 1032.69
0.57 0.7 978.989
0.58 0.7 978.148
0.59 0.7 955.368
0.6 0.7 927.391
0.61 0.7 902.946
0.62 0.7 645.735
0.63 0.7 430.867
0.64 0.7 210.796
0.65 0.7 298.865
0.66 0.7 260.975
0.67 0.7 449.08
0.68 0.7 474.466
0.69 0.7 315.617
0.7 0.7 309.408
0.71 0.7 186.947
0.72 0.7 344.104
0.73 0.7 227.245
0.74 0.7 324.549
0.75 0.7 538.615
0.76 0.7 349.005
0.77 0.7 316.7
0.78 0.7 321.831
0.79 0.7 312.286
0.8 0.7 293.764
0.81 0.7 283.621
0.82 0.7 276.454
0.83 0.7 268.587
0.84 0.7 267.732
0.85 0.7 265.263
0.86 0.7 267.233
0.87 0.7 250.572
0.88 0.7 355.657
0.89 0.7 236.234
0.9 0.7 159.434
0.91 0.7 344.517
0.92 0.7 248.586
0.93 0.7 239.342
0.94 0.7 265.121
0.95 0.7 321.05
0.96 0.7 219.903
0.97 0.7 206.409
0.98 0.7 135.539
0.99 0.7 252.495
1 0.7 203.42

0 0.71 1151.89
0.01 0.71 1123.52
0.02 0.71 1011.71
0.03 0.71 1044.39
0.04 0.71 922.406
0.05 0.71 933.406
0.06 0.71 961.494
0.07 0.71 990.035
0.08 0.71 988.014
0.09 0.71 923.678
0.1 0.71 907.549
0.11 0.71 852.937
0.12 0.71 823.965
0.13 0.71 805.535
0.14 0.71 733.444
0.15 0.71 653.502
0.16 0.71 560.483
0.17 0.71 636.051
0.18 0.71 641.462
0.19 0.71 608.72
0.2 0.71 533.648
0.21 0.71 477.863
0.22 0.71 462.647
0.23 0.71 457.996
0.24 0.71 418.748
0.25 0.71 376.454
0.26 0.71 349.394
0.27 0.71 308.6
0.28 0.71 267.151
0.29 0.71 227.953
0.3 0.71 164.925
0.31 0.71 125.567
0.32 0.71 82.9153
0.33 0.71 41.435
0.34 0.71 61.0204
0.35 0.71 46.4594
0.36 0.71 48.9816
0.37 0.71 94.0246
0.38 0.71 159.059
0.39 0.71 206.614
0.4 0.71 251.074
0.41 0.71 303.972
0.42 0.71 342.211
0.43 0.71 457.976
0.44 0.71 547.313
0.45 0.71 601.567
0.46 0.71 748.314
0.47 0.71 895.272
0.48 0.71 900.27
0.49 0.71 984.744
0.5 0.71 1034.13
0.51 0.71 1042.91
0.52 0.71 1070.06
0.53 0.71 1113.13
0.54 0.71 1071.4
0.55 0.71 1049.91
0.56 0.71 1037.8
0.57 0.71 1002.56
0.58 0.71 981.374
0.59 0.71 977.314
0.6 0.71 943.811
0.61 0.71 912.502
0.62 0.71 717.962
0.63 0.71 582.534
0.64 0.71 122.083
0.65 0.71 435.779
0.66 0.71 506.099
0.67 0.71 362.288
0.68 0.71 315.331
0.69 0.71 337.508
0.7 0.71 226.641
0.71 0.71 374.915
0.72 0.71 340.726
0.73 0.71 349.477
0.74 0.71 380.857
0.75 0.71 246.838
0.76 0.71 336.196
0.77 0.71 334.015
0.78 0.71 316.96
0.79 0.71 307.581
0.8 0.71 303.332
0.81 0.71 287.379
0.82 0.71 276.89
0.83 0.71 284.435
0.84 0.71 271.684
0.85 0.71 262.568
0.86 0.71 268.907
0.87 0.71 254.954
0.88 0.71 254.034
0.89 0.71 364.038
0.9 0.71 146.332
0.91 0.71 174.9
0.92 0.71 186.384
0.93 0.71 273.711
0.94 0.71 183.939
0.95 0.71 249.916
0.96 0.71 135.719
0.97 0.71 219.903
0.98 0.71 206.409
0.99 0.71 136.695
1 0.71 230.425

0 0.72 1158.93
0.01 0.72 1119.44
0.02 0.72 1030.11
0.03 0.72 1032.4
0.04 0.72 913.486
0.05 0.72 970.082
0.06 0.72 964.492
0.07 0.72 1003.63
0.08 0.72 970.639
0.09 0.72 913.632
0.1 0.72 894.862
0.11 0.72 865.906
0.12 0.72 843.404
0.13 0.72 810.888
0.14 0.72 735.878
0.15 0.72 653.256
0.16 0.72 598.775
0.17 0.72 669.257
0.18 0.72 623.356
0.19 0.72 596.957
0.2 0.72 557.775
0.21 0.72 483.229
0.22 0.72 474.561
0.23 0.72 446.66
0.24 0.72 427.335
0.25 0.72 387.4
0.26 0.72 347.942
0.27 0.72 302.388
0.28 0.72 255.266
0.29 0.72 223.745
0.3 0.72 184.734
0.31 0.72 130.283
0.32 0.72 84.0041
0.33 0.72 39.8647
0.34 0.72 47.5365
0.35 0.72 57.3934
0.36 0.72 71.6714
0.37 0.72 100.268
0.38 0.72 152.295
0.39 0.72 222.542
0.4 0.72 291.79
0.41 0.72 351.885
0.42 0.72 412.043
0.43 0.72 411.163
0.44 0.72 565.503
0.45 0.72 599.006
0.46 0.72 761.394
0.47 0.72 834.755
0.48 0.72 898.505
0.49 0.72 989.705
0.5 0.72 1014.48
0.51 0.72 970.2
0.52 0.72 1078.86
0.53 0.72 1087.35
0.54 0.72 1075.39
0.55 0.72 1054.03
0.56 0.72 1034.01
0.57 0.72 984.42
0.58 0.72 984.888
0.59 0.72 980.319
0.6 0.72 953.941
0.61 0.72 919.116
0.62 0.72 631.049
0.63 0.72 581.294
0.64 0.72 359.298
0.65 0.72 395.409
0.66 0.72 61.0488
0.67 0.72 362.349
0.68 0.72 392.692
0.69 0.72 373.025
0.7 0.72 398.142
0.71 0.72 458.819
0.72 0.72 376.916
0.73 0.72 226.196
0.74 0.72 395.645
0.75 0.72 269.479
0.76 0.72 352.645
0.77 0.72 333.8
0.78 0.72 334.112
0.79 0.72 314.142
0.8 0.72 306.891
0.81 0.72 300.813
0.82 0.72 278.255
0.83 0.72 274.611
0.84 0.72 271.456
0.85 0.72 264.814
0.86 0.72 270.837
0.87 0.72 269.403
0.88 0.72 251.875
0.89 0.72 233.801
0.9 0.72 234.435
0.91 0.72 179.911
0.92 0.72 174.241
0.93 0.72 155.993
0.94 0.72 164.453
0.95 0.72 167.815
0.96 0.72 208.551
0.97 0.72 125.179
0.98 0.72 258.9
0.99 0.72 198.831
1 0.72 130.561

0 0.73 1172.81
0.01 0.73 1098.12
0.02 0.73 1027.51
0.03 0.73 1045.35
0.04 0.73 935.725
0.05 0.73 977.083
0.06 0.73 974.004
0.07 0.73 979.417
0.08 0.73 964.292
0.09 0.73 935.226
0.1 0.73 900.722
0.11 0.73 857.562
0.12 0.73 830.199
0.13 0.73 814.206
0.14 0.73 757.26
0.15 0.73 647.738
0.16 0.73 617.267
0.17 0.73 675.87
0.18 0.73 672.278
0.19 0.73 644.236
0.2 0.73 561.382
0.21 0.73 505.7
0.22 0.73 475.166
0.23 0.73 466.158
0.24 0.73 426.293
0.25 0.73 391.62
0.26 0.73 354.393
0.27 0.73 309.939
0.28 0.73 276.011
0.29 0.73 240.558
0.3 0.73 185.157
0.31 0.73 137.957
0.32 0.73 90.4642
0.33 0.73 53.1422
0.34 0.73 56.4388
0.35 0.73 51.656
0.36 0.73 68.5948
0.37 0.73 124.577
0.38 0.73 141.629
0.39 0.73 215.384
0.4 0.73 250.15
0.41 0.73 308.471
0.42 0.73 364.946
0.43 0.73 385.14
0.44 0.73 492.204
0.45 0.73 547.924
0.46 0.73 714.687
0.47 0.73 890.156
0.48 0.73 853.8
0.49 0.73 1004.55
0.5 0.73 995.356
0.51 0.73 1056.22
0.52 0.73 1085.59
0.53 0.73 1116.66
0.54 0.73 1082.73
0.55 0.73 1065.25
0.56 0.73 1045.57
0.57 0.73 1038.74
0.58 0.73 990.845
0.59 0.73 973.633
0.6 0.73 965.688
0.61 0.73 913.58
0.62 0.73 646.876
0.63 0.73 597.772
0.64 0.73 530.63
0.65 0.73 524.181
0.66 0.73 484.844
0.67 0.73 281.463
0.68 0.73 225.99
0.69 0.73 305.234
0.7 0.73 105.59
0.71 0.73 261.773
0.72 0.73 204.536
0.73 0.73 186.014
0.74 0.73 345.862
0.75 0.73 237.553
0.76 0.73 183.973
0.77 0.73 337.038
0.78 0.73 330.652
0.79 0.73 330.539
0.8 0.73 309.545
0.81 0.73 300.261
0.82 0.73 291.692
0.83 0.73 283.096
0.84 0.73 276.458
0.85 0.73 262.726
0.86 0.73 269.017
0.87 0.73 269.577
0.88 0.73 260.271
0.89 0.73 242.479
0.9 0.73 223.715
0.91 0.73 419.658
0.92 0.73 216.253
0.93 0.73 259.096
0.94 0.73 223.911
0.95 0.73 255.171
0.96 0.73 325.07
0.97 0.73 220.059
0.98 0.73 160.198
0.99 0.73 215.977
1 0.73 238.322

0 0.74 1176.98
0.01 0.74 1145.61
0.02 0.74 1068.4
0.03 0.74 1051.76
0.04 0.74 983.812
0.05 0.74 977.983
0.06 0.74 983.158
0.07 0.74 975.142
0.08 0.74 985.916
0.09 0.74 936.439
0.1 0.74 893.916
0.11 0.74 857.746
0.12 0.74 833.058
0.13 0.74 824.81
0.14 0.74 760.23
0.15 0.74 664.899
0.16 0.74 625.343
0.17 0.74 673.808
0.18 0.74 676.09
0.19 0.74 635.201
0.2 0.74 569.776
0.21 0.74 538.395
0.22 0.74 498.833
0.23 0.74 452.102
0.24 0.74 439.48
0.25 0.74 398.343
0.26 0.74 379.434
0.27 0.74 323.268
0.28 0.74 269.249
0.29 0.74 240.437
0.3 0.74 189.404
0.31 0.74 144.363
0.32 0.74 115.882
0.33 0.74 64.1123
0.34 0.74 45.6721
0.35 0.74 72.5298
0.36 0.74 57.9669
0.37 0.74 99.7867
0.38 0.74 169.23
0.39 0.74 199.959
0.4 0.74 245.167
0.41 0.74 295.513
0.42 0.74 400.956
0.43 0.74 398.474
0.44 0.74 420.449
0.45 0.74 522.008
0.46 0.74 627.644
0.47 0.74 763.508
0.48 0.74 835.677
0.49 0.74 994.525
0.5 0.74 1032.67
0.51 0.74 1071.06
0.52 0.74 1064.78
0.53 0.74 943.075
0.54 0.74 1119.8
0.55 0.74 1068.41
0.56 0.74 1048.04
0.57 0.74 1038.68
0.58 0.74 978.53
0.59 0.74 983.319
0.6 0.74 953.186
0.61 0.74 921.368
0.62 0.74 700.51
0.63 0.74 583.224
0.64 0.74 586.056
0.65 0.74 509.186
0.66 0.74 530.346
0.67 0.74 175.413
0.68 0.74 266.123
0.69 0.74 263.812
0.7 0.74 265.209
0.71 0.74 419.45
0.72 0.74 367.079
0.73 0.74 285.059
0.74 0.74 391.83
0.75 0.74 154.067
0.76 0.74 117.566
0.77 0.74 206.31
0.78 0.74 339.921
0.79 0.74 332.699
0.8 0.74 316.18
0.81 0.74 304.377
0.82 0.74 287.622
0.83 0.74 296.01
0.84 0.74 287.64
0.85 0.74 275.787
0.86 0.74 268.946
0.87 0.74 263.349
0.88 0.74 263.659
0.89 0.74 266.508
0.9 0.74 237.407
0.91 0.74 210.962
0.92 0.74 390.187
0.93 0.74 268.906
0.94 0.74 252.479
0.95 0.74 229.514
0.96 0.74 195.926
0.97 0.74 249.186
0.98 0.74 182.049
0.99 0.74 188.015
1 0.74 122.344

0 0.75 1179
0.01 0.75 1137.59
0.02 0.75 1074.28
0.03 0.75 1050.12
0.04 0.75 985.832
0.05 0.75 977.479
0.06 0.75 973.26
0.07 0.75 974.7
0.08 0.75 991.027
0.09 0.75 962.744
0.1 0.75 897.706
0.11 0.75 859.121
0.12 0.75 842.478
0.13 0.75 825.092
0.14 0.75 766.116
0.15 0.75 679.586
0.16 0.75 623.854
0.17 0.75 712.66
0.18 0.75 689.832
0.19 0.75 627.1
0.2 0.75 580.624
0.21 0.75 547.577
0.22 0.75 505.592
0.23 0.75 461.555
0.24 0.75 447.989
0.25 0.75 406.378
0.26 0.75 367.933
0.27 0.75 319.003
0.28 0.75 289.506
0.29 0.75 249.282
0.3 0.75 200.096
0.31 0.75 157.472
0.32 0.75 108.949
0.33 0.75 53.283
0.34 0.75 40.6644
0.35 0.75 70.2034
0.36 0.75 76.1766
0.37 0.75 110.562
0.38 0.75 175.673
0.39 0.75 215.386
0.4 0.75 244.251
0.41 0.75 305.81
0.42 0.75 360.172
0.43 0.75 403.384
0.44 0.75 439.844
0.45 0.75 542.682
0.46 0.75 619.795
0.47 0.75 771.799
0.48 0.75 824.61
0.49 0.75 971.809
0.5 0.75 985.526
0.51 0.75 1061.96
0.52 0.75 1063.95
0.53 0.75 928.118
0.54 0.75 1100.83
0.55 0.75 1061.38
0.56 0.75 1033.52
0.57 0.75 1012.91
0.58 0.75 982.057
0.59 0.75 988.415
0.6 0.75 955.953
0.61 0.75 923.104
0.62 0.75 735.611
0.63 0.75 581.779
0.64 0.75 545.782
0.65 0.75 525.178
0.66 0.75 550.493
0.67 0.75 367.36
0.68 0.75 292.092
0.69 0.75 287.241
0.7 0.75 402.661
0.71 0.75 413.398
0.72 0.75 253.823
0.73 0.75 429.105
0.74 0.75 356.041
0.75 0.75 149.314
0.76 0.75 191.5
0.77 0.75 197.426
0.78 0.75 331.058
0.79 0.75 329.195
0.8 0.75 325.221
0.81 0.75 325.755
0.82 0.75 290.852
0.83 0.75 284.278
0.84 0.75 294.17
0.85 0.75 278.691
0.86 0.75 272.405
0.87 0.75 264.041
0.88 0.75 253.466
0.89 0.75 263.77
0.9 0.75 247.974
0.91 0.75 218.823
0.92 0.75 196.928
0.93 0.75 453.395
0.94 0.75 196.84
0.95 0.75 267.48
0.96 0.75 205.461
0.97 0.75 234.771
0.98 0.75 243.519
0.99 0.75 251.952
1 0.75 120.392

0 0.76 1183.81
0.01 0.76 1134.18
0.02 0.76 1080.66
0.03 0.76 1086.52
0.04 0.76 1011.95
0.05 0.76 955.942
0.06 0.76 966.156
0.07 0.76 983.322
0.08 0.76 998.602
0.09 0.76 921.35
0.1 0.76 904.982
0.11 0.76 866.096
0.12 0.76 835.854
0.13 0.76 828.41
0.14 0.76 799.57
0.15 0.76 718.841
0.16 0.76 649.711
0.17 0.76 633.965
0.18 0.76 718.392
0.19 0.76 665.933
0.2 0.76 614.444
0.21 0.76 557.748
0.22 0.76 532.004
0.23 0.76 484.818
0.24 0.76 454.213
0.25 0.76 413.986
0.26 0.76 382.671
0.27 0.76 339.327
0.28 0.76 298.638
0.29 0.76 245.745
0.3 0.76 207.969
0.31 0.76 170.166
0.32 0.76 115.866
0.33 0.76 56.3598
0.34 0.76 37.7498
0.35 0.76 70.3315
0.36 0.76 71.2872
0.37 0.76 92.6974
0.38 0.76 150.722
0.39 0.76 217.52
0.4 0.76 234.338
0.41 0.76 284.302
0.42 0.76 349.591
0.43 0.76 386.594
0.44 0.76 473.793
0.45 0.76 554.445
0.46 0.76 627.262
0.47 0.76 736.937
0.48 0.76 794.535
0.49 0.76 920.057
0.5 0.76 1041.09
0.51 0.76 1058.55
0.52 0.76 1050.96
0.53 0.76 1074.81
0.54 0.76 1125.14
0.55 0.76 1090.34
0.56 0.76 1073.92
0.57 0.76 1013.74
0.58 0.76 999.688
0.59 0.76 982.918
0.6 0.76 960.946
0.61 0.76 940.081
0.62 0.76 919.038
0.63 0.76 637.547
0.64 0.76 563.756
0.65 0.76 532.437
0.66 0.76 542.737
0.67 0.76 517.193
0.68 0.76 235.81
0.69 0.76 392.377
0.7 0.76 484.1
0.71 0.76 213.499
0.72 0.76 408.982
0.73 0.76 396.167
0.74 0.76 367.491
0.75 0.76 382.706
0.76 0.76 162.628
0.77 0.76 130.278
0.78 0.76 238.248
0.79 0.76 306.362
0.8 0.76 329.432
0.81 0.76 331.617
0.82 0.76 313.207
0.83 0.76 290.205
0.84 0.76 275.743
0.85 0.76 284.708
0.86 0.76 284.065
0.87 0.76 270.936
0.88 0.76 262.797
0.89 0.76 255.848
0.9 0.76 250.26
0.91 0.76 223.846
0.92 0.76 455.738
0.93 0.76 195.445
0.94 0.76 401.988
0.95 0.76 216.509
0.96 0.76 250.594
0.97 0.76 274.915
0.98 0.76 208.658
0.99 0.76 237.798
1 0.76 246.879

0 0.77 1183.81
0.01 0.77 1134.64
0.02 0.77 1080.91
0.03 0.77 1046.21
0.04 0.77 991.387
0.05 0.77 953.788
0.06 0.77 957.094
0.07 0.77 974.644
0.08 0.77 1000.62
0.09 0.77 924.223
0.1 0.77 896.733
0.11 0.77 863.645
0.12 0.77 833.325
0.13 0.77 813.696
0.14 0.77 791.083
0.15 0.77 711.424
0.16 0.77 669.762
0.17 0.77 614.72
0.18 0.77 686.217
0.19 0.77 672.103
0.2 0.77 623.634
0.21 0.77 587.932
0.22 0.77 533.278
0.23 0.77 506.675
0.24 0.77 473.127
0.25 0.77 420.5
0.26 0.77 382.195
0.27 0.77 350.458
0.28 0.77 297.173
0.29 0.77 260.287
0.3 0.77 213.006
0.31 0.77 179.279
0.32 0.77 123.038
0.33 0.77 69.0235
0.34 0.77 67.6177
0.35 0.77 70.2077
0.36 0.77 69.2616
0.37 0.77 100.14
0.38 0.77 128.204
0.39 0.77 209.739
0.4 0.77 247.023
0.41 0.77 267.582
0.42 0.77 366.244
0.43 0.77 409.34
0.44 0.77 417.982
0.45 0.77 531.293
0.46 0.77 752.173
0.47 0.77 793.491
0.48 0.77 811.63
0.49 0.77 961.419
0.5 0.77 967.407
0.51 0.77 1049.67
0.52 0.77 1043.84
0.53 0.77 1070.6
0.54 0.77 1092.23
0.55 0.77 1089.51
0.56 0.77 1069.69
0.57 0.77 1030.31
0.58 0.77 1001.38
0.59 0.77 971.333
0.6 0.77 952.762
0.61 0.77 919.161
0.62 0.77 915.041
0.63 0.77 610.011
0.64 0.77 579.163
0.65 0.77 522.513
0.66 0.77 532.522
0.67 0.77 523.079
0.68 0.77 507.474
0.69 0.77 401.131
0.7 0.77 407.042
0.71 0.77 429.628
0.72 0.77 363.125
0.73 0.77 399.035
0.74 0.77 383.042
0.75 0.77 190.776
0.76 0.77 292.897
0.77 0.77 351.964
0.78 0.77 348.2
0.79 0.77 74.6307
0.8 0.77 326.463
0.81 0.77 331.855
0.82 0.77 312.459
0.83 0.77 306.2
0.84 0.77 278.029
0.85 0.77 291.356
0.86 0.77 282.264
0.87 0.77 276.21
0.88 0.77 262.689
0.89 0.77 265.447
0.9 0.77 235.036
0.91 0.77 240.726
0.92 0.77 212.373
0.93 0.77 476.042
0.94 0.77 218.316
0.95 0.77 58.6109
0.96 0.77 162.403
0.97 0.77 225.856
0.98 0.77 279.816
0.99 0.77 196.031
1 0.77 250.69

0 0.78 1183.81
0.01 0.78 1133.14
0.02 0.78 1070.84
0.03 0.78 1068.45
0.04 0.78 1017.83
0.05 0.78 962.999
0.06 0.78 968.853
0.07 0.78 972.19
0.08 0.78 970.162
0.09 0.78 931.603
0.1 0.78 899.439
0.11 0.78 850.122
0.12 0.78 835.843
0.13 0.78 810.349
0.14 0.78 784.313
0.15 0.78 721.389
0.16 0.78 642.042
0.17 0.78 636.198
0.18 0.78 730.247
0.19 0.78 696.528
0.2 0.78 619.66
0.21 0.78 583.394
0.22 0.78 556.122
0.23 0.78 507.191
0.24 0.78 455.31
0.25 0.78 425.308
0.26 0.78 386.418
0.27 0.78 356.166
0.28 0.78 310.531
0.29 0.78 281.139
0.3 0.78 233.179
0.31 0.78 186.552
0.32 0.78 131.401
0.33 0.78 72.3447
0.34 0.78 28.1291
0.35 0.78 72.2439
0.36 0.78 72.3745
0.37 0.78 97.8764
0.38 0.78 142.84
0.39 0.78 207.586
0.4 0.78 245.404
0.41 0.78 262.642
0.42 0.78 336.983
0.43 0.78 408.949
0.44 0.78 447.865
0.45 0.78 507.659
0.46 0.78 706.196
0.47 0.78 691.83
0.48 0.78 823.182
0.49 0.78 870.016
0.5 0.78 1006.71
0.51 0.78 1040.93
0.52 0.78 1061.34
0.53 0.78 1075.13
0.54 0.78 1095.32
0.55 0.78 1059.99
0.56 0.78 1074.63
0.57 0.78 1057.98
0.58 0.78 992.323
0.59 0.78 966.185
0.6 0.78 948.819
0.61 0.78 938.919
0.62 0.78 927.724
0.63 0.78 617.285
0.64 0.78 557.848
0.65 0.78 555.573
0.66 0.78 528.677
0.67 0.78 530.307
0.68 0.78 491.487
0.69 0.78 315.215
0.7 0.78 321.572
0.71 0.78 440.427
0.72 0.78 419.557
0.73 0.78 284.208
0.74 0.78 345.357
0.75 0.78 391.259
0.76 0.78 123.158
0.77 0.78 372.4
0.78 0.78 24.1917
0.79 0.78 229.409
0.8 0.78 137.49
0.81 0.78 199.092
0.82 0.78 331.525
0.83 0.78 316.998
0.84 0.78 310.137
0.85 0.78 281.464
0.86 0.78 290.735
0.87 0.78 278.329
0.88 0.78 273.758
0.89 0.78 259.756
0.9 0.78 252.49
0.91 0.78 234.607
0.92 0.78 224.131
0.93 0.78 216.781
0.94 0.78 451.128
0.95 0.78 215.073
0.96 0.78 225.085
0.97 0.78 260.101
0.98 0.78 273.003
0.99 0.78 238.797
1 0.78 205.37

0 0.79 1183.81
0.01 0.79 1130.46
0.02 0.79 1087.3
0.03 0.79 1064.92
0.04 0.79 1028.19
0.05 0.79 953.774
0.06 0.79 974.945
0.07 0.79 982.912
0.08 0.79 987.376
0.09 0.79 927.454
0.1 0.79 932.713
0.11 0.79 871.158
0.12 0.79 825.232
0.13 0.79 813.872
0.14 0.79 786.044
0.15 0.79 708.95
0.16 0.79 643.174
0.17 0.79 644.534
0.18 0.79 725.724
0.19 0.79 703.601
0.2 0.79 644.719
0.21 0.79 591.812
0.22 0.79 552.991
0.23 0.79 517.297
0.24 0.79 476.277
0.25 0.79 433.891
0.26 0.79 393.959
0.27 0.79 356.481
0.28 0.79 327.445
0.29 0.79 284.665
0.3 0.79 248.985
0.31 0.79 187.238
0.32 0.79 131.689
0.33 0.79 76.0737
0.34 0.79 68.843
0.35 0.79 82.603
0.36 0.79 73.787
0.37 0.79 78.0432
0.38 0.79 144.346
0.39 0.79 214.05
0.4 0.79 241.802
0.41 0.79 283.324
0.42 0.79 331.858
0.43 0.79 400.473
0.44 0.79 450.578
0.45 0.79 518.127
0.46 0.79 719.446
0.47 0.79 685.08
0.48 0.79 735.172
0.49 0.79 861.395
0.5 0.79 1068.18
0.51 0.79 1040.93
0.52 0.79 1041.86
0.53 0.79 1067.24
0.54 0.79 1078.13
0.55 0.79 1098.97
0.56 0.79 1098.86
0.57 0.79 1091.19
0.58 0.79 987.741
0.59 0.79 948.609
0.6 0.79 972.767
0.61 0.79 943.268
0.62 0.79 754.523
0.63 0.79 666.74
0.64 0.79 594.559
0.65 0.79 534.706
0.66 0.79 561.936
0.67 0.79 524.832
0.68 0.79 483.595
0.69 0.79 468.591
0.7 0.79 301.111
0.71 0.79 418.748
0.72 0.79 383.309
0.73 0.79 415.888
0.74 0.79 377.217
0.75 0.79 195.112
0.76 0.79 422.613
0.77 0.79 203.921
0.78 0.79 305.848
0.79 0.79 108.476
0.8 0.79 181.472
0.81 0.79 97.6333
0.82 0.79 318.083
0.83 0.79 317.16
0.84 0.79 295.883
0.85 0.79 299.725
0.86 0.79 274.873
0.87 0.79 291.418
0.88 0.79 283.155
0.89 0.79 271.104
0.9 0.79 258.102
0.91 0.79 243.356
0.92 0.79 221.229
0.93 0.79 223.557
0.94 0.79 198.141
0.95 0.79 386.655
0.96 0.79 215.494
0.97 0.79 216.678
0.98 0.79 221.768
0.99 0.79 228.542
1 0.79 281.679

0 0.8 1183.81
0.01 0.8 1130.46
0.02 0.8 1074.8
0.03 0.8 1076.44
0.04 0.8 980.749
0.05 0.8 976.309
0.06 0.8 976.595
0.07 0.8 973.633
0.08 0.8 978.233
0.09 0.8 935.485
0.1 0.8 900.293
0.11 0.8 871.18
0.12 0.8 832.89
0.13 0.8 818.933
0.14 0.8 789.034
0.15 0.8 756.671
0.16 0.8 686.508
0.17 0.8 641.478
0.18 0.8 744.91
0.19 0.8 710.635
0.2 0.8 674.255
0.21 0.8 633.995
0.22 0.8 597.943
0.23 0.8 547.92
0.24 0.8 491.794
0.25 0.8 435.463
0.26 0.8 416.573
0.27 0.8 356.241
0.28 0.8 357.414
0.29 0.8 291.731
0.3 0.8 240.669
0.31 0.8 204.559
0.32 0.8 149.214
0.33 0.8 99.795
0.34 0.8 24.8805
0.35 0.8 68.0012
0.36 0.8 67.6749
0.37 0.8 103.557
0.38 0.8 128.887
0.39 0.8 191.176
0.4 0.8 238.349
0.41 0.8 266.935
0.42 0.8 318.28
0.43 0.8 382.446
0.44 0.8 438.461
0.45 0.8 500.392
0.46 0.8 589.359
0.47 0.8 756.478
0.48 0.8 801.244
0.49 0.8 898.044
0.5 0.8 970.739
0.51 0.8 1026.28
0.52 0.8 1045.52
0.53 0.8 1055.01
0.54 0.8 1071.71
0.55 0.8 1113.39
0.56 0.8 1097.81
0.57 0.8 1073.93
0.58 0.8 1037.43
0.59 0.8 937.825
0.6 0.8 945.803
0.61 0.8 924.516
0.62 0.8 671.074
0.63 0.8 628.122
0.64 0.8 607.918
0.65 0.8 351.575
0.66 0.8 543.756
0.67 0.8 529.582
0.68 0.8 480.425
0.69 0.8 457.538
0.7 0.8 98.0697
0.71 0.8 488.585
0.72 0.8 397.975
0.73 0.8 377.788
0.74 0.8 411.467
0.75 0.8 271.551
0.76 0.8 379.835
0.77 0.8 10.2413
0.78 0.8 301.715
0.79 0.8 142.587
0.8 0.8 104.032
0.81 0.8 98.8604
0.82 0.8 548.233
0.83 0.8 318.042
0.84 0.8 314.071
0.85 0.8 295.65
0.86 0.8 292.314
0.87 0.8 278.51
0.88 0.8 286.045
0.89 0.8 277.052
0.9 0.8 265.316
0.91 0.8 249.029
0.92 0.8 224.761
0.93 0.8 212.204
0.94 0.8 207.453
0.95 0.8 194.644
0.96 0.8 329.925
0.97 0.8 213.816
0.98 0.8 348.69
0.99 0.8 242.783
1 0.8 302.129

0 0.81 1183.81
0.01 0.81 1130.46
0.02 0.81 1081.69
0.03 0.81 1092.01
0.04 0.81 989.979
0.05 0.81 960.179
0.06 0.81 977.986
0.07 0.81 987.512
0.08 0.81 982.168
0.09 0.81 938.302
0.1 0.81 899.901
0.11 0.81 890.897
0.12 0.81 818.503
0.13 0.81 814.233
0.14 0.81 789.299
0.15 0.81 725.358
0.16 0.81 673.497
0.17 0.81 670.344
0.18 0.81 751.401
0.19 0.81 725.324
0.2 0.81 680.094
0.21 0.81 635.064
0.22 0.81 607.182
0.23 0.81 549.514
0.24 0.81 504.298
0.25 0.81 456.246
0.26 0.81 400.685
0.27 0.81 382.394
0.28 0.81 341.197
0.29 0.81 290.65
0.3 0.81 251.492
0.31 0.81 215.05
0.32 0.81 167.856
0.33 0.81 107.272
0.34 0.81 29.6458
0.35 0.81 90.592
0.36 0.81 61.9209
0.37 0.81 101.286
0.38 0.81 114.68
0.39 0.81 149.183
0.4 0.81 218.417
0.41 0.81 269.854
0.42 0.81 311.112
0.43 0.81 345.978
0.44 0.81 440.701
0.45 0.81 518.46
0.46 0.81 614.419
0.47 0.81 716.603
0.48 0.81 790.333
0.49 0.81 871.296
0.5 0.81 1000.63
0.51 0.81 1026.62
0.52 0.81 1019.64
0.53 0.81 1082.29
0.54 0.81 1081.03
0.55 0.81 1100.4
0.56 0.81 1093.5
0.57 0.81 1107.27
0.58 0.81 924.542
0.59 0.81 960.9
0.6 0.81 942.563
0.61 0.81 939.584
0.62 0.81 655.42
0.63 0.81 631.034
0.64 0.81 608.515
0.65 0.81 74.0305
0.66 0.81 546.766
0.67 0.81 527.661
0.68 0.81 484.58
0.69 0.81 449.814
0.7 0.81 453.604
0.71 0.81 488.796
0.72 0.81 488.609
0.73 0.81 392.54
0.74 0.81 386.186
0.75 0.81 359.13
0.76 0.81 388.852
0.77 0.81 20.7701
0.78 0.81 278.387
0.79 0.81 330.823
0.8 0.81 165.917
0.81 0.81 248.783
0.82 0.81 175.074
0.83 0.81 173.4
0.84 0.81 312.709
0.85 0.81 314.526
0.86 0.81 288.861
0.87 0.81 302.823
0.88 0.81 281.496
0.89 0.81 284.784
0.9 0.81 266.203
0.91 0.81 248.864
0.92 0.81 238.498
0.93 0.81 229.622
0.94 0.81 224.581
0.95 0.81 197.249
0.96 0.81 182.566
0.97 0.81 393.91
0.98 0.81 214.452
0.99 0.81 336.136
1 0.81 188.663

0 0.82 1183.81
0.01 0.82 1130.46
0.02 0.82 1085.83
0.03 0.82 1096.65
0.04 0.82 991.325
0.05 0.82 950.548
0.06 0.82 980.302
0.07 0.82 984.251
0.08 0.82 973.551
0.09 0.82 945.073
0.1 0.82 899.855
0.11 0.82 873.082
0.12 0.82 813.861
0.13 0.82 806.718
0.14 0.82 794.307
0.15 0.82 742.398
0.16 0.82 701.72
0.17 0.82 671.758
0.18 0.82 762.037
0.19 0.82 724.197
0.2 0.82 688.845
0.21 0.82 655.469
0.22 0.82 607.135
0.23 0.82 567.061
0.24 0.82 516.492
0.25 0.82 459.588
0.26 0.82 412.683
0.27 0.82 373.622
0.28 0.82 329.907
0.29 0.82 295.076
0.3 0.82 256.524
0.31 0.82 246.909
0.32 0.82 176.825
0.33 0.82 132.053
0.34 0.82 33.7496
0.35 0.82 60.4015
0.36 0.82 81.8972
0.37 0.82 103.953
0.38 0.82 126.857
0.39 0.82 185.063
0.4 0.82 226.818
0.41 0.82 262.784
0.42 0.82 321.876
0.43 0.82 360.548
0.44 0.82 440.507
0.45 0.82 506.087
0.46 0.82 724.571
0.47 0.82 706.865
0.48 0.82 828.092
0.49 0.82 905.046
0.5 0.82 1000.21
0.51 0.82 1026.62
0.52 0.82 1019.64
0.53 0.82 1067.42
0.54 0.82 1063.11
0.55 0.82 1079.35
0.56 0.82 1077.58
0.57 0.82 951.09
0.58 0.82 1076.29
0.59 0.82 985.526
0.6 0.82 943.632
0.61 0.82 923.863
0.62 0.82 644.421
0.63 0.82 618.253
0.64 0.82 612.676
0.65 0.82 590.335
0.66 0.82 558.382
0.67 0.82 527.606
0.68 0.82 498.049
0.69 0.82 467.29
0.7 0.82 425.81
0.71 0.82 491.661
0.72 0.82 462.506
0.73 0.82 428.589
0.74 0.82 387.491
0.75 0.82 378.223
0.76 0.82 369.058
0.77 0.82 388.212
0.78 0.82 324.656
0.79 0.82 375.2
0.8 0.82 325.401
0.81 0.82 121.112
0.82 0.82 174.403
0.83 0.82 265.296
0.84 0.82 312.99
0.85 0.82 315.76
0.86 0.82 309.326
0.87 0.82 288.999
0.88 0.82 296.051
0.89 0.82 277.251
0.9 0.82 281.492
0.91 0.82 258.104
0.92 0.82 245.295
0.93 0.82 231.292
0.94 0.82 227.894
0.95 0.82 199.861
0.96 0.82 191.8
0.97 0.82 173.657
0.98 0.82 462.707
0.99 0.82 213.465
1 0.82 246.415

0 0.83 1183.81
0.01 0.83 1130.46
0.02 0.83 1086.32
0.03 0.83 1090.72
0.04 0.83 1058.08
0.05 0.83 966.974
0.06 0.83 960.479
0.07 0.83 981.761
0.08 0.83 976.842
0.09 0.83 923.043
0.1 0.83 909.789
0.11 0.83 880.168
0.12 0.83 837.308
0.13 0.83 810.196
0.14 0.83 794.259
0.15 0.83 748.288
0.16 0.83 705.768
0.17 0.83 661.821
0.18 0.83 767.109
0.19 0.83 753.573
0.2 0.83 704.311
0.21 0.83 670.003
0.22 0.83 637.774
0.23 0.83 588.789
0.24 0.83 520.542
0.25 0.83 479.619
0.26 0.83 430.305
0.27 0.83 408.337
0.28 0.83 341.973
0.29 0.83 297.472
0.3 0.83 246.137
0.31 0.83 225.756
0.32 0.83 169.627
0.33 0.83 113.098
0.34 0.83 32.1139
0.35 0.83 51.8119
0.36 0.83 82.6191
0.37 0.83 97.2598
0.38 0.83 121.697
0.39 0.83 170.96
0.4 0.83 219.344
0.41 0.83 256.364
0.42 0.83 320.553
0.43 0.83 365.016
0.44 0.83 428.462
0.45 0.83 517.915
0.46 0.83 655.266
0.47 0.83 812.716
0.48 0.83 789.73
0.49 0.83 838.664
0.5 0.83 959.976
0.51 0.83 1055.34
0.52 0.83 1051.45
0.53 0.83 1076.79
0.54 0.83 1033.07
0.55 0.83 1060.86
0.56 0.83 1098.83
0.57 0.83 1118.66
0.58 0.83 924.439
0.59 0.83 886.944
0.6 0.83 995.305
0.61 0.83 914.919
0.62 0.83 676.07
0.63 0.83 636.994
0.64 0.83 617.323
0.65 0.83 599.564
0.66 0.83 578.933
0.67 0.83 538.778
0.68 0.83 492.694
0.69 0.83 453.776
0.7 0.83 417.711
0.71 0.83 480.531
0.72 0.83 442.991
0.73 0.83 431.559
0.74 0.83 389.127
0.75 0.83 382.058
0.76 0.83 204.194
0.77 0.83 204.401
0.78 0.83 358.868
0.79 0.83 341.498
0.8 0.83 272.864
0.81 0.83 306.832
0.82 0.83 200.896
0.83 0.83 507.41
0.84 0.83 313.736
0.85 0.83 311.549
0.86 0.83 318.471
0.87 0.83 307.564
0.88 0.83 280.543
0.89 0.83 299.563
0.9 0.83 281.817
0.91 0.83 263.603
0.92 0.83 255.358
0.93 0.83 251.988
0.94 0.83 236.958
0.95 0.83 218.61
0.96 0.83 197.136
0.97 0.83 189.922
0.98 0.83 164.475
0.99 0.83 337.711
1 0.83 209.297

0 0.84 1183.81
0.01 0.84 1130.46
0.02 0.84 1086.32
0.03 0.84 1100.9
0.04 0.84 1004.88
0.05 0.84 973
0.06 0.84 961.322
0.07 0.84 964.934
0.08 0.84 980.108
0.09 0.84 931.632
0.1 0.84 899.547
0.11 0.84 885.364
0.12 0.84 815.756
0.13 0.84 814.08
0.14 0.84 794.013
0.15 0.84 746.145
0.16 0.84 699.85
0.17 0.84 705.022
0.18 0.84 785.145
0.19 0.84 760.614
0.2 0.84 711.244
0.21 0.84 665.869
0.22 0.84 634.11
0.23 0.84 592.53
0.24 0.84 536.876
0.25 0.84 483.996
0.26 0.84 436.93
0.27 0.84 400.191
0.28 0.84 360.268
0.29 0.84 307.606
0.3 0.84 266.464
0.31 0.84 259.001
0.32 0.84 181.854
0.33 0.84 119.277
0.34 0.84 38.1568
0.35 0.84 88.7541
0.36 0.84 76.2444
0.37 0.84 97.9963
0.38 0.84 138.27
0.39 0.84 166.511
0.4 0.84 195.124
0.41 0.84 259.648
0.42 0.84 329.996
0.43 0.84 364.872
0.44 0.84 420.221
0.45 0.84 491.688
0.46 0.84 610.221
0.47 0.84 751.257
0.48 0.84 799.555
0.49 0.84 895.898
0.5 0.84 1043.76
0.51 0.84 1069.89
0.52 0.84 1039.8
0.53 0.84 1100.39
0.54 0.84 1073.89
0.55 0.84 1068
0.56 0.84 1103.62
0.57 0.84 1087.05
0.58 0.84 1076.58
0.59 0.84 895.297
0.6 0.84 930.049
0.61 0.84 921.48
0.62 0.84 464.519
0.63 0.84 610.413
0.64 0.84 604.959
0.65 0.84 608.445
0.66 0.84 597.54
0.67 0.84 555.629
0.68 0.84 492.078
0.69 0.84 464.243
0.7 0.84 447.176
0.71 0.84 452.743
0.72 0.84 464.618
0.73 0.84 449.002
0.74 0.84 417.682
0.75 0.84 380.361
0.76 0.84 367.798
0.77 0.84 152.559
0.78 0.84 275.708
0.79 0.84 347.718
0.8 0.84 316.599
0.81 0.84 231.446
0.82 0.84 208.654
0.83 0.84 201.002
0.84 0.84 482.913
0.85 0.84 269.865
0.86 0.84 303.51
0.87 0.84 311.66
0.88 0.84 301.981
0.89 0.84 293.869
0.9 0.84 303.722
0.91 0.84 279.333
0.92 0.84 264.281
0.93 0.84 254.987
0.94 0.84 242.654
0.95 0.84 228.552
0.96 0.84 215.881
0.97 0.84 201.253
0.98 0.84 189.81
0.99 0.84 163.111
1 0.84 393.936

0 0.85 1183.81
0.01 0.85 1130.46
0.02 0.85 1086.32
0.03 0.85 1111.2
0.04 0.85 1032.86
0.05 0.85 988.9
0.06 0.85 989.076
0.07 0.85 974.281
0.08 0.85 978.251
0.09 0.85 933.948
0.1 0.85 896.586
0.11 0.85 876.554
0.12 0.85 833.282
0.13 0.85 787.833
0.14 0.85 799.045
0.15 0.85 770.415
0.16 0.85 712.092
0.17 0.85 687.307
0.18 0.85 792.797
0.19 0.85 775.293
0.2 0.85 711.57
0.21 0.85 682.184
0.22 0.85 641.944
0.23 0.85 597.369
0.24 0.85 553.762
0.25 0.85 495.382
0.26 0.85 453.874
0.27 0.85 400.708
0.28 0.85 358.585
0.29 0.85 309.661
0.3 0.85 286.602
0.31 0.85 246.739
0.32 0.85 221.122
0.33 0.85 130.297
0.34 0.85 47.8003
0.35 0.85 42.7995
0.36 0.85 78.3419
0.37 0.85 105.668
0.38 0.85 122.338
0.39 0.85 160.899
0.4 0.85 229.035
0.41 0.85 262.5
0.42 0.85 329.79
0.43 0.85 374.681
0.44 0.85 426.619
0.45 0.85 506.235
0.46 0.85 678.112
0.47 0.85 709.173
0.48 0.85 767.39
0.49 0.85 864.78
0.5 0.85 970.293
0.51 0.85 1045.65
0.52 0.85 1042.23
0.53 0.85 1052.42
0.54 0.85 1062.71
0.55 0.85 1052.07
0.56 0.85 1094.57
0.57 0.85 1085.46
0.58 0.85 1102.94
0.59 0.85 924.841
0.6 0.85 947.477
0.61 0.85 917.864
0.62 0.85 474.981
0.63 0.85 391.288
0.64 0.85 603.107
0.65 0.85 605.436
0.66 0.85 592.374
0.67 0.85 542.017
0.68 0.85 486.696
0.69 0.85 453.197
0.7 0.85 427.37
0.71 0.85 453.314
0.72 0.85 449.414
0.73 0.85 454.083
0.74 0.85 428.299
0.75 0.85 377.854
0.76 0.85 368.561
0.77 0.85 361.003
0.78 0.85 362.716
0.79 0.85 371.121
0.8 0.85 355.859
0.81 0.85 305.192
0.82 0.85 237.354
0.83 0.85 199.372
0.84 0.85 312.107
0.85 0.85 221.102
0.86 0.85 306.079
0.87 0.85 300.545
0.88 0.85 313.954
0.89 0.85 296.107
0.9 0.85 292.839
0.91 0.85 289.432
0.92 0.85 280.713
0.93 0.85 266.722
0.94 0.85 251.282
0.95 0.85 241.736
0.96 0.85 223.161
0.97 0.85 208.769
0.98 0.85 188.026
0.99 0.85 179.167
1 0.85 207.798

0 0.86 1183.81
0.01 0.86 1130.46
0.02 0.86 1086.32
0.03 0.86 1113.17
0.04 0.86 1040.63
0.05 0.86 995.476
0.06 0.86 985.124
0.07 0.86 991.318
0.08 0.86 996.389
0.09 0.86 946.548
0.1 0.86 894.768
0.11 0.86 882.432
0.12 0.86 856.719
0.13 0.86 803.077
0.14 0.86 797.472
0.15 0.86 768.479
0.16 0.86 716.355
0.17 0.86 693.677
0.18 0.86 801.251
0.19 0.86 778.702
0.2 0.86 745.05
0.21 0.86 699.884
0.22 0.86 666.129
0.23 0.86 630.18
0.24 0.86 573.762
0.25 0.86 520.392
0.26 0.86 465.667
0.27 0.86 425.742
0.28 0.86 370.677
0.29 0.86 328.843
0.3 0.86 286.923
0.31 0.86 265.615
0.32 0.86 218.825
0.33 0.86 154.549
0.34 0.86 87.9131
0.35 0.86 37.9465
0.36 0.86 63.9556
0.37 0.86 94.971
0.38 0.86 113.34
0.39 0.86 158.018
0.4 0.86 207.624
0.41 0.86 251.625
0.42 0.86 334.524
0.43 0.86 372.917
0.44 0.86 402.106
0.45 0.86 505.547
0.46 0.86 585.696
0.47 0.86 702.745
0.48 0.86 784.14
0.49 0.86 897.719
0.5 0.86 999.738
0.51 0.86 1041.57
0.52 0.86 1065.66
0.53 0.86 1073.79
0.54 0.86 1051.84
0.55 0.86 1041.93
0.56 0.86 1113.34
0.57 0.86 1102.83
0.58 0.86 1069.89
0.59 0.86 908.31
0.6 0.86 860.6
0.61 0.86 928.587
0.62 0.86 322.795
0.63 0.86 344.548
0.64 0.86 610.303
0.65 0.86 605.001
0.66 0.86 610.408
0.67 0.86 567.485
0.68 0.86 525.225
0.69 0.86 460.734
0.7 0.86 436.029
0.71 0.86 478.586
0.72 0.86 440.628
0.73 0.86 451.278
0.74 0.86 439.608
0.75 0.86 382.77
0.76 0.86 359.188
0.77 0.86 357.717
0.78 0.86 382.196
0.79 0.86 363.457
0.8 0.86 256.445
0.81 0.86 172.385
0.82 0.86 333.142
0.83 0.86 189.619
0.84 0.86 285.869
0.85 0.86 307.661
0.86 0.86 303.059
0.87 0.86 301.296
0.88 0.86 309.674
0.89 0.86 307.411
0.9 0.86 300.588
0.91 0.86 280.18
0.92 0.86 280.745
0.93 0.86 272.776
0.94 0.86 267.106
0.95 0.86 249.932
0.96 0.86 234.292
0.97 0.86 225.271
0.98 0.86 200.178
0.99 0.86 171.65
1 0.86 168.371

0 0.87 1183.81
0.01 0.87 1130.46
0.02 0.87 1086.32
0.03 0.87 1113.17
0.04 0.87 1050.38
0.05 0.87 1010.81
0.06 0.87 993.327
0.07 0.87 992.898
0.08 0.87 987.763
0.09 0.87 938.76
0.1 0.87 899.439
0.11 0.87 882.526
0.12 0.87 816.516
0.13 0.87 822.333
0.14 0.87 783.801
0.15 0.87 757.761
0.16 0.87 716.582
0.17 0.87 701.358
0.18 0.87 720.657
0.19 0.87 794.848
0.2 0.87 746.37
0.21 0.87 702.917
0.22 0.87 665.085
0.23 0.87 633.867
0.24 0.87 587.146
0.25 0.87 536.63
0.26 0.87 505.87
0.27 0.87 422.495
0.28 0.87 389.903
0.29 0.87 327.166
0.3 0.87 302.372
0.31 0.87 259.502
0.32 0.87 229.319
0.33 0.87 188.764
0.34 0.87 92.3069
0.35 0.87 27.8558
0.36 0.87 84.74
0.37 0.87 89.3824
0.38 0.87 127.202
0.39 0.87 152.086
0.4 0.87 203.926
0.41 0.87 242.347
0.42 0.87 336.699
0.43 0.87 364.978
0.44 0.87 422.09
0.45 0.87 486.458
0.46 0.87 609.831
0.47 0.87 722.817
0.48 0.87 841.192
0.49 0.87 915.63
0.5 0.87 947.057
0.51 0.87 1034.99
0.52 0.87 1065.66
0.53 0.87 1086.2
0.54 0.87 1062.9
0.55 0.87 1071.54
0.56 0.87 1084.82
0.57 0.87 1103.44
0.58 0.87 1068.3
0.59 0.87 922.11
0.6 0.87 862.844
0.61 0.87 852.826
0.62 0.87 852.052
0.63 0.87 479.278
0.64 0.87 290.372
0.65 0.87 495.606
0.66 0.87 628.921
0.67 0.87 584.95
0.68 0.87 518.396
0.69 0.87 470.614
0.7 0.87 447.736
0.71 0.87 498.64
0.72 0.87 459.761
0.73 0.87 463.097
0.74 0.87 447.76
0.75 0.87 373.246
0.76 0.87 369.056
0.77 0.87 335.456
0.78 0.87 368.405
0.79 0.87 361.865
0.8 0.87 371.785
0.81 0.87 365.145
0.82 0.87 124.599
0.83 0.87 323.174
0.84 0.87 250.647
0.85 0.87 286.734
0.86 0.87 300.404
0.87 0.87 304.217
0.88 0.87 312.052
0.89 0.87 306.731
0.9 0.87 302.106
0.91 0.87 294.626
0.92 0.87 281.726
0.93 0.87 273.058
0.94 0.87 268.813
0.95 0.87 260.985
0.96 0.87 249.009
0.97 0.87 234.336
0.98 0.87 206.248
0.99 0.87 195.59
1 0.87 181.032

0 0.88 1183.81
0.01 0.88 1130.46
0.02 0.88 1086.32
0.03 0.88 1113.17
0.04 0.88 1052.17
0.05 0.88 1018.06
0.06 0.88 984.516
0.07 0.88 992.114
0.08 0.88 987.651
0.09 0.88 951.718
0.1 0.88 903.027
0.11 0.88 893.21
0.12 0.88 825.728
0.13 0.88 825.142
0.14 0.88 782.705
0.15 0.88 759.834
0.16 0.88 715.445
0.17 0.88 714.397
0.18 0.88 821.824
0.19 0.88 811.517
0.2 0.88 767.206
0.21 0.88 702.179
0.22 0.88 678.145
0.23 0.88 641.637
0.24 0.88 593.124
0.25 0.88 553.268
0.26 0.88 494.808
0.27 0.88 435.658
0.28 0.88 399.169
0.29 0.88 345.436
0.3 0.88 292.63
0.31 0.88 268.065
0.32 0.88 226.79
0.33 0.88 203.111
0.34 0.88 120.956
0.35 0.88 75.33
0.36 0.88 81.0547
0.37 0.88 92.7205
0.38 0.88 130.834
0.39 0.88 147.041
0.4 0.88 194.643
0.41 0.88 245.202
0.42 0.88 335.825
0.43 0.88 347.241
0.44 0.88 400.687
0.45 0.88 481.367
0.46 0.88 632.626
0.47 0.88 683.956
0.48 0.88 823.986
0.49 0.88 909.169
0.5 0.88 973.225
0.51 0.88 1065.63
0.52 0.88 1057.52
0.53 0.88 1076.81
0.54 0.88 1076.43
0.55 0.88 1096.4
0.56 0.88 1076.55
0.57 0.88 1086.82
0.58 0.88 1058.95
0.59 0.88 1004.08
0.6 0.88 982.201
0.61 0.88 857.58
0.62 0.88 913.042
0.63 0.88 365.307
0.64 0.88 245.759
0.65 0.88 615.868
0.66 0.88 605.387
0.67 0.88 598.649
0.68 0.88 529.963
0.69 0.88 478.926
0.7 0.88 438.308
0.71 0.88 483.875
0.72 0.88 478.41
0.73 0.88 439.653
0.74 0.88 439.23
0.75 0.88 407.319
0.76 0.88 347.035
0.77 0.88 347.481
0.78 0.88 136.184
0.79 0.88 354.881
0.8 0.88 352.735
0.81 0.88 365.623
0.82 0.88 352.33
0.83 0.88 292.358
0.84 0.88 248.047
0.85 0.88 274.322
0.86 0.88 282.871
0.87 0.88 293.296
0.88 0.88 302.408
0.89 0.88 303.814
0.9 0.88 285.114
0.91 0.88 297.568
0.92 0.88 282.027
0.93 0.88 285.043
0.94 0.88 282.966
0.95 0.88 276.355
0.96 0.88 259.842
0.97 0.88 247.322
0.98 0.88 224.728
0.99 0.88 210.559
1 0.88 178.823

0 0.89 1183.81
0.01 0.89 1130.46
0.02 0.89 1086.32
0.03 0.89 1113.17
0.04 0.89 1060.43
0.05 0.89 1023.7
0.06 0.89 1002.42
0.07 0.89 989.324
0.08 0.89 982.489
0.09 0.89 946.337
0.1 0.89 879.859
0.11 0.89 865.282
0.12 0.89 856.941
0.13 0.89 823.855
0.14 0.89 782.587
0.15 0.89 759.617
0.16 0.89 708.327
0.17 0.89 702.738
0.18 0.89 840.164
0.19 0.89 814.76
0.2 0.89 770.334
0.21 0.89 727.675
0.22 0.89 685.432
0.23 0.89 638.338
0.24 0.89 605.597
0.25 0.89 556.016
0.26 0.89 511.126
0.27 0.89 466.144
0.28 0.89 420.911
0.29 0.89 351.187
0.3 0.89 311.401
0.31 0.89 269.962
0.32 0.89 273.317
0.33 0.89 216.075
0.34 0.89 164.715
0.35 0.89 98.3562
0.36 0.89 78.3961
0.37 0.89 96.2083
0.38 0.89 130.506
0.39 0.89 161.723
0.4 0.89 185.341
0.41 0.89 265.984
0.42 0.89 330.403
0.43 0.89 360.026
0.44 0.89 389.359
0.45 0.89 475.369
0.46 0.89 655.26
0.47 0.89 726.287
0.48 0.89 819.298
0.49 0.89 932.724
0.5 0.89 1002.03
0.51 0.89 1086.09
0.52 0.89 1133.66
0.53 0.89 1109.76
0.54 0.89 1115.04
0.55 0.89 1093.48
0.56 0.89 1097.99
0.57 0.89 1093.07
0.58 0.89 1094.32
0.59 0.89 997.512
0.6 0.89 873.464
0.61 0.89 876.147
0.62 0.89 921.695
0.63 0.89 378.953
0.64 0.89 358.114
0.65 0.89 473.558
0.66 0.89 428.599
0.67 0.89 588.763
0.68 0.89 557.302
0.69 0.89 492.305
0.7 0.89 446.776
0.71 0.89 490.522
0.72 0.89 464.21
0.73 0.89 457.938
0.74 0.89 442.81
0.75 0.89 412.93
0.76 0.89 378.859
0.77 0.89 363.14
0.78 0.89 362.054
0.79 0.89 364.516
0.8 0.89 379.703
0.81 0.89 366.585
0.82 0.89 350.987
0.83 0.89 263.636
0.84 0.89 91.0403
0.85 0.89 218.149
0.86 0.89 278.776
0.87 0.89 284.328
0.88 0.89 293.869
0.89 0.89 302.133
0.9 0.89 300.537
0.91 0.89 281.686
0.92 0.89 293.951
0.93 0.89 295.181
0.94 0.89 287.365
0.95 0.89 276.155
0.96 0.89 269.616
0.97 0.89 256.164
0.98 0.89 237.941
0.99 0.89 222.414
1 0.89 189.948

0 0.9 1183.81
0.01 0.9 1130.46
0.02 0.9 1086.32
0.03 0.9 1113.17
0.04 0.9 1062.32
0.05 0.9 1016.36
0.06 0.9 1003.79
0.07 0.9 1007.25
0.08 0.9 977.514
0.09 0.9 947.676
0.1 0.9 905.299
0.11 0.9 869.943
0.12 0.9 852.068
0.13 0.9 808.735
0.14 0.9 794.597
0.15 0.9 740.483
0.16 0.9 713.497
0.17 0.9 711.555
0.18 0.9 800.058
0.19 0.9 832.331
0.2 0.9 776.223
0.21 0.9 733.93
0.22 0.9 690.583
0.23 0.9 663.096
0.24 0.9 630.301
0.25 0.9 577.118
0.26 0.9 519.461
0.27 0.9 484.133
0.28 0.9 423.361
0.29 0.9 389.682
0.3 0.9 330.227
0.31 0.9 275.572
0.32 0.9 264.019
0.33 0.9 193.383
0.34 0.9 162.588
0.35 0.9 84.5176
0.36 0.9 64.4773
0.37 0.9 89.833
0.38 0.9 127.313
0.39 0.9 166.652
0.4 0.9 205.455
0.41 0.9 252.562
0.42 0.9 314.365
0.43 0.9 346.143
0.44 0.9 396.68
0.45 0.9 489.462
0.46 0.9 606.251
0.47 0.9 698.738
0.48 0.9 833.003
0.49 0.9 971.281
0.5 0.9 992.281
0.51 0.9 1075.92
0.52 0.9 1080.75
0.53 0.9 1086.12
0.54 0.9 1089.79
0.55 0.9 1098.91
0.56 0.9 1063.87
0.57 0.9 1081.93
0.58 0.9 1080.04
0.59 0.9 986.738
0.6 0.9 963.031
0.61 0.9 840.312
0.62 0.9 829.238
0.63 0.9 277.664
0.64 0.9 457.609
0.65 0.9 344.826
0.66 0.9 591.992
0.67 0.9 581.203
0.68 0.9 574.292
0.69 0.9 485.943
0.7 0.9 461.95
0.71 0.9 416.441
0.72 0.9 464.498
0.73 0.9 449.588
0.74 0.9 443.932
0.75 0.9 423.382
0.76 0.9 388.467
0.77 0.9 371.886
0.78 0.9 330.37
0.79 0.9 208.16
0.8 0.9 369.335
0.81 0.9 374.608
0.82 0.9 370.521
0.83 0.9 353.536
0.84 0.9 284.564
0.85 0.9 168.047
0.86 0.9 50.949
0.87 0.9 277.135
0.88 0.9 283.813
0.89 0.9 292.822
0.9 0.9 288.129
0.91 0.9 299.47
0.92 0.9 294.817
0.93 0.9 298.861
0.94 0.9 293.627
0.95 0.9 292.252
0.96 0.9 279.496
0.97 0.9 273.275
0.98 0.9 255.637
0.99 0.9 237.151
1 0.9 209.337

0 0.91 1183.81
0.01 0.91 1130.46
0.02 0.91 1086.32
0.03 0.91 1113.17
0.04 0.91 1062.32
0.05 0.91 1023.15
0.06 0.91 1004.33
0.07 0.91 1004.39
0.08 0.91 983.971
0.09 0.91 968.031
0.1 0.91 907.62
0.11 0.91 866.797
0.12 0.91 852.496
0.13 0.91 813.207
0.14 0.91 791.274
0.15 0.91 730.836
0.16 0.91 717.684
0.17 0.91 706.626
0.18 0.91 835.625
0.19 0.91 841.301
0.2 0.91 794.253
0.21 0.91 731.758
0.22 0.91 697.272
0.23 0.91 668.48
0.24 0.91 628.456
0.25 0.91 582.679
0.26 0.91 546.661
0.27 0.91 503.174
0.28 0.91 452.81
0.29 0.91 397.084
0.3 0.91 333.322
0.31 0.91 275.874
0.32 0.91 258.961
0.33 0.91 244.603
0.34 0.91 170.862
0.35 0.91 123.603
0.36 0.91 88.7523
0.37 0.91 82.2306
0.38 0.91 138.988
0.39 0.91 155.064
0.4 0.91 206.041
0.41 0.91 250.407
0.42 0.91 317.484
0.43 0.91 350.903
0.44 0.91 388.02
0.45 0.91 475.708
0.46 0.91 671.889
0.47 0.91 718.614
0.48 0.91 783.786
0.49 0.91 911.996
0.5 0.91 1038.35
0.51 0.91 1098.79
0.52 0.91 1127.46
0.53 0.91 1124.51
0.54 0.91 1105.76
0.55 0.91 1084.77
0.56 0.91 1062.42
0.57 0.91 1085.77
0.58 0.91 1073.42
0.59 0.91 1001.6
0.6 0.91 935.949
0.61 0.91 840.391
0.62 0.91 804.869
0.63 0.91 789.431
0.64 0.91 260.636
0.65 0.91 357.156
0.66 0.91 177.873
0.67 0.91 98.9777
0.68 0.91 570.371
0.69 0.91 508.506
0.7 0.91 483.559
0.71 0.91 428.851
0.72 0.91 477.674
0.73 0.91 463.464
0.74 0.91 455.942
0.75 0.91 394.109
0.76 0.91 392.626
0.77 0.91 367.989
0.78 0.91 365.529
0.79 0.91 335.33
0.8 0.91 230.132
0.81 0.91 351.465
0.82 0.91 344.925
0.83 0.91 344.377
0.84 0.91 283.11
0.85 0.91 264.649
0.86 0.91 289.115
0.87 0.91 280.663
0.88 0.91 270.492
0.89 0.91 162.227
0.9 0.91 290.354
0.91 0.91 283.237
0.92 0.91 286.788
0.93 0.91 299.319
0.94 0.91 296.633
0.95 0.91 294.014
0.96 0.91 278.528
0.97 0.91 284.163
0.98 0.91 273.617
0.99 0.91 245.412
1 0.91 227.428

0 0.92 1183.81
0.01 0.92 1130.46
0.02 0.92 1086.32
0.03 0.92 1113.17
0.04 0.92 1062.32
0.05 0.92 1032.42
0.06 0.92 1013.4
0.07 0.92 992.425
0.08 0.92 991.784
0.09 0.92 970.373
0.1 0.92 903.479
0.11 0.92 877.429
0.12 0.92 843.859
0.13 0.92 794.531
0.14 0.92 802.807
0.15 0.92 737.871
0.16 0.92 719.03
0.17 0.92 704.477
0.18 0.92 855.34
0.19 0.92 843.794
0.2 0.92 798.995
0.21 0.92 756.351
0.22 0.92 719.733
0.23 0.92 690.251
0.24 0.92 634.578
0.25 0.92 584.926
0.26 0.92 556.896
0.27 0.92 513.674
0.28 0.92 468.269
0.29 0.92 409.075
0.3 0.92 346.805
0.31 0.92 297.622
0.32 0.92 281.149
0.33 0.92 236.557
0.34 0.92 180.544
0.35 0.92 130.289
0.36 0.92 89.4227
0.37 0.92 87.4055
0.38 0.92 120.405
0.39 0.92 160.14
0.4 0.92 188.415
0.41 0.92 247.593
0.42 0.92 314.891
0.43 0.92 333.999
0.44 0.92 392.965
0.45 0.92 478.702
0.46 0.92 596.085
0.47 0.92 760.811
0.48 0.92 789.154
0.49 0.92 969.667
0.5 0.92 1016.39
0.51 0.92 1083.76
0.52 0.92 1106.47
0.53 0.92 1102.69
0.54 0.92 1123.55
0.55 0.92 1112.61
0.56 0.92 1080.74
0.57 0.92 1076.78
0.58 0.92 1077.89
0.59 0.92 991.429
0.6 0.92 936.169
0.61 0.92 895.502
0.62 0.92 819.655
0.63 0.92 839.038
0.64 0.92 249.163
0.65 0.92 398.876
0.66 0.92 432.92
0.67 0.92 569.764
0.68 0.92 325.346
0.69 0.92 521.574
0.7 0.92 467.102
0.71 0.92 458.538
0.72 0.92 418.106
0.73 0.92 464.717
0.74 0.92 457.139
0.75 0.92 416.772
0.76 0.92 384.046
0.77 0.92 375.367
0.78 0.92 361.877
0.79 0.92 358.936
0.8 0.92 203.626
0.81 0.92 125.091
0.82 0.92 330.476
0.83 0.92 349.886
0.84 0.92 337.527
0.85 0.92 266.183
0.86 0.92 126.596
0.87 0.92 228.266
0.88 0.92 127.931
0.89 0.92 278.04
0.9 0.92 292.319
0.91 0.92 285.817
0.92 0.92 281.198
0.93 0.92 293.065
0.94 0.92 290.807
0.95 0.92 284.635
0.96 0.92 295.752
0.97 0.92 277.423
0.98 0.92 279.977
0.99 0.92 263.351
1 0.92 237.337

0 0.93 1183.81
0.01 0.93 1130.46
0.02 0.93 1086.32
0.03 0.93 1113.17
0.04 0.93 1062.32
0.05 0.93 1035.76
0.06 0.93 996.496
0.07 0.93 985.552
0.08 0.93 977.105
0.09 0.93 948.254
0.1 0.93 895.484
0.11 0.93 867.453
0.12 0.93 846.955
0.13 0.93 779.516
0.14 0.93 788.044
0.15 0.93 744.084
0.16 0.93 696.678
0.17 0.93 694.072
0.18 0.93 853.631
0.19 0.93 864.3
0.2 0.93 807.859
0.21 0.93 767.03
0.22 0.93 722.638
0.23 0.93 692.245
0.24 0.93 656.508
0.25 0.93 614.643
0.26 0.93 546.331
0.27 0.93 512.067
0.28 0.93 486.27
0.29 0.93 402.503
0.3 0.93 382.343
0.31 0.93 333.388
0.32 0.93 258.45
0.33 0.93 242.99
0.34 0.93 210.953
0.35 0.93 150.757
0.36 0.93 82.6719
0.37 0.93 76.1907
0.38 0.93 97.0713
0.39 0.93 159.894
0.4 0.93 192.448
0.41 0.93 248.785
0.42 0.93 299.969
0.43 0.93 341.255
0.44 0.93 462.893
0.45 0.93 482.051
0.46 0.93 608.263
0.47 0.93 709.43
0.48 0.93 835.082
0.49 0.93 964.283
0.5 0.93 1014.28
0.51 0.93 1094.72
0.52 0.93 1112.34
0.53 0.93 1123.32
0.54 0.93 1125.81
0.55 0.93 1104.43
0.56 0.93 1078.32
0.57 0.93 1053.37
0.58 0.93 1059.42
0.59 0.93 981.702
0.6 0.93 951.147
0.61 0.93 913.447
0.62 0.93 829.504
0.63 0.93 824.045
0.64 0.93 104.652
0.65 0.93 389.287
0.66 0.93 296.444
0.67 0.93 179.808
0.68 0.93 204.728
0.69 0.93 537.853
0.7 0.93 492.276
0.71 0.93 475.21
0.72 0.93 435.85
0.73 0.93 476.69
0.74 0.93 453.546
0.75 0.93 420.204
0.76 0.93 370.531
0.77 0.93 377.315
0.78 0.93 377.673
0.79 0.93 361.024
0.8 0.93 377.763
0.81 0.93 371.724
0.82 0.93 362.926
0.83 0.93 187.151
0.84 0.93 222.582
0.85 0.93 118.869
0.86 0.93 139.671
0.87 0.93 273.063
0.88 0.93 64.4819
0.89 0.93 272.677
0.9 0.93 185.793
0.91 0.93 384.767
0.92 0.93 281.051
0.93 0.93 275.016
0.94 0.93 295.093
0.95 0.93 295.139
0.96 0.93 278.441
0.97 0.93 292.959
0.98 0.93 279.652
0.99 0.93 273.833
1 0.93 251.356

0 0.94 1183.81
0.01 0.94 1130.46
0.02 0.94 1086.32
0.03 0.94 1113.17
0.04 0.94 1062.32
0.05 0.94 1035.76
0.06 0.94 1001.35
0.07 0.94 1006.51
0.08 0.94 1002.04
0.09 0.94 964.846
0.1 0.94 914.569
0.11 0.94 870.031
0.12 0.94 848.412
0.13 0.94 813.031
0.14 0.94 787.658
0.15 0.94 737.592
0.16 0.94 695.376
0.17 0.94 706.973
0.18 0.94 791.612
0.19 0.94 861.07
0.2 0.94 821.597
0.21 0.94 783.128
0.22 0.94 722.596
0.23 0.94 697.304
0.24 0.94 659.456
0.25 0.94 615.791
0.26 0.94 565.908
0.27 0.94 527.019
0.28 0.94 497.185
0.29 0.94 429.723
0.3 0.94 380.482
0.31 0.94 308.998
0.32 0.94 261.397
0.33 0.94 228.161
0.34 0.94 215.223
0.35 0.94 140.272
0.36 0.94 90.1705
0.37 0.94 71.5327
0.38 0.94 105.991
0.39 0.94 148.874
0.4 0.94 183.828
0.41 0.94 274.608
0.42 0.94 285.118
0.43 0.94 330.106
0.44 0.94 417.984
0.45 0.94 479.879
0.46 0.94 636.964
0.47 0.94 727.836
0.48 0.94 864.833
0.49 0.94 918.407
0.5 0.94 1055.91
0.51 0.94 1103.35
0.52 0.94 1122.76
0.53 0.94 1139.42
0.54 0.94 1165.37
0.55 0.94 1159.49
0.56 0.94 1111.71
0.57 0.94 1083.46
0.58 0.94 1099.38
0.59 0.94 990.673
0.6 0.94 931.64
0.61 0.94 906.404
0.62 0.94 879.966
0.63 0.94 820.525
0.64 0.94 536.265
0.65 0.94 476.513
0.66 0.94 413.86
0.67 0.94 233.342
0.68 0.94 403.061
0.69 0.94 530.503
0.7 0.94 488.528
0.71 0.94 464.475
0.72 0.94 452.222
0.73 0.94 411.508
0.74 0.94 472.38
0.75 0.94 428.385
0.76 0.94 385.98
0.77 0.94 371.668
0.78 0.94 368.944
0.79 0.94 364.432
0.8 0.94 370.176
0.81 0.94 359.264
0.82 0.94 386.441
0.83 0.94 344.348
0.84 0.94 103.858
0.85 0.94 264.632
0.86 0.94 252.804
0.87 0.94 158.725
0.88 0.94 268.771
0.89 0.94 274.901
0.9 0.94 268.865
0.91 0.94 77.9725
0.92 0.94 81.4292
0.93 0.94 282.969
0.94 0.94 276.648
0.95 0.94 293.534
0.96 0.94 284.409
0.97 0.94 278.011
0.98 0.94 284.864
0.99 0.94 274.663
1 0.94 275.718

0 0.95 1183.81
0.01 0.95 1130.46
0.02 0.95 1086.32
0.03 0.95 1113.17
0.04 0.95 1062.32
0.05 0.95 1035.76
0.06 0.95 1008.54
0.07 0.95 997.919
0.08 0.95 989.008
0.09 0.95 948.175
0.1 0.95 901.929
0.11 0.95 861.547
0.12 0.95 835.438
0.13 0.95 801.299
0.14 0.95 773.963
0.15 0.95 756.504
0.16 0.95 712.995
0.17 0.95 728.479
0.18 0.95 865.323
0.19 0.95 868.388
0.2 0.95 827.702
0.21 0.95 786.91
0.22 0.95 741.317
0.23 0.95 706.946
0.24 0.95 672.289
0.25 0.95 618.28
0.26 0.95 565.262
0.27 0.95 529.805
0.28 0.95 500.484
0.29 0.95 451.783
0.3 0.95 396.844
0.31 0.95 330.174
0.32 0.95 321.084
0.33 0.95 266.979
0.34 0.95 211.07
0.35 0.95 170.034
0.36 0.95 103.868
0.37 0.95 64.543
0.38 0.95 84.0858
0.39 0.95 141.225
0.4 0.95 184.035
0.41 0.95 228.116
0.42 0.95 304.53
0.43 0.95 357.461
0.44 0.95 425.837
0.45 0.95 547.012
0.46 0.95 645.891
0.47 0.95 688.859
0.48 0.95 892.403
0.49 0.95 982.695
0.5 0.95 1077.6
0.51 0.95 1102.29
0.52 0.95 1127.3
0.53 0.95 1143.79
0.54 0.95 1140.56
0.55 0.95 1127.8
0.56 0.95 1114.29
0.57 0.95 1057.05
0.58 0.95 1059.58
0.59 0.95 984.071
0.6 0.95 923.542
0.61 0.95 896.976
0.62 0.95 867.354
0.63 0.95 806.299
0.64 0.95 483.831
0.65 0.95 505.368
0.66 0.95 493.357
0.67 0.95 585.461
0.68 0.95 249.213
0.69 0.95 523.713
0.7 0.95 490.653
0.71 0.95 556.761
0.72 0.95 496.655
0.73 0.95 427.549
0.74 0.95 392.939
0.75 0.95 417.344
0.76 0.95 377.341
0.77 0.95 360.732
0.78 0.95 372.443
0.79 0.95 368.717
0.8 0.95 368.382
0.81 0.95 368.458
0.82 0.95 347.742
0.83 0.95 362.356
0.84 0.95 336.161
0.85 0.95 336.016
0.86 0.95 322.196
0.87 0.95 322.535
0.88 0.95 128.695
0.89 0.95 168.535
0.9 0.95 111.803
0.91 0.95 586.281
0.92 0.95 270.476
0.93 0.95 284.034
0.94 0.95 276.567
0.95 0.95 271.514
0.96 0.95 289.479
0.97 0.95 286.932
0.98 0.95 277.582
0.99 0.95 289.11
1 0.95 275.22

0 0.96 1183.81
0.01 0.96 1130.46
0.02 0.96 1086.32
0.03 0.96 1113.17
0.04 0.96 1062.32
0.05 0.96 1035.76
0.06 0.96 1012.74
0.07 0.96 1001.55
0.08 0.96 1006.73
0.09 0.96 953.06
0.1 0.96 929.82
0.11 0.96 872.021
0.12 0.96 831.523
0.13 0.96 794.209
0.14 0.96 789.709
0.15 0.96 760.157
0.16 0.96 686.385
0.17 0.96 703.706
0.18 0.96 833.825
0.19 0.96 873.239
0.2 0.96 829.743
0.21 0.96 789.082
0.22 0.96 746.201
0.23 0.96 710.091
0.24 0.96 678.218
0.25 0.96 627.314
0.26 0.96 567.482
0.27 0.96 520.616
0.28 0.96 501.16
0.29 0.96 470.87
0.3 0.96 425.661
0.31 0.96 354.927
0.32 0.96 331.391
0.33 0.96 280.31
0.34 0.96 224.238
0.35 0.96 189.704
0.36 0.96 131.998
0.37 0.96 76.8568
0.38 0.96 76.0505
0.39 0.96 128.612
0.4 0.96 209.945
0.41 0.96 236.967
0.42 0.96 292.854
0.43 0.96 335.75
0.44 0.96 444.177
0.45 0.96 563.453
0.46 0.96 661.179
0.47 0.96 682.99
0.48 0.96 845.321
0.49 0.96 990.957
0.5 0.96 1092.77
0.51 0.96 1129.72
0.52 0.96 1153.26
0.53 0.96 1151.48
0.54 0.96 1184.24
0.55 0.96 1151.43
0.56 0.96 1132.1
0.57 0.96 1038.83
0.58 0.96 1048.37
0.59 0.96 1015.07
0.6 0.96 957.533
0.61 0.96 892.03
0.62 0.96 883.386
0.63 0.96 877.874
0.64 0.96 701.138
0.65 0.96 453.155
0.66 0.96 493.357
0.67 0.96 400.766
0.68 0.96 380.382
0.69 0.96 82.9617
0.7 0.96 402.322
0.71 0.96 548.87
0.72 0.96 512.281
0.73 0.96 433.762
0.74 0.96 401.301
0.75 0.96 426.864
0.76 0.96 395.474
0.77 0.96 372.152
0.78 0.96 362.282
0.79 0.96 365.302
0.8 0.96 369.435
0.81 0.96 362.059
0.82 0.96 358.072
0.83 0.96 356.484
0.84 0.96 347.613
0.85 0.96 322.157
0.86 0.96 271.097
0.87 0.96 313.968
0.88 0.96 213.249
0.89 0.96 229.692
0.9 0.96 176.586
0.91 0.96 259.073
0.92 0.96 242.205
0.93 0.96 90.1364
0.94 0.96 275.299
0.95 0.96 283.617
0.96 0.96 275.062
0.97 0.96 292.729
0.98 0.96 287.163
0.99 0.96 273.47
1 0.96 286.337

0 0.97 1183.81
0.01 0.97 1130.46
0.02 0.97 1086.32
0.03 0.97 1113.17
0.04 0.97 1062.32
0.05 0.97 1035.76
0.06 0.97 1012.74
0.07 0.97 993.809
0.08 0.97 988.118
0.09 0.97 958.884
0.1 0.97 917.994
0.11 0.97 856.681
0.12 0.97 835.336
0.13 0.97 766.914
0.14 0.97 759.604
0.15 0.97 740.163
0.16 0.97 698.787
0.17 0.97 690.25
0.18 0.97 852.445
0.19 0.97 870.529
0.2 0.97 835.321
0.21 0.97 816.743
0.22 0.97 757.987
0.23 0.97 705.555
0.24 0.97 683.715
0.25 0.97 629.49
0.26 0.97 592.122
0.27 0.97 557.293
0.28 0.97 504.367
0.29 0.97 474.132
0.3 0.97 410.457
0.31 0.97 396.69
0.32 0.97 330.167
0.33 0.97 300.181
0.34 0.97 234.759
0.35 0.97 175.17
0.36 0.97 137.219
0.37 0.97 93.6311
0.38 0.97 75.4232
0.39 0.97 117.302
0.4 0.97 168.636
0.41 0.97 236.708
0.42 0.97 293.757
0.43 0.97 352.176
0.44 0.97 465.481
0.45 0.97 599.133
0.46 0.97 649.55
0.47 0.97 693.241
0.48 0.97 860.65
0.49 0.97 989.081
0.5 0.97 1095.16
0.51 0.97 1145.03
0.52 0.97 1149
0.53 0.97 1145.42
0.54 0.97 1136.91
0.55 0.97 1143.88
0.56 0.97 1117.45
0.57 0.97 1064.38
0.58 0.97 1027.93
0.59 0.97 998.909
0.6 0.97 930.934
0.61 0.97 904.832
0.62 0.97 872.75
0.63 0.97 860.107
0.64 0.97 622.861
0.65 0.97 377.698
0.66 0.97 520.496
0.67 0.97 319.03
0.68 0.97 321.656
0.69 0.97 449.327
0.7 0.97 446.048
0.71 0.97 157.236
0.72 0.97 518.505
0.73 0.97 484.577
0.74 0.97 472.596
0.75 0.97 371.954
0.76 0.97 391.761
0.77 0.97 368.707
0.78 0.97 378.704
0.79 0.97 371.012
0.8 0.97 355.422
0.81 0.97 368.122
0.82 0.97 355.383
0.83 0.97 358.73
0.84 0.97 346.531
0.85 0.97 334.503
0.86 0.97 342.174
0.87 0.97 267.715
0.88 0.97 261.195
0.89 0.97 302.152
0.9 0.97 225.775
0.91 0.97 118.17
0.92 0.97 261.171
0.93 0.97 119.137
0.94 0.97 266.679
0.95 0.97 282.008
0.96 0.97 283.367
0.97 0.97 275.484
0.98 0.97 284.415
0.99 0.97 279.782
1 0.97 283.348

0 0.98 1183.81
0.01 0.98 1130.46
0.02 0.98 1086.32
0.03 0.98 1113.17
0.04 0.98 1062.32
0.05 0.98 1035.76
0.06 0.98 1012.74
0.07 0.98 997.736
0.08 0.98 1012.3
0.09 0.98 966.371
0.1 0.98 899.55
0.11 0.98 855.207
0.12 0.98 838.772
0.13 0.98 813.954
0.14 0.98 773.512
0.15 0.98 734.188
0.16 0.98 709.245
0.17 0.98 698.132
0.18 0.98 814.769
0.19 0.98 875.7
0.2 0.98 847.079
0.21 0.98 819.381
0.22 0.98 770.585
0.23 0.98 718.935
0.24 0.98 687.025
0.25 0.98 636.211
0.26 0.98 597.688
0.27 0.98 562.963
0.28 0.98 516.575
0.29 0.98 469.359
0.3 0.98 437.037
0.31 0.98 385.097
0.32 0.98 349.542
0.33 0.98 294.597
0.34 0.98 241.186
0.35 0.98 200.217
0.36 0.98 138.684
0.37 0.98 109.461
0.38 0.98 76.3903
0.39 0.98 114.073
0.4 0.98 163.194
0.41 0.98 238.69
0.42 0.98 287.234
0.43 0.98 437.295
0.44 0.98 482.724
0.45 0.98 629.353
0.46 0.98 653.666
0.47 0.98 742.241
0.48 0.98 855.717
0.49 0.98 1008.37
0.5 0.98 1131.82
0.51 0.98 1127.49
0.52 0.98 1121.51
0.53 0.98 1146.52
0.54 0.98 1147.93
0.55 0.98 1129.79
0.56 0.98 1159.58
0.57 0.98 1081.04
0.58 0.98 999.039
0.59 0.98 971.354
0.6 0.98 933.684
0.61 0.98 903.533
0.62 0.98 868.962
0.63 0.98 885.197
0.64 0.98 774.935
0.65 0.98 336.279
0.66 0.98 433.93
0.67 0.98 334.264
0.68 0.98 378.172
0.69 0.98 404.326
0.7 0.98 146.404
0.71 0.98 539.647
0.72 0.98 519.878
0.73 0.98 486.364
0.74 0.98 484.873
0.75 0.98 376.897
0.76 0.98 383.125
0.77 0.98 373.942
0.78 0.98 365.159
0.79 0.98 356.58
0.8 0.98 366.527
0.81 0.98 350.236
0.82 0.98 371.984
0.83 0.98 359.15
0.84 0.98 351.873
0.85 0.98 346.076
0.86 0.98 317.344
0.87 0.98 271.515
0.88 0.98 306.931
0.89 0.98 256.417
0.9 0.98 296.849
0.91 0.98 166.404
0.92 0.98 225.775
0.93 0.98 249.718
0.94 0.98 130.452
0.95 0.98 272.847
0.96 0.98 265.373
0.97 0.98 280.611
0.98 0.98 282.059
0.99 0.98 286.384
1 0.98 286.159

0 0.99 1183.81
0.01 0.99 1130.46
0.02 0.99 1086.32
0.03 0.99 1113.17
0.04 0.99 1062.32
0.05 0.99 1035.76
0.06 0.99 1012.74
0.07 0.99 999.742
0.08 0.99 1007
0.09 0.99 952.853
0.1 0.99 908.521
0.11 0.99 870.476
0.12 0.99 827.481
0.13 0.99 778.622
0.14 0.99 763.429
0.15 0.99 719.045
0.16 0.99 703.538
0.17 0.99 696.342
0.18 0.99 784.976
0.19 0.99 871.165
0.2 0.99 853.32
0.21 0.99 816
0.22 0.99 773.207
0.23 0.99 725.177
0.24 0.99 689.173
0.25 0.99 637.862
0.26 0.99 620.249
0.27 0.99 579.096
0.28 0.99 519.389
0.29 0.99 478.282
0.3 0.99 439.491
0.31 0.99 396.181
0.32 0.99 367.777
0.33 0.99 319.525
0.34 0.99 258.602
0.35 0.99 194.636
0.36 0.99 144.273
0.37 0.99 110.446
0.38 0.99 61.7529
0.39 0.99 123.219
0.4 0.99 165.403
0.41 0.99 239.284
0.42 0.99 297.729
0.43 0.99 408.123
0.44 0.99 476.877
0.45 0.99 616.133
0.46 0.99 664.299
0.47 0.99 720.597
0.48 0.99 868.723
0.49 0.99 982.171
0.5 0.99 1075.82
0.51 0.99 1118.91
0.52 0.99 1121.3
0.53 0.99 1143.53
0.54 0.99 1154.72
0.55 0.99 1162
0.56 0.99 1148.26
0.57 0.99 1102.68
0.58 0.99 1046.41
0.59 0.99 971.354
0.6 0.99 943.368
0.61 0.99 907.829
0.62 0.99 879.548
0.63 0.99 846.082
0.64 0.99 851.126
0.65 0.99 389.291
0.66 0.99 252.951
0.67 0.99 401.291
0.68 0.99 334.557
0.69 0.99 144.121
0.7 0.99 325.984
0.71 0.99 538.135
0.72 0.99 519.473
0.73 0.99 501.191
0.74 0.99 480.926
0.75 0.99 387.807
0.76 0.99 373.258
0.77 0.99 353.532
0.78 0.99 369.535
0.79 0.99 368.49
0.8 0.99 365.673
0.81 0.99 350.687
0.82 0.99 364.619
0.83 0.99 369.171
0.84 0.99 352.076
0.85 0.99 341.88
0.86 0.99 320.811
0.87 0.99 316.684
0.88 0.99 264.508
0.89 0.99 323.952
0.9 0.99 260.255
0.91 0.99 248.766
0.92 0.99 332.132
0.93 0.99 253.571
0.94 0.99 253.73
0.95 0.99 125.642
0.96 0.99 268.652
0.97 0.99 267.578
0.98 0.99 280.369
0.99 0.99 283.826
1 0.99 279.187

0 1 1183.81
0.01 1 1130.46
0.02 1 1086.32
0.03 1 1113.17
0.04 1 1062.32
0.05 1 1035.76
0.06 1 1012.74
0.07 1 1002.01
0.08 1 989.441
0.09 1 946.054
0.1 1 919.32
0.11 1 886.065
0.12 1 840.634
0.13 1 773.762
0.14 1 740.736
0.15 1 742.723
0.16 1 701.302
0.17 1 712.125
0.18 1 831.522
0.19 1 877.704
0.2 1 859.563
0.21 1 828.002
0.22 1 787.741
0.23 1 742.266
0.24 1 698.906
0.25 1 655.409
0.26 1 605.343
0.27 1 573.593
0.28 1 533.574
0.29 1 475.926
0.3 1 449.405
0.31 1 396.596
0.32 1 364.977
0.33 1 310.407
0.34 1 274.913
0.35 1 219.141
0.36 1 144.844
0.37 1 117.142
0.38 1 101.466
0.39 1 109.81
0.4 1 142.529
0.41 1 194.268
0.42 1 290.326
0.43 1 442.525
0.44 1 524.176
0.45 1 594.259
0.46 1 651.381
0.47 1 752.794
0.48 1 895.64
0.49 1 986.588
0.5 1 1072.51
0.51 1 1122.16
0.52 1 1122.92
0.53 1 1144.97
0.54 1 1154.44
0.55 1 1159.49
0.56 1 1136.65
0.57 1 1089.74
0.58 1 983.761
0.59 1 949.28
0.6 1 918.671
0.61 1 908.074
0.62 1 878.604
0.63 1 848.41
0.64 1 852.014
0.65 1 599.98
0.66 1 462.904
0.67 1 325.867
0.68 1 410.39
0.69 1 140.199
0.7 1 173.343
0.71 1 521.098
0.72 1 510.509
0.73 1 505.285
0.74 1 503.684
0.75 1 445.038
0.76 1 382.263
0.77 1 373.579
0.78 1 348.936
0.79 1 375.281
0.8 1 372.654
0.81 1 353.483
0.82 1 360.522
0.83 1 356.536
0.84 1 357.143
0.85 1 338.196
0.86 1 321.467
0.87 1 320.182
0.88 1 276.631
0.89 1 266.514
0.9 1 330.963
0.91 1 172.48
0.92 1 114.797
0.93 1 234.842
0.94 1 191.468
0.95 1 89.4544
0.96 1 273.383
0.97 1 270.977
0.98 1 287.643
0.99 1 284.546
1 1 283.38


